Data-driven discovery of Green's functions

Discovering hidden partial differential equations (PDEs) and operators from data is an important topic at the frontier between machine learning and numerical analysis. This doctoral thesis introduces theoretical results and deep learning algorithms to learn Green's functions associated with linear partial differential equations and rigorously justify PDE learning techniques. A theoretically rigorous algorithm is derived to obtain a learning rate, which characterizes the amount of training data needed to approximately learn Green's functions associated with elliptic PDEs. The construction connects the fields of PDE learning and numerical linear algebra by extending the randomized singular value decomposition to non-standard Gaussian vectors and Hilbert--Schmidt operators, and exploiting the low-rank hierarchical structure of Green's functions using hierarchical matrices. Rational neural networks (NNs) are introduced and consist of neural networks with trainable rational activation functions. The highly compositional structure of these networks, combined with rational approximation theory, implies that rational functions have higher approximation power than standard activation functions. In addition, rational NNs may have poles and take arbitrarily large values, which is ideal for approximating functions with singularities such as Green's functions. Finally, theoretical results on Green's functions and rational NNs are combined to design a human-understandable deep learning method for discovering Green's functions from data. This approach complements state-of-the-art PDE learning techniques, as a wide range of physics can be captured from the learned Green's functions such as dominant modes, symmetries, and singularity locations.

==> Figure/SVD/tikz_pictures/Exp_1/error_best.csv <==
1,1
2,1
3,1
4,1
5,1
6,1
7,1
8,1
9,1
10,1
11,1
12,1
13,1
14,1
15,1
16,1
17,1
18,1
19,1
20,1
21,1
22,1
23,1
24,1
25,1
26,1
27,1
28,1
29,1
30,1
31,1
32,1
33,1
34,1
35,1
36,1
37,1
38,1
39,1
40,1
41,1
42,1
43,1
44,1
45,1
46,1
47,1
48,1
49,1
50,1
51,1
52,1
53,1
54,1
55,1
56,1
57,1
58,1
59,1
60,1
61,1
62,1
63,1
64,1
65,1
66,1
67,1
68,1
69,1
70,1
71,1
72,1
73,1
74,1
75,1
76,1
77,1
78,1
79,1
80,1
81,1
82,1
83,1
84,1
85,1
86,1
87,1
88,1
89,1
90,1
91,1
92,1
93,1
94,1
95,1
96,1
97,1
98,1
99,1
100,1
101,1
102,1
103,1
104,1
105,1
106,1
107,1
108,1
109,1
110,1
111,1
112,1
113,1
114,1
115,1
116,1
117,1
118,1
119,1
120,1
121,1
122,1
123,1
124,1
125,1
126,1
127,1
128,1
129,1
130,1
131,1
132,1
133,1
134,1
135,1
136,1
137,1
138,1
139,1
140,1
141,1
142,1
143,1
144,1
145,1
146,1
147,1
148,1
149,1
150,1
151,1
152,1
153,1
154,1
155,1
156,1
157,1
158,1
159,1
160,1
161,1
162,1
163,1
164,1
165,1
166,1
167,1
168,1
169,1
170,1
171,1
172,1
173,1
174,1
175,1
176,1
177,1
178,1
179,1
180,1
181,1
182,1
183,1
184,1
185,1
186,1
187,1
188,1
189,1
190,1
191,1
192,1
193,1
194,1
195,1
196,1
197,1
198,1
199,1
200,1
201,1
202,1
203,1
204,1
205,1
206,1
207,1
208,1
209,1
210,1
211,1
212,1
213,1
214,1
215,1
216,1
217,1
218,1
219,1
220,1
221,1
222,1
223,1
224,1
225,1
226,1
227,1
228,1
229,1
230,1
231,1
232,1
233,1
234,1
235,1
236,1
237,1
238,1
239,1
240,1
241,1
242,1
243,1
244,1
245,1
246,1
247,1
248,1
249,1
250,1
251,1
252,1
253,1
254,1
255,1
256,1
257,1
258,1
259,1
260,1
261,1
262,1
263,1
264,1
265,1
266,1
267,1
268,1
269,1
270,1
271,1
272,1
273,1
274,1
275,1
276,1
277,1
278,1
279,1
280,1
281,1
282,1
283,1
284,1
285,1
286,1
287,1
288,1
289,1
290,1
291,1
292,1
293,1
294,1
295,1
296,1
297,1
298,1
299,1
300,1
301,1
302,1
303,1
304,1
305,1
306,1
307,1
308,1
309,1
310,1
311,1
312,1
313,1
314,1
315,1
316,1
317,1
318,1
319,1
320,1
321,1
322,1
323,1
324,1
325,1
326,1
327,1
328,1
329,1
330,1
331,1
332,1
333,1
334,1
335,1
336,1
337,1
338,1
339,1
340,1
341,1
342,1
343,1
344,1
345,1
346,1
347,1
348,1
349,1
350,1
351,1
352,1
353,1
354,1
355,1
356,1
357,1
358,1
359,1
360,1
361,1
362,1
363,1
364,1
365,1
366,1
367,1
368,1
369,1
370,1
371,1
372,1
373,1
374,1
375,1
376,1
377,1
378,1
379,1
380,1
381,1
382,1
383,1
384,1
385,1
386,1
387,1
388,1
389,1
390,1
391,1
392,1
393,1
394,1
395,1
396,1
397,1
398,1
399,1
400,1
401,1
402,1
403,1
404,1
405,1
406,1
407,1
408,1
409,1
410,1
411,1
412,1
413,1
414,1
415,1
416,1
417,1
418,1
419,1
420,1
421,1
422,1
423,1
424,1
425,1
426,1
427,1
428,1
429,1
430,1
431,1
432,1
433,1
434,1
435,1
436,1
437,1
438,1
439,1
440,1
441,1
442,1
443,1
444,1
445,1
446,1
447,1
448,1
449,1
450,1
451,1
452,1
453,1
454,1
455,1
456,1
457,1
458,1
459,1
460,1
461,1
462,1
463,1
464,1
465,1
466,1
467,1
468,1
469,1
470,1
471,1
472,1
473,1
474,1
475,1
476,1
477,1
478,1
479,1
480,1
481,1
482,1
483,1
484,1
485,1
486,1
487,1
488,1
489,1
490,1
491,1
492,1
493,1
494,1
495,1
496,1
497,1
498,1
499,1
500,1
501,1
502,1
503,1
504,1
505,1
506,1
507,1
508,1
509,1
510,1
511,1
512,1
513,1
514,1
515,1
516,1
517,1
518,1
519,1
520,1
521,1
522,1
523,1
524,1
525,1
526,1
527,1
528,1
529,1
530,1
531,1
532,1
533,1
534,1
535,1
536,1
537,1
538,1
539,1
540,1
541,1
542,1
543,1
544,1
545,1
546,1
547,1
548,1
549,1
550,1
551,1
552,1
553,1
554,1
555,1
556,1
557,1
558,1
559,1
560,1
561,1
562,1
563,1
564,1
565,1
566,1
567,1
568,1
569,1
570,1
571,1
572,1
573,1
574,1
575,1
576,1
577,1
578,1
579,1
580,1
581,1
582,1
583,1
584,1
585,1
586,1
587,1
588,1
589,1
590,1
591,1
592,1
593,1
594,1
595,1
596,1
597,1
598,1
599,1
600,1
601,1
602,1
603,1
604,1
605,1
606,1
607,1
608,1
609,1
610,1
611,1
612,1
613,1
614,1
615,1
616,1
617,1
618,1
619,1
620,1
621,1
622,1
623,1
624,1
625,1
626,1
627,1
628,1
629,1
630,1
631,1
632,1
633,1
634,1
635,1
636,1
637,1
638,1
639,1
640,1
641,1
642,1
643,1
644,1
645,1
646,1
647,1
648,1
649,1
650,1
651,1
652,1
653,1
654,1
655,1
656,1
657,1
658,1
659,1
660,1
661,1
662,1
663,1
664,1
665,1
666,1
667,1
668,1
669,1
670,1
671,1
672,1
673,1
674,1
675,1
676,1
677,1
678,1
679,1
680,1
681,1
682,1
683,1
684,1
685,1
686,1
687,1
688,1
689,1
690,1
691,1
692,1
693,1
694,1
695,1
696,1
697,1
698,1
699,1
700,1
701,1
702,1
703,1
704,1
705,1
706,1
707,1
708,1
709,1
710,1
711,1
712,1
713,1
714,1
715,1
716,1
717,1
718,1
719,1
720,1
721,1
722,1
723,1
724,1
725,1
726,1
727,1
728,1
729,1
730,1
731,1
732,1
733,1
734,1
735,1
736,1
737,1
738,1
739,1
740,1
741,1
742,1
743,1
744,1
745,1
746,1
747,1
748,1
749,1
750,1
751,1
752,1
753,1
754,1
755,1
756,1
757,1
758,1
759,1
760,1
761,1
762,1
763,1
764,1
765,1
766,1
767,1
768,1
769,1
770,1
771,1
772,1
773,1
774,1
775,1
776,1
777,1
778,1
779,1
780,1
781,1
782,1
783,1
784,1
785,1
786,1
787,1
788,1
789,1
790,1
791,1
792,1
793,1
794,1
795,1
796,1
797,1
798,1
799,1
800,1
801,1
802,1
803,1
804,1
805,1
806,1
807,1
808,1
809,1
810,1
811,1
812,1
813,1
814,1
815,1
816,1
817,1
818,1
819,1
820,1
821,1
822,1
823,1
824,1
825,1
826,1
827,1
828,1
829,1
830,1
831,1
832,1
833,1
834,1
835,1
836,1
837,1
838,1
839,1
840,1
841,1
842,1
843,1
844,1
845,1
846,1
847,1
848,1
849,1
850,1
851,1
852,1
853,1
854,1
855,1
856,1
857,1
858,1
859,1
860,1
861,1
862,1
863,1
864,1
865,1
866,1
867,1
868,1
869,1
870,1
871,1
872,1
873,1
874,1
875,1
876,1
877,1
878,1
879,1
880,1
881,1
882,1
883,1
884,1
885,1
886,1
887,1
888,1
889,1
890,1
891,1
892,1
893,1
894,1
895,1
896,1
897,1
898,1
899,1
900,1
901,1
902,1
903,1
904,1
905,1
906,1
907,1
908,1
909,1
910,1
911,1
912,1
913,1
914,1
915,1
916,1
917,1
918,1
919,1
920,1
921,1
922,1
923,1
924,1
925,1
926,1
927,1
928,1
929,1
930,1
931,1
932,1
933,1
934,1
935,1
936,1
937,1
938,1
939,1
940,1
941,1
942,1
943,1
944,1
945,1
946,1
947,1
948,1
949,1
950,1
951,1
952,1
953,1
954,1
955,1
956,1
957,1
958,1
959,1
960,1
961,1
962,1
963,1
964,1
965,1
966,1
967,1
968,1
969,1
970,1
971,1
972,1
973,1
974,1
975,1
976,1
977,1
978,1
979,1
980,1
981,1
982,1
983,1
984,1
985,1
986,1
987,1
988,1
989,1
990,1
991,1
992,1
993,1
994,1
995,1
996,1
997,1
998,1
999,1
1000,1
1001,1
1002,1
1003,1
1004,1
1005,1
1006,1
1007,1
1008,1
1009,1
1010,1
1011,1
1012,1
1013,1
1014,1
1015,1
1016,1
1017,1
1018,1
1019,1
1020,1
1021,1
1022,1
1023,1
1024,1
1025,1
1026,1
1027,1
1028,1
1029,1
1030,1
1031,1
1032,1
1033,1
1034,1
1035,1
1036,1
1037,1
1038,1
1039,1
1040,1
1041,1
1042,1
1043,1
1044,1
1045,1
1046,1
1047,1
1048,1
1049,1
1050,1
1051,1
1052,1
1053,1
1054,1
1055,1
1056,1
1057,1
1058,1
1059,1
1060,1
1061,1
1062,1
1063,1
1064,1
1065,1
1066,1
1067,1
1068,1
1069,1
1070,1
1071,1
1072,1
1073,1
1074,1
1075,1
1076,1
1077,1
1078,1
1079,1
1080,1
1081,1
1082,1
1083,1
1084,1
1085,1
1086,1
1087,1
1088,1
1089,1
1090,1
1091,1
1092,1
1093,1
1094,1
1095,1
1096,1
1097,1
1098,1
1099,1
1100,1
1101,1
1102,1
1103,1
1104,1
1105,1
1106,1
1107,1
1108,1
1109,1
1110,1
1111,1
1112,1
1113,1
1114,1
1115,1
1116,1
1117,1
1118,1
1119,1
1120,1
1121,1
1122,1
1123,1
1124,1
1125,1
1126,1
1127,1
1128,1
1129,1
1130,1
1131,1
1132,1
1133,1
1134,1
1135,1
1136,1
1137,1
1138,1
1139,1
1140,1
1141,1
1142,1
1143,1
1144,1
1145,1
1146,1
1147,1
1148,1
1149,1
1150,1
1151,1
1152,1
1153,1
1154,1
1155,1
1156,1
1157,1
1158,1
1159,1
1160,1
1161,1
1162,1
1163,1
1164,1
1165,1
1166,1
1167,1
1168,1
1169,1
1170,1
1171,1
1172,1
1173,1
1174,1
1175,1
1176,1
1177,1
1178,1
1179,1
1180,1
1181,1
1182,1
1183,1
1184,1
1185,1
1186,1
1187,1
1188,1
1189,1
1190,1
1191,1
1192,1
1193,1
1194,1
1195,1
1196,1
1197,1
1198,1
1199,1
1200,1
1201,1
1202,1
1203,1
1204,1
1205,1
1206,1
1207,1
1208,1
1209,1
1210,1
1211,1
1212,1
1213,1
1214,1
1215,1
1216,1
1217,1
1218,1
1219,1
1220,1
1221,1
1222,1
1223,1
1224,1
1225,1
1226,1
1227,1
1228,1
1229,1
1230,1
1231,1
1232,1
1233,1
1234,1
1235,1
1236,1
1237,1
1238,1
1239,1
1240,1
1241,1
1242,1
1243,1
1244,1
1245,1
1246,1
1247,1
1248,1
1249,1
1250,1
1251,1
1252,1
1253,1
1254,1
1255,1
1256,1
1257,1
1258,1
1259,1
1260,1
1261,1
1262,1
1263,1
1264,1
1265,1
1266,1
1267,1
1268,1
1269,1
1270,1
1271,1
1272,1
1273,1
1274,1
1275,1
1276,1
1277,1
1278,1
1279,1
1280,1
1281,1
1282,1
1283,1
1284,1
1285,1
1286,1
1287,1
1288,1
1289,1
1290,1
1291,1
1292,1
1293,1
1294,1
1295,1
1296,1
1297,1
1298,1
1299,1
1300,1
1301,1
1302,1
1303,1
1304,1
1305,1
1306,1
1307,1
1308,1
1309,1
1310,1
1311,1
1312,1
1313,1
1314,1
1315,1
1316,1
1317,1
1318,1
1319,1
1320,1
1321,1
1322,1
1323,1
1324,1
1325,1
1326,1
1327,1
1328,1
1329,1
1330,1
1331,1
1332,1
1333,1
1334,1
1335,1
1336,1
1337,1
1338,1
1339,1
1340,1
1341,1
1342,1
1343,1
1344,1
1345,1
1346,1
1347,1
1348,1
1349,1
1350,1
1351,1
1352,1
1353,1
1354,1
1355,1
1356,1
1357,1
1358,1
1359,1
1360,1
1361,1
1362,1
1363,1
1364,1
1365,1
1366,1
1367,1
1368,1
1369,1
1370,1
1371,1
1372,1
1373,1
1374,1
1375,1
1376,1
1377,1
1378,1
1379,1
1380,1
1381,1
1382,1
1383,1
1384,1
1385,1
1386,1
1387,1
1388,1
1389,1
1390,1
1391,1
1392,1
1393,1
1394,1
1395,1
1396,1
1397,1
1398,1
1399,1
1400,1
1401,1
1402,1
1403,1
1404,1
1405,1
1406,1
1407,1
1408,1
1409,1
1410,1
1411,1
1412,1
1413,1
1414,1
1415,1
1416,1
1417,1
1418,1
1419,1
1420,1
1421,1
1422,1
1423,1
1424,1
1425,1
1426,1
1427,1
1428,1
1429,1
1430,1
1431,1
1432,1
1433,1
1434,1
1435,1
1436,1
1437,1
1438,1
1439,1
1440,1
1441,1
1442,1
1443,1
1444,1
1445,1
1446,1
1447,1
1448,1
1449,1
1450,1
1451,1
1452,1
1453,1
1454,1
1455,1
1456,1
1457,1
1458,1
1459,1
1460,1
1461,1
1462,1
1463,1
1464,1
1465,1
1466,1
1467,1
1468,1
1469,1
1470,1
1471,1
1472,1
1473,1
1474,1
1475,1
1476,1
1477,1
1478,1
1479,1
1480,1
1481,1
1482,1
1483,1
1484,1
1485,1
1486,1
1487,1
1488,1
1489,1
1490,1
1491,1
1492,1
1493,1
1494,1
1495,1
1496,1
1497,1
1498,1
1499,1
1500,1
1501,1
1502,1
1503,1
1504,1
1505,1
1506,1
1507,1
1508,1
1509,1
1510,1
1511,1
1512,1
1513,1
1514,1
1515,1
1516,1
1517,1
1518,1
1519,1
1520,1
1521,1
1522,1
1523,1
1524,1
1525,1
1526,1
1527,1
1528,1
1529,1
1530,1
1531,1
1532,1
1533,1
1534,1
1535,1
1536,1
1537,1
1538,1
1539,1
1540,1
1541,1
1542,1
1543,1
1544,1
1545,1
1546,1
1547,1
1548,1
1549,1
1550,1
1551,1
1552,1
1553,1
1554,1
1555,1
1556,1
1557,1
1558,1
1559,1
1560,1
1561,1
1562,1
1563,1
1564,1
1565,1
1566,1
1567,1
1568,1
1569,1
1570,1
1571,1
1572,1
1573,1
1574,1
1575,1
1576,1
1577,1
1578,1
1579,1
1580,1
1581,1
1582,1
1583,1
1584,1
1585,1
1586,1
1587,1
1588,1
1589,1
1590,1
1591,1
1592,1
1593,1
1594,1
1595,1
1596,1
1597,1
1598,1
1599,1
1600,1
1601,1
1602,1
1603,1
1604,1
1605,1
1606,1
1607,1
1608,1
1609,1
1610,1
1611,1
1612,1
1613,1
1614,1
1615,1
1616,1
1617,1
1618,1
1619,1
1620,1
1621,1
1622,1
1623,1
1624,1
1625,1
1626,1
1627,1
1628,1
1629,1
1630,1
1631,1
1632,1
1633,1
1634,1
1635,1
1636,1
1637,1
1638,1
1639,1
1640,1
1641,1
1642,1
1643,1
1644,1
1645,1
1646,1
1647,1
1648,1
1649,1
1650,1
1651,1
1652,1
1653,1
1654,1
1655,1
1656,1
1657,1
1658,1
1659,1
1660,1
1661,1
1662,1
1663,1
1664,1
1665,1
1666,1
1667,1
1668,1
1669,1
1670,1
1671,1
1672,1
1673,1
1674,1
1675,1
1676,1
1677,1
1678,1
1679,1
1680,1
1681,1
1682,1
1683,1
1684,1
1685,1
1686,1
1687,1
1688,1
1689,1
1690,1
1691,1
1692,1
1693,1
1694,1
1695,1
1696,1
1697,1
1698,1
1699,1
1700,1
1701,1
1702,1
1703,1
1704,1
1705,1
1706,1
1707,1
1708,1
1709,1
1710,1
1711,1
1712,1
1713,1
1714,1
1715,1
1716,1
1717,1
1718,1
1719,1
1720,1
1721,1
1722,1
1723,1
1724,1
1725,1
1726,1
1727,1
1728,1
1729,1
1730,1
1731,1
1732,1
1733,1
1734,1
1735,1
1736,1
1737,1
1738,1
1739,1
1740,1
1741,1
1742,1
1743,1
1744,1
1745,1
1746,1
1747,1
1748,1
1749,1
1750,1
1751,1
1752,1
1753,1
1754,1
1755,1
1756,1
1757,1
1758,1
1759,1
1760,1
1761,1
1762,1
1763,1
1764,1
1765,1
1766,1
1767,1
1768,1
1769,1
1770,1
1771,1
1772,1
1773,1
1774,1
1775,1
1776,1
1777,1
1778,1
1779,1
1780,1
1781,1
1782,1
1783,1
1784,1
1785,1
1786,1
1787,1
1788,1
1789,1
1790,1
1791,1
1792,1
1793,1
1794,1
1795,1
1796,1
1797,1
1798,1
1799,1
1800,1
1801,1
1802,1
1803,1
1804,1
1805,1
1806,1
1807,1
1808,1
1809,1
1810,1
1811,1
1812,1
1813,1
1814,1
1815,1
1816,1
1817,1
1818,1
1819,1
1820,1
1821,1
1822,1
1823,1
1824,1
1825,1
1826,1
1827,1
1828,1
1829,1
1830,1
1831,1
1832,1
1833,1
1834,1
1835,1
1836,1
1837,1
1838,1
1839,1
1840,1
1841,1
1842,1
1843,1
1844,1
1845,1
1846,1
1847,1
1848,1
1849,1
1850,1
1851,1
1852,1
1853,1
1854,1
1855,1
1856,1
1857,1
1858,1
1859,1
1860,1
1861,1
1862,1
1863,1
1864,1
1865,1
1866,1
1867,1
1868,1
1869,1
1870,1
1871,1
1872,1
1873,1
1874,1
1875,1
1876,1
1877,1
1878,1
1879,1
1880,1
1881,1
1882,1
1883,1
1884,1
1885,1
1886,1
1887,1
1888,1
1889,1
1890,1
1891,1
1892,1
1893,1
1894,1
1895,1
1896,1
1897,1
1898,1
1899,1
1900,1
1901,1
1902,1
1903,1
1904,1
1905,1
1906,1
1907,1
1908,1
1909,1
1910,1
1911,1
1912,1
1913,1
1914,1
1915,1
1916,1
1917,1
1918,1
1919,1
1920,1
1921,1
1922,1
1923,1
1924,1
1925,1
1926,1
1927,1
1928,1
1929,1
1930,1
1931,1
1932,1
1933,1
1934,1
1935,1
1936,1
1937,1
1938,1
1939,1
1940,1
1941,1
1942,1
1943,1
1944,1
1945,1
1946,1
1947,1
1948,1
1949,1
1950,1
1951,1
1952,1
1953,1
1954,1
1955,1
1956,1
1957,1
1958,1
1959,1
1960,1
1961,1
1962,1
1963,1
1964,1
1965,1
1966,1
1967,1
1968,1
1969,1
1970,1
1971,1
1972,1
1973,1
1974,1
1975,1
1976,1
1977,1
1978,1
1979,1
1980,1
1981,1
1982,1
1983,1
1984,1
1985,1
1986,1
1987,1
1988,1
1989,1
1990,1
1991,1
1992,1
1993,1
1994,1
1995,1
1996,1
1997,1
1998,1
1999,1


==> Figure/SVD/tikz_pictures/Exp_1/error_prior_25.csv <==
1,1
2,1.1199
3,1.2318
4,1.0516
5,1.1429
6,1.1511
7,1.2864
8,1
9,1.2862
10,1.2035
11,1.2987
12,1.2866
13,1.3282
14,1.354
15,1.3355
16,1.3198
17,1.2731
18,1.2934
19,1.3145
20,1.2891
21,1.3032
22,1.2784
23,1.3043
24,1.2879
25,1.3238
26,1.3138
27,1.3229
28,1.3266
29,1.3225
30,1.3264
31,1.3145
32,1.3129
33,1.3198
34,1.331
35,1.3007
36,1.3414
37,1.3262
38,1.3195
39,1.3179
40,1.3387
41,1.309
42,1.3356
43,1.331
44,1.3282
45,1.3334
46,1.3156
47,1.3374
48,1.3413
49,1.3367
50,1.3265
51,1.3289
52,1.3384
53,1.338
54,1.3388
55,1.3297
56,1.3245
57,1.3379
58,1.3155
59,1.3325
60,1.3338
61,1.326
62,1.3253
63,1.3295
64,1.3362
65,1.3341
66,1.3402
67,1.337
68,1.331
69,1.3353
70,1.3338
71,1.3372
72,1.3386
73,1.3374
74,1.3349
75,1.3242
76,1.3374
77,1.3354
78,1.3295
79,1.3372
80,1.3346
81,1.3235
82,1.3203
83,1.3319
84,1.3333
85,1.3278
86,1.3306
87,1.3363
88,1.3385
89,1.3251
90,1.3365
91,1.346
92,1.3222
93,1.3296
94,1.33
95,1.3405
96,1.3386
97,1.3346
98,1.3331
99,1.3303
100,1.3326
101,1.3248
102,1.3381
103,1.3405
104,1.3384
105,1.3413
106,1.3354
107,1.3294
108,1.3358
109,1.3359
110,1.336
111,1.3253
112,1.3304
113,1.329
114,1.3421
115,1.3389
116,1.3391
117,1.3377
118,1.3318
119,1.3315
120,1.3321
121,1.3362
122,1.3342
123,1.3342
124,1.337
125,1.3342
126,1.3325
127,1.3288
128,1.3333
129,1.3298
130,1.3349
131,1.335
132,1.3348
133,1.3338
134,1.3331
135,1.3321
136,1.3285
137,1.332
138,1.3308
139,1.3389
140,1.3334
141,1.3395
142,1.3301
143,1.333
144,1.3376
145,1.3352
146,1.3308
147,1.337
148,1.3372
149,1.3348
150,1.3351
151,1.3278
152,1.335
153,1.3288
154,1.3324
155,1.3355
156,1.3371
157,1.3357
158,1.3395
159,1.3381
160,1.3308
161,1.33
162,1.3327
163,1.3323
164,1.3351
165,1.3359
166,1.3326
167,1.3313
168,1.3306
169,1.3261
170,1.3345
171,1.3329
172,1.3387
173,1.3322
174,1.3346
175,1.3351
176,1.336
177,1.3329
178,1.3335
179,1.3335
180,1.3382
181,1.3355
182,1.3348
183,1.3283
184,1.3312
185,1.3314
186,1.3292
187,1.3329
188,1.3333
189,1.3323
190,1.3273
191,1.3339
192,1.3341
193,1.3301
194,1.3327
195,1.333
196,1.3318
197,1.3326
198,1.3281
199,1.3331
200,1.3355
201,1.3307
202,1.3281
203,1.3316
204,1.3333
205,1.3287
206,1.3294
207,1.333
208,1.3354
209,1.3283
210,1.3277
211,1.3286
212,1.3268
213,1.3293
214,1.328
215,1.3335
216,1.3326
217,1.3326
218,1.3287
219,1.3318
220,1.3316
221,1.3339
222,1.3301
223,1.3307
224,1.3328
225,1.3337
226,1.3325
227,1.3297
228,1.332
229,1.3272
230,1.331
231,1.3343
232,1.3311
233,1.3325
234,1.3299
235,1.3308
236,1.3309
237,1.3296
238,1.3312
239,1.3306
240,1.3308
241,1.3292
242,1.3291
243,1.3264
244,1.3299
245,1.3316
246,1.3299
247,1.3261
248,1.3286
249,1.329
250,1.3249
251,1.3285
252,1.3306
253,1.3301
254,1.3263
255,1.327
256,1.3268
257,1.3252
258,1.3271
259,1.3248
260,1.3269
261,1.3226
262,1.3238
263,1.3273
264,1.3296
265,1.3277
266,1.3285
267,1.3276
268,1.3278
269,1.3263
270,1.3281
271,1.328
272,1.3243
273,1.3261
274,1.3265
275,1.3271
276,1.3304
277,1.3267
278,1.3271
279,1.3256
280,1.3256
281,1.3255
282,1.3279
283,1.3267
284,1.3241
285,1.3264
286,1.3283
287,1.3259
288,1.3214
289,1.327
290,1.3224
291,1.3285
292,1.3245
293,1.3247
294,1.3283
295,1.327
296,1.3232
297,1.3241
298,1.3258
299,1.3257
300,1.3229
301,1.3231
302,1.3236
303,1.3266
304,1.3227
305,1.3236
306,1.3218
307,1.3216
308,1.3216
309,1.322
310,1.3187
311,1.3246
312,1.3243
313,1.3228
314,1.322
315,1.3229
316,1.3206
317,1.3205
318,1.324
319,1.325
320,1.3247
321,1.3224
322,1.3218
323,1.3227
324,1.3228
325,1.3222
326,1.3213
327,1.3222
328,1.3199
329,1.3229
330,1.3217
331,1.3227
332,1.3236
333,1.3203
334,1.3218
335,1.3176
336,1.3201
337,1.322
338,1.3208
339,1.3212
340,1.3201
341,1.3192
342,1.3203
343,1.3209
344,1.3203
345,1.3199
346,1.3217
347,1.3189
348,1.3215
349,1.3202
350,1.319
351,1.32
352,1.3185
353,1.3205
354,1.3202
355,1.3187
356,1.321
357,1.3204
358,1.3207
359,1.3198
360,1.318
361,1.3193
362,1.3198
363,1.3169
364,1.3197
365,1.3178
366,1.3179
367,1.3199
368,1.3199
369,1.319
370,1.317
371,1.3182
372,1.3164
373,1.3169
374,1.3167
375,1.3168
376,1.3181
377,1.3175
378,1.3155
379,1.3181
380,1.3186
381,1.3157
382,1.3134
383,1.3168
384,1.3172
385,1.3175
386,1.3161
387,1.3189
388,1.3151
389,1.3162
390,1.3175
391,1.316
392,1.3163
393,1.3161
394,1.316
395,1.3139
396,1.3164
397,1.3168
398,1.3157
399,1.3171
400,1.3154
401,1.3131
402,1.3156
403,1.315
404,1.3151
405,1.3142
406,1.3152
407,1.3133
408,1.3149
409,1.3145
410,1.3156
411,1.314
412,1.3151
413,1.3131
414,1.3135
415,1.3132
416,1.3136
417,1.3132
418,1.3157
419,1.3132
420,1.3143
421,1.3128
422,1.3118
423,1.3136
424,1.313
425,1.3114
426,1.3126
427,1.3124
428,1.3119
429,1.3124
430,1.3133
431,1.3136
432,1.3118
433,1.3097
434,1.3131
435,1.3113
436,1.3113
437,1.3107
438,1.3138
439,1.3102
440,1.3115
441,1.3096
442,1.3117
443,1.3107
444,1.3109
445,1.3114
446,1.3092
447,1.3105
448,1.31
449,1.311
450,1.3106
451,1.3099
452,1.3109
453,1.3105
454,1.3099
455,1.31
456,1.3112
457,1.3105
458,1.3076
459,1.3104
460,1.3104
461,1.3102
462,1.31
463,1.309
464,1.3086
465,1.3085
466,1.3079
467,1.308
468,1.3079
469,1.3091
470,1.3087
471,1.3092
472,1.3075
473,1.3091
474,1.3102
475,1.307
476,1.3103
477,1.3067
478,1.3082
479,1.3071
480,1.3075
481,1.3068
482,1.3064
483,1.3078
484,1.3066
485,1.3081
486,1.3063
487,1.3078
488,1.3049
489,1.3057
490,1.305
491,1.307
492,1.306
493,1.3076
494,1.3077
495,1.3051
496,1.306
497,1.3066
498,1.307
499,1.3047
500,1.3057
501,1.3064
502,1.3054
503,1.3052
504,1.3061
505,1.3069
506,1.3066
507,1.3063
508,1.3051
509,1.3064
510,1.3055
511,1.3039
512,1.3037
513,1.3057
514,1.3059
515,1.3046
516,1.3053
517,1.3062
518,1.3042
519,1.3042
520,1.3049
521,1.3044
522,1.3039
523,1.3041
524,1.304
525,1.3031
526,1.3045
527,1.3043
528,1.304
529,1.3041
530,1.3041
531,1.3041
532,1.3029
533,1.3039
534,1.3035
535,1.3037
536,1.3036
537,1.3039
538,1.3032
539,1.3012
540,1.3034
541,1.302
542,1.3029
543,1.3014
544,1.3009
545,1.3037
546,1.3011
547,1.3016
548,1.301
549,1.3011
550,1.3021
551,1.3013
552,1.3011
553,1.3009
554,1.3015
555,1.3011
556,1.2996
557,1.3016
558,1.3025
559,1.2998
560,1.3016
561,1.301
562,1.3019
563,1.3009
564,1.2997
565,1.2994
566,1.3008
567,1.2998
568,1.3006
569,1.2997
570,1.2989
571,1.2999
572,1.3011
573,1.3012
574,1.2995
575,1.3001
576,1.2995
577,1.2993
578,1.2987
579,1.299
580,1.2996
581,1.2994
582,1.3003
583,1.2991
584,1.299
585,1.2983
586,1.2989
587,1.2977
588,1.2997
589,1.2979
590,1.2982
591,1.2987
592,1.299
593,1.2989
594,1.2991
595,1.2977
596,1.2978
597,1.2984
598,1.2985
599,1.2969
600,1.2974
601,1.2964
602,1.2963
603,1.297
604,1.2979
605,1.2977
606,1.2978
607,1.2977
608,1.2976
609,1.2958
610,1.2972
611,1.2962
612,1.2962
613,1.2972
614,1.2978
615,1.297
616,1.2969
617,1.2964
618,1.2961
619,1.2962
620,1.2967
621,1.2965
622,1.2967
623,1.2949
624,1.2954
625,1.2956
626,1.2968
627,1.2944
628,1.2956
629,1.2962
630,1.2957
631,1.2947
632,1.2963
633,1.2961
634,1.2949
635,1.2953
636,1.2947
637,1.2952
638,1.2959
639,1.2957
640,1.2935
641,1.2955
642,1.2946
643,1.2948
644,1.2949
645,1.2943
646,1.2947
647,1.2935
648,1.2941
649,1.2943
650,1.2938
651,1.2929
652,1.2938
653,1.2938
654,1.2927
655,1.2948
656,1.2937
657,1.2937
658,1.2926
659,1.2931
660,1.2937
661,1.294
662,1.2936
663,1.2921
664,1.2924
665,1.2944
666,1.2935
667,1.2926
668,1.2926
669,1.2937
670,1.2923
671,1.2923
672,1.2932
673,1.2931
674,1.2913
675,1.2922
676,1.2924
677,1.2919
678,1.2925
679,1.2914
680,1.2927
681,1.2918
682,1.292
683,1.291
684,1.2912
685,1.2926
686,1.2914
687,1.2918
688,1.2907
689,1.2914
690,1.2907
691,1.2923
692,1.2914
693,1.2903
694,1.2911
695,1.2913
696,1.2917
697,1.291
698,1.2913
699,1.2899
700,1.2902
701,1.2917
702,1.2895
703,1.2914
704,1.2909
705,1.2908
706,1.2899
707,1.2888
708,1.2904
709,1.2901
710,1.291
711,1.2901
712,1.2906
713,1.2899
714,1.2907
715,1.2912
716,1.2911
717,1.2903
718,1.2908
719,1.2897
720,1.2893
721,1.2895
722,1.2893
723,1.2898
724,1.2889
725,1.2895
726,1.29
727,1.2892
728,1.2898
729,1.2883
730,1.2896
731,1.289
732,1.2887
733,1.2886
734,1.2894
735,1.288
736,1.2888
737,1.2894
738,1.2889
739,1.2891
740,1.2886
741,1.2883
742,1.2891
743,1.2893
744,1.2888
745,1.2886
746,1.2879
747,1.2887
748,1.2871
749,1.2884
750,1.2876
751,1.2877
752,1.2877
753,1.288
754,1.2874
755,1.2886
756,1.2873
757,1.2874
758,1.2873
759,1.287
760,1.2871
761,1.2871
762,1.2874
763,1.2867
764,1.2869
765,1.2863
766,1.2871
767,1.2869
768,1.2865
769,1.2862
770,1.2863
771,1.2868
772,1.2873
773,1.2861
774,1.2869
775,1.2866
776,1.2865
777,1.2871
778,1.2865
779,1.286
780,1.2861
781,1.2866
782,1.2862
783,1.2862
784,1.2863
785,1.2856
786,1.2865
787,1.2872
788,1.2865
789,1.2867
790,1.2862
791,1.2866
792,1.285
793,1.2856
794,1.2859
795,1.2852
796,1.2861
797,1.2852
798,1.2859
799,1.2854
800,1.2848
801,1.2854
802,1.2852
803,1.2853
804,1.2857
805,1.285
806,1.2854
807,1.285
808,1.2854
809,1.2843
810,1.2846
811,1.2854
812,1.2848
813,1.2854
814,1.2854
815,1.2844
816,1.2845
817,1.285
818,1.2835
819,1.2851
820,1.2846
821,1.2847
822,1.2839
823,1.2845
824,1.2841
825,1.2834
826,1.285
827,1.2842
828,1.2842
829,1.2834
830,1.2835
831,1.2848
832,1.2832
833,1.2834
834,1.2838
835,1.2841
836,1.2832
837,1.2828
838,1.2838
839,1.283
840,1.283
841,1.2837
842,1.284
843,1.2842
844,1.2836
845,1.2832
846,1.2833
847,1.2832
848,1.2832
849,1.2825
850,1.2834
851,1.2827
852,1.2835
853,1.2833
854,1.2826
855,1.2826
856,1.2839
857,1.2831
858,1.2833
859,1.2826
860,1.2827
861,1.283
862,1.2827
863,1.2822
864,1.2823
865,1.2829
866,1.2823
867,1.2825
868,1.2835
869,1.2821
870,1.2821
871,1.2823
872,1.2825
873,1.2821
874,1.2816
875,1.2829
876,1.2822
877,1.2822
878,1.2825
879,1.282
880,1.2815
881,1.2819
882,1.2816
883,1.282
884,1.281
885,1.2817
886,1.2812
887,1.2806
888,1.2815
889,1.2817
890,1.2815
891,1.2821
892,1.2811
893,1.2813
894,1.2815
895,1.2812
896,1.2809
897,1.2813
898,1.2814
899,1.2806
900,1.2812
901,1.2815
902,1.2808
903,1.2802
904,1.281
905,1.2809
906,1.2813
907,1.2807
908,1.2808
909,1.2802
910,1.2802
911,1.2811
912,1.2796
913,1.2813
914,1.2806
915,1.2812
916,1.2806
917,1.2803
918,1.2807
919,1.2802
920,1.2808
921,1.2802
922,1.2802
923,1.2804
924,1.28
925,1.2804
926,1.2804
927,1.28
928,1.2806
929,1.2806
930,1.2798
931,1.2796
932,1.2794
933,1.2802
934,1.2803
935,1.2803
936,1.2803
937,1.2792
938,1.2797
939,1.28
940,1.2799
941,1.2792
942,1.2795
943,1.2794
944,1.2799
945,1.2798
946,1.2787
947,1.2793
948,1.2793
949,1.2789
950,1.2792
951,1.2796
952,1.2791
953,1.2792
954,1.2796
955,1.2793
956,1.2792
957,1.2789
958,1.2787
959,1.2785
960,1.2788
961,1.2793
962,1.279
963,1.2788
964,1.2784
965,1.2791
966,1.2786
967,1.2782
968,1.2787
969,1.2789
970,1.2787
971,1.2783
972,1.2781
973,1.2789
974,1.2788
975,1.2786
976,1.2783
977,1.2785
978,1.2783
979,1.2777
980,1.278
981,1.2781
982,1.2781
983,1.2786
984,1.2775
985,1.2781
986,1.2782
987,1.2783
988,1.2782
989,1.2784
990,1.278
991,1.2782
992,1.2778
993,1.2774
994,1.2771
995,1.2775
996,1.2779
997,1.2781
998,1.2776
999,1.2773
1000,1.2774
1001,1.2778
1002,1.2776
1003,1.2771
1004,1.2773
1005,1.2778
1006,1.2771
1007,1.2773
1008,1.2774
1009,1.2774
1010,1.277
1011,1.2774
1012,1.2772
1013,1.2772
1014,1.2767
1015,1.2771
1016,1.2766
1017,1.2762
1018,1.2769
1019,1.2771
1020,1.2771
1021,1.2766
1022,1.2771
1023,1.2768
1024,1.2768
1025,1.2768
1026,1.2767
1027,1.2767
1028,1.2766
1029,1.277
1030,1.2766
1031,1.2769
1032,1.2763
1033,1.2764
1034,1.2772
1035,1.2765
1036,1.2761
1037,1.2772
1038,1.2758
1039,1.2758
1040,1.2761
1041,1.2765
1042,1.2765
1043,1.2756
1044,1.2759
1045,1.2756
1046,1.2755
1047,1.2762
1048,1.2762
1049,1.2761
1050,1.2756
1051,1.2757
1052,1.2752
1053,1.2755
1054,1.2761
1055,1.2757
1056,1.2755
1057,1.2752
1058,1.2759
1059,1.2758
1060,1.276
1061,1.2757
1062,1.2747
1063,1.2754
1064,1.2746
1065,1.2756
1066,1.2755
1067,1.2749
1068,1.2752
1069,1.2756
1070,1.275
1071,1.2751
1072,1.2756
1073,1.2755
1074,1.2749
1075,1.2753
1076,1.275
1077,1.2752
1078,1.2749
1079,1.2751
1080,1.2752
1081,1.2748
1082,1.2748
1083,1.2748
1084,1.2751
1085,1.2751
1086,1.2753
1087,1.274
1088,1.2747
1089,1.274
1090,1.2754
1091,1.274
1092,1.2744
1093,1.2744
1094,1.2741
1095,1.2748
1096,1.2749
1097,1.2742
1098,1.2741
1099,1.2737
1100,1.2743
1101,1.2744
1102,1.2745
1103,1.2739
1104,1.274
1105,1.274
1106,1.2735
1107,1.2741
1108,1.2741
1109,1.2735
1110,1.2741
1111,1.2741
1112,1.2735
1113,1.2738
1114,1.2743
1115,1.2736
1116,1.2738
1117,1.2737
1118,1.2735
1119,1.2741
1120,1.2729
1121,1.2737
1122,1.2737
1123,1.2726
1124,1.2739
1125,1.2737
1126,1.2738
1127,1.2738
1128,1.2736
1129,1.2729
1130,1.2728
1131,1.2735
1132,1.273
1133,1.2732
1134,1.2732
1135,1.2735
1136,1.2737
1137,1.2731
1138,1.2726
1139,1.2734
1140,1.2735
1141,1.2729
1142,1.273
1143,1.2728
1144,1.2734
1145,1.2733
1146,1.2728
1147,1.2725
1148,1.2726
1149,1.2723
1150,1.2732
1151,1.2727
1152,1.2719
1153,1.2724
1154,1.2725
1155,1.272
1156,1.2723
1157,1.2722
1158,1.2721
1159,1.2723
1160,1.2726
1161,1.2723
1162,1.2723
1163,1.2723
1164,1.2721
1165,1.272
1166,1.2716
1167,1.2717
1168,1.2723
1169,1.2716
1170,1.2711
1171,1.2714
1172,1.2716
1173,1.2716
1174,1.2715
1175,1.2715
1176,1.2718
1177,1.271
1178,1.2716
1179,1.2713
1180,1.2717
1181,1.2718
1182,1.2711
1183,1.2708
1184,1.271
1185,1.2711
1186,1.2706
1187,1.2712
1188,1.271
1189,1.2714
1190,1.2709
1191,1.2714
1192,1.2712
1193,1.2711
1194,1.2709
1195,1.271
1196,1.2711
1197,1.2711
1198,1.2707
1199,1.2713
1200,1.2712
1201,1.2707
1202,1.2708
1203,1.2712
1204,1.2712
1205,1.2708
1206,1.2704
1207,1.2702
1208,1.2704
1209,1.2701
1210,1.2705
1211,1.2701
1212,1.27
1213,1.2703
1214,1.2707
1215,1.2701
1216,1.2705
1217,1.2701
1218,1.2702
1219,1.2708
1220,1.2698
1221,1.2698
1222,1.2706
1223,1.2696
1224,1.2698
1225,1.2701
1226,1.27
1227,1.2697
1228,1.2697
1229,1.2694
1230,1.2694
1231,1.27
1232,1.2698
1233,1.2697
1234,1.2699
1235,1.2695
1236,1.2691
1237,1.2691
1238,1.2696
1239,1.2698
1240,1.2699
1241,1.2696
1242,1.2689
1243,1.2689
1244,1.2692
1245,1.2695
1246,1.2695
1247,1.2687
1248,1.2692
1249,1.2688
1250,1.2692
1251,1.2694
1252,1.2687
1253,1.2686
1254,1.2693
1255,1.2692
1256,1.2684
1257,1.2682
1258,1.2679
1259,1.2685
1260,1.2687
1261,1.2688
1262,1.2686
1263,1.2683
1264,1.2687
1265,1.2686
1266,1.268
1267,1.2682
1268,1.2684
1269,1.2679
1270,1.268
1271,1.2684
1272,1.268
1273,1.268
1274,1.268
1275,1.2674
1276,1.2679
1277,1.2681
1278,1.2676
1279,1.2675
1280,1.2676
1281,1.2677
1282,1.2676
1283,1.2678
1284,1.2679
1285,1.2673
1286,1.2673
1287,1.2676
1288,1.2676
1289,1.267
1290,1.2675
1291,1.2677
1292,1.2677
1293,1.2669
1294,1.2674
1295,1.2677
1296,1.2673
1297,1.2673
1298,1.2669
1299,1.2668
1300,1.2671
1301,1.2672
1302,1.2668
1303,1.267
1304,1.267
1305,1.2669
1306,1.2662
1307,1.2672
1308,1.2667
1309,1.2663
1310,1.2664
1311,1.2661
1312,1.2662
1313,1.2664
1314,1.2662
1315,1.2662
1316,1.2667
1317,1.2662
1318,1.2658
1319,1.2665
1320,1.2657
1321,1.2659
1322,1.2661
1323,1.2661
1324,1.2656
1325,1.2656
1326,1.2661
1327,1.2658
1328,1.2657
1329,1.2653
1330,1.2658
1331,1.2657
1332,1.265
1333,1.2656
1334,1.2653
1335,1.2655
1336,1.2653
1337,1.2651
1338,1.2649
1339,1.2652
1340,1.2645
1341,1.2654
1342,1.2653
1343,1.2654
1344,1.2647
1345,1.2653
1346,1.2656
1347,1.2651
1348,1.2645
1349,1.2646
1350,1.2645
1351,1.2642
1352,1.265
1353,1.2646
1354,1.2648
1355,1.2647
1356,1.2644
1357,1.2639
1358,1.2638
1359,1.2644
1360,1.2642
1361,1.2641
1362,1.2641
1363,1.2639
1364,1.264
1365,1.2636
1366,1.2639
1367,1.2637
1368,1.2638
1369,1.2638
1370,1.2637
1371,1.2631
1372,1.264
1373,1.2639
1374,1.2636
1375,1.2637
1376,1.2638
1377,1.2633
1378,1.2631
1379,1.2634
1380,1.2633
1381,1.2631
1382,1.2628
1383,1.2629
1384,1.2628
1385,1.2627
1386,1.2628
1387,1.263
1388,1.2622
1389,1.2632
1390,1.2623
1391,1.2627
1392,1.2628
1393,1.2631
1394,1.2623
1395,1.2626
1396,1.2621
1397,1.2619
1398,1.2619
1399,1.2623
1400,1.2627
1401,1.2622
1402,1.262
1403,1.2623
1404,1.2621
1405,1.2616
1406,1.262
1407,1.2619
1408,1.2621
1409,1.2614
1410,1.2616
1411,1.2616
1412,1.2616
1413,1.2616
1414,1.2612
1415,1.2615
1416,1.2614
1417,1.2615
1418,1.2615
1419,1.2612
1420,1.2612
1421,1.2611
1422,1.2608
1423,1.2605
1424,1.261
1425,1.2604
1426,1.2609
1427,1.2609
1428,1.2606
1429,1.2606
1430,1.2608
1431,1.2607
1432,1.2607
1433,1.2602
1434,1.2605
1435,1.2604
1436,1.2602
1437,1.2608
1438,1.2605
1439,1.2603
1440,1.26
1441,1.2598
1442,1.2596
1443,1.2606
1444,1.2598
1445,1.2599
1446,1.2595
1447,1.2595
1448,1.2599
1449,1.2596
1450,1.2594
1451,1.2594
1452,1.2597
1453,1.2588
1454,1.2594
1455,1.2591
1456,1.259
1457,1.2595
1458,1.2589
1459,1.2591
1460,1.2586
1461,1.2591
1462,1.2593
1463,1.2588
1464,1.2584
1465,1.259
1466,1.259
1467,1.2586
1468,1.2585
1469,1.2579
1470,1.2579
1471,1.2582
1472,1.2576
1473,1.2584
1474,1.2582
1475,1.2574
1476,1.2579
1477,1.2576
1478,1.2576
1479,1.2578
1480,1.2579
1481,1.2577
1482,1.2579
1483,1.2574
1484,1.2575
1485,1.2576
1486,1.2569
1487,1.2571
1488,1.2573
1489,1.2571
1490,1.2567
1491,1.2571
1492,1.2567
1493,1.2572
1494,1.2568
1495,1.2568
1496,1.2569
1497,1.2563
1498,1.2563
1499,1.2569
1500,1.2564
1501,1.2567
1502,1.2566
1503,1.2564
1504,1.2563
1505,1.2565
1506,1.2558
1507,1.256
1508,1.2555
1509,1.256
1510,1.2558
1511,1.256
1512,1.2555
1513,1.2555
1514,1.2554
1515,1.2557
1516,1.2552
1517,1.2552
1518,1.2552
1519,1.2554
1520,1.2554
1521,1.2557
1522,1.2555
1523,1.2547
1524,1.2548
1525,1.255
1526,1.2545
1527,1.2546
1528,1.255
1529,1.2543
1530,1.2542
1531,1.254
1532,1.2545
1533,1.2546
1534,1.2541
1535,1.2544
1536,1.2539
1537,1.2544
1538,1.2542
1539,1.2542
1540,1.2537
1541,1.2541
1542,1.2539
1543,1.2536
1544,1.2536
1545,1.2531
1546,1.2534
1547,1.2532
1548,1.2535
1549,1.2532
1550,1.2537
1551,1.2529
1552,1.2532
1553,1.2524
1554,1.2528
1555,1.2529
1556,1.2528
1557,1.2528
1558,1.2529
1559,1.2521
1560,1.2529
1561,1.2519
1562,1.2521
1563,1.252
1564,1.2524
1565,1.2523
1566,1.2522
1567,1.2523
1568,1.2519
1569,1.2521
1570,1.2519
1571,1.2516
1572,1.2513
1573,1.2523
1574,1.2517
1575,1.2518
1576,1.2512
1577,1.2514
1578,1.2507
1579,1.2511
1580,1.2509
1581,1.2513
1582,1.2508
1583,1.2509
1584,1.2505
1585,1.2508
1586,1.2503
1587,1.25
1588,1.2504
1589,1.2498
1590,1.2505
1591,1.2498
1592,1.2502
1593,1.2501
1594,1.2503
1595,1.2502
1596,1.2496
1597,1.25
1598,1.2501
1599,1.2496
1600,1.2501
1601,1.2496
1602,1.2492
1603,1.2494
1604,1.2493
1605,1.2491
1606,1.2494
1607,1.2493
1608,1.249
1609,1.2492
1610,1.2488
1611,1.2489
1612,1.2487
1613,1.2481
1614,1.2485
1615,1.2485
1616,1.248
1617,1.2484
1618,1.2481
1619,1.2483
1620,1.248
1621,1.2482
1622,1.2478
1623,1.2478
1624,1.2481
1625,1.2483
1626,1.2476
1627,1.2478
1628,1.2474
1629,1.2476
1630,1.2476
1631,1.2472
1632,1.2472
1633,1.2468
1634,1.2471
1635,1.2468
1636,1.2468
1637,1.2472
1638,1.2463
1639,1.2466
1640,1.2466
1641,1.2459
1642,1.2462
1643,1.2462
1644,1.2462
1645,1.2462
1646,1.2459
1647,1.2461
1648,1.2456
1649,1.2462
1650,1.2457
1651,1.2457
1652,1.2451
1653,1.2455
1654,1.2454
1655,1.2448
1656,1.2454
1657,1.2451
1658,1.2451
1659,1.2447
1660,1.2445
1661,1.2445
1662,1.2447
1663,1.245
1664,1.245
1665,1.2447
1666,1.2446
1667,1.2441
1668,1.244
1669,1.2438
1670,1.2435
1671,1.2437
1672,1.2438
1673,1.2441
1674,1.2442
1675,1.2436
1676,1.2434
1677,1.2436
1678,1.2432
1679,1.2436
1680,1.2433
1681,1.2431
1682,1.2427
1683,1.2432
1684,1.243
1685,1.2431
1686,1.2426
1687,1.2429
1688,1.2427
1689,1.2429
1690,1.2424
1691,1.2423
1692,1.2422
1693,1.242
1694,1.2423
1695,1.2422
1696,1.2417
1697,1.2416
1698,1.2418
1699,1.2415
1700,1.2414
1701,1.2416
1702,1.2413
1703,1.2411
1704,1.241
1705,1.2412
1706,1.2409
1707,1.2402
1708,1.241
1709,1.2408
1710,1.2407
1711,1.2406
1712,1.2406
1713,1.2403
1714,1.2401
1715,1.2401
1716,1.2404
1717,1.2401
1718,1.2402
1719,1.2396
1720,1.2398
1721,1.2397
1722,1.2393
1723,1.2392
1724,1.2392
1725,1.2396
1726,1.2394
1727,1.2391
1728,1.239
1729,1.2389
1730,1.2389
1731,1.2385
1732,1.2387
1733,1.2384
1734,1.2381
1735,1.2381
1736,1.2382
1737,1.2383
1738,1.2378
1739,1.238
1740,1.2381
1741,1.2383
1742,1.2379
1743,1.2376
1744,1.2376
1745,1.2373
1746,1.2374
1747,1.2373
1748,1.2371
1749,1.2373
1750,1.237
1751,1.2372
1752,1.2366
1753,1.2367
1754,1.237
1755,1.2364
1756,1.2369
1757,1.2367
1758,1.2362
1759,1.2361
1760,1.2362
1761,1.2367
1762,1.2362
1763,1.2365
1764,1.2357
1765,1.2355
1766,1.2353
1767,1.2352
1768,1.2354
1769,1.2357
1770,1.2357
1771,1.2353
1772,1.2348
1773,1.2347
1774,1.2353
1775,1.2349
1776,1.2349
1777,1.2345
1778,1.2348
1779,1.2347
1780,1.2344
1781,1.2346
1782,1.234
1783,1.2339
1784,1.234
1785,1.2343
1786,1.234
1787,1.2333
1788,1.2337
1789,1.2337
1790,1.2339
1791,1.2337
1792,1.2332
1793,1.2329
1794,1.233
1795,1.2333
1796,1.2333
1797,1.2331
1798,1.2323
1799,1.2329
1800,1.2329
1801,1.2325
1802,1.2325
1803,1.2323
1804,1.2319
1805,1.2321
1806,1.2324
1807,1.2323
1808,1.2318
1809,1.2325
1810,1.2325
1811,1.2317
1812,1.2318
1813,1.2308
1814,1.231
1815,1.2313
1816,1.231
1817,1.2312
1818,1.2312
1819,1.2312
1820,1.2311
1821,1.2305
1822,1.2302
1823,1.2305
1824,1.2303
1825,1.2308
1826,1.2307
1827,1.2308
1828,1.2301
1829,1.23
1830,1.2305
1831,1.2305
1832,1.2302
1833,1.23
1834,1.2301
1835,1.23
1836,1.2296
1837,1.2302
1838,1.2294
1839,1.2296
1840,1.2295
1841,1.2296
1842,1.2288
1843,1.2296
1844,1.2297
1845,1.2293
1846,1.2288
1847,1.229
1848,1.2291
1849,1.2288
1850,1.2287
1851,1.2285
1852,1.2278
1853,1.2282
1854,1.2291
1855,1.2283
1856,1.2282
1857,1.2285
1858,1.228
1859,1.2282
1860,1.2281
1861,1.2276
1862,1.2279
1863,1.2281
1864,1.2272
1865,1.2277
1866,1.2274
1867,1.2277
1868,1.2278
1869,1.2276
1870,1.2268
1871,1.2281
1872,1.2275
1873,1.2275
1874,1.2276
1875,1.227
1876,1.227
1877,1.2266
1878,1.2271
1879,1.2278
1880,1.2265
1881,1.2265
1882,1.2274
1883,1.2268
1884,1.2274
1885,1.2269
1886,1.2271
1887,1.2275
1888,1.227
1889,1.2264
1890,1.2261
1891,1.2264
1892,1.2266
1893,1.2271
1894,1.2264
1895,1.2263
1896,1.2262
1897,1.2268
1898,1.2263
1899,1.2264
1900,1.2262
1901,1.226
1902,1.2272
1903,1.2269
1904,1.2265
1905,1.2269
1906,1.2269
1907,1.2267
1908,1.2262
1909,1.2271
1910,1.2265
1911,1.2271
1912,1.2265
1913,1.2265
1914,1.2272
1915,1.2271
1916,1.2264
1917,1.2268
1918,1.2269
1919,1.2267
1920,1.2271
1921,1.2271
1922,1.2281
1923,1.2274
1924,1.2271
1925,1.2275
1926,1.2279
1927,1.2285
1928,1.2278
1929,1.2281
1930,1.2285
1931,1.2281
1932,1.229
1933,1.2296
1934,1.2285
1935,1.2283
1936,1.2289
1937,1.2299
1938,1.2298
1939,1.2301
1940,1.2308
1941,1.2298
1942,1.2307
1943,1.2309
1944,1.2307
1945,1.2315
1946,1.2323
1947,1.2324
1948,1.2333
1949,1.2329
1950,1.2333
1951,1.2335
1952,1.2342
1953,1.2344
1954,1.235
1955,1.2348
1956,1.237
1957,1.2371
1958,1.2364
1959,1.2376
1960,1.2382
1961,1.2387
1962,1.2401
1963,1.241
1964,1.2424
1965,1.2438
1966,1.244
1967,1.2454
1968,1.2469
1969,1.2473
1970,1.2494
1971,1.2506
1972,1.2518
1973,1.2533
1974,1.2547
1975,1.2572
1976,1.2594
1977,1.262
1978,1.2643
1979,1.267
1980,1.2696
1981,1.2735
1982,1.2774
1983,1.2818
1984,1.2868
1985,1.2921
1986,1.2985
1987,1.3059
1988,1.3136
1989,1.3234
1990,1.334
1991,1.3504
1992,1.369
1993,1.3914
1994,1.4207
1995,1.462
1996,1.5207
1997,1.6128
1998,1.7889
1999,1.7889


==> Figure/SVD/tikz_pictures/Exp_1/error_prior_75.csv <==
1,1.7851
2,1.2803
3,2.28
4,2.211
5,2.0471
6,1.5258
7,1.5962
8,2.0636
9,1.5814
10,1.555
11,1.4591
12,1.6238
13,1.4816
14,1.5224
15,1.5836
16,1.4469
17,1.4266
18,1.3819
19,1.4158
20,1.4341
21,1.4169
22,1.4238
23,1.4405
24,1.5106
25,1.4506
26,1.4167
27,1.3639
28,1.4218
29,1.4103
30,1.432
31,1.3786
32,1.4176
33,1.4244
34,1.3846
35,1.3966
36,1.41
37,1.4259
38,1.4034
39,1.4022
40,1.3933
41,1.3592
42,1.3746
43,1.3844
44,1.396
45,1.4106
46,1.3873
47,1.3893
48,1.3777
49,1.3829
50,1.3825
51,1.3847
52,1.4027
53,1.3777
54,1.3824
55,1.3741
56,1.3739
57,1.3669
58,1.3836
59,1.3852
60,1.3729
61,1.3671
62,1.3611
63,1.3814
64,1.3634
65,1.3669
66,1.3674
67,1.3886
68,1.3727
69,1.37
70,1.3731
71,1.3679
72,1.3783
73,1.3635
74,1.3622
75,1.3739
76,1.366
77,1.3655
78,1.3626
79,1.3662
80,1.3624
81,1.3666
82,1.3596
83,1.3693
84,1.3566
85,1.3715
86,1.359
87,1.3678
88,1.3643
89,1.3653
90,1.3565
91,1.3713
92,1.3532
93,1.3678
94,1.3715
95,1.3595
96,1.3646
97,1.3551
98,1.3636
99,1.3626
100,1.3534
101,1.3602
102,1.3558
103,1.361
104,1.3623
105,1.3628
106,1.3606
107,1.3602
108,1.3608
109,1.3522
110,1.3621
111,1.3577
112,1.3571
113,1.3547
114,1.3607
115,1.3521
116,1.3541
117,1.3639
118,1.3504
119,1.3573
120,1.3499
121,1.3589
122,1.353
123,1.3539
124,1.3564
125,1.3472
126,1.3513
127,1.3481
128,1.3519
129,1.3479
130,1.3526
131,1.3566
132,1.3586
133,1.3515
134,1.3518
135,1.349
136,1.3528
137,1.3572
138,1.354
139,1.3532
140,1.3467
141,1.3533
142,1.351
143,1.3483
144,1.3567
145,1.3524
146,1.3544
147,1.3511
148,1.3525
149,1.3531
150,1.3505
151,1.3499
152,1.3516
153,1.3506
154,1.3503
155,1.3479
156,1.3514
157,1.355
158,1.3525
159,1.3478
160,1.3494
161,1.3456
162,1.3479
163,1.3459
164,1.3501
165,1.3495
166,1.3494
167,1.3432
168,1.3505
169,1.3464
170,1.3447
171,1.3483
172,1.3509
173,1.3486
174,1.3425
175,1.3477
176,1.3494
177,1.3553
178,1.3514
179,1.3441
180,1.3495
181,1.3456
182,1.3448
183,1.3456
184,1.3446
185,1.3459
186,1.3463
187,1.341
188,1.3428
189,1.3421
190,1.3471
191,1.3437
192,1.3428
193,1.3465
194,1.349
195,1.3395
196,1.3451
197,1.3465
198,1.3404
199,1.3447
200,1.3479
201,1.3424
202,1.3475
203,1.3416
204,1.3428
205,1.3417
206,1.3403
207,1.3409
208,1.3453
209,1.3402
210,1.3434
211,1.3408
212,1.3391
213,1.3437
214,1.3396
215,1.341
216,1.3391
217,1.3441
218,1.3385
219,1.3423
220,1.3431
221,1.3418
222,1.3397
223,1.3424
224,1.3445
225,1.3395
226,1.3412
227,1.3396
228,1.3428
229,1.3381
230,1.3416
231,1.3416
232,1.3408
233,1.3379
234,1.3422
235,1.3407
236,1.3402
237,1.3403
238,1.3436
239,1.3404
240,1.3406
241,1.3381
242,1.3388
243,1.3367
244,1.3431
245,1.3369
246,1.3384
247,1.3366
248,1.3384
249,1.3371
250,1.336
251,1.3376
252,1.3391
253,1.3367
254,1.3366
255,1.3354
256,1.3374
257,1.334
258,1.3356
259,1.3353
260,1.3331
261,1.3348
262,1.337
263,1.3367
264,1.34
265,1.3354
266,1.3351
267,1.3343
268,1.3335
269,1.3342
270,1.3359
271,1.3394
272,1.334
273,1.3355
274,1.3343
275,1.3344
276,1.3346
277,1.3352
278,1.3368
279,1.3348
280,1.3354
281,1.335
282,1.3357
283,1.3358
284,1.3347
285,1.3328
286,1.3375
287,1.3318
288,1.3322
289,1.3344
290,1.3342
291,1.3335
292,1.3318
293,1.3336
294,1.3342
295,1.3354
296,1.3328
297,1.3345
298,1.3323
299,1.3339
300,1.3324
301,1.3301
302,1.3338
303,1.3317
304,1.3339
305,1.3318
306,1.3293
307,1.3309
308,1.3306
309,1.3313
310,1.3342
311,1.3298
312,1.3292
313,1.331
314,1.3289
315,1.3315
316,1.3281
317,1.3315
318,1.3301
319,1.33
320,1.331
321,1.3318
322,1.3306
323,1.3295
324,1.3314
325,1.3288
326,1.3279
327,1.3316
328,1.3315
329,1.3306
330,1.3284
331,1.3296
332,1.3293
333,1.3292
334,1.328
335,1.3266
336,1.3258
337,1.3293
338,1.3269
339,1.3285
340,1.3268
341,1.3271
342,1.3278
343,1.3286
344,1.3273
345,1.329
346,1.3272
347,1.3267
348,1.3282
349,1.327
350,1.3261
351,1.3249
352,1.3265
353,1.3299
354,1.3255
355,1.3243
356,1.3277
357,1.3276
358,1.3297
359,1.3266
360,1.3257
361,1.3241
362,1.3252
363,1.3222
364,1.3249
365,1.3256
366,1.3226
367,1.3238
368,1.3254
369,1.3225
370,1.3217
371,1.3253
372,1.3256
373,1.3242
374,1.3248
375,1.3251
376,1.325
377,1.323
378,1.3235
379,1.3235
380,1.3223
381,1.32
382,1.3227
383,1.3225
384,1.3245
385,1.3242
386,1.3211
387,1.3235
388,1.3211
389,1.3233
390,1.3228
391,1.3228
392,1.3225
393,1.3218
394,1.3236
395,1.3221
396,1.3218
397,1.322
398,1.3226
399,1.3206
400,1.3197
401,1.3195
402,1.3215
403,1.3221
404,1.3199
405,1.3211
406,1.3201
407,1.3198
408,1.3202
409,1.3199
410,1.3194
411,1.321
412,1.3195
413,1.3187
414,1.3213
415,1.3183
416,1.3209
417,1.3196
418,1.3193
419,1.3173
420,1.3185
421,1.3198
422,1.3174
423,1.3169
424,1.3175
425,1.3176
426,1.3193
427,1.3172
428,1.3198
429,1.3161
430,1.316
431,1.3195
432,1.3177
433,1.3169
434,1.3166
435,1.3176
436,1.3174
437,1.315
438,1.3167
439,1.3173
440,1.3167
441,1.3162
442,1.3163
443,1.3147
444,1.316
445,1.3159
446,1.3167
447,1.3168
448,1.3154
449,1.3142
450,1.3171
451,1.3158
452,1.3162
453,1.3149
454,1.3145
455,1.315
456,1.3155
457,1.313
458,1.3148
459,1.3139
460,1.3149
461,1.314
462,1.3123
463,1.3144
464,1.3136
465,1.3136
466,1.3133
467,1.3133
468,1.3139
469,1.3129
470,1.3133
471,1.3117
472,1.314
473,1.3132
474,1.3158
475,1.3131
476,1.3143
477,1.3126
478,1.3122
479,1.3107
480,1.3117
481,1.3107
482,1.3124
483,1.312
484,1.3107
485,1.3136
486,1.3105
487,1.313
488,1.3109
489,1.3108
490,1.3113
491,1.3113
492,1.3123
493,1.3108
494,1.31
495,1.3099
496,1.3117
497,1.3122
498,1.3118
499,1.3112
500,1.3107
501,1.3095
502,1.3093
503,1.3095
504,1.3107
505,1.3107
506,1.3107
507,1.3096
508,1.3097
509,1.3112
510,1.3083
511,1.309
512,1.3095
513,1.3099
514,1.3097
515,1.309
516,1.3083
517,1.3104
518,1.3084
519,1.3086
520,1.3102
521,1.3101
522,1.3087
523,1.3082
524,1.3088
525,1.308
526,1.3072
527,1.3077
528,1.3088
529,1.3078
530,1.3067
531,1.3081
532,1.3101
533,1.3072
534,1.3077
535,1.3078
536,1.3064
537,1.3083
538,1.3068
539,1.3052
540,1.3071
541,1.3073
542,1.3069
543,1.3058
544,1.3069
545,1.3069
546,1.3062
547,1.3065
548,1.3048
549,1.3045
550,1.3046
551,1.3062
552,1.3058
553,1.3047
554,1.3035
555,1.3063
556,1.305
557,1.3053
558,1.3062
559,1.3048
560,1.3054
561,1.3041
562,1.3044
563,1.3033
564,1.3048
565,1.3042
566,1.3045
567,1.3031
568,1.3043
569,1.3032
570,1.3055
571,1.3028
572,1.304
573,1.3035
574,1.3035
575,1.3029
576,1.3032
577,1.3035
578,1.3028
579,1.3025
580,1.3023
581,1.3029
582,1.3035
583,1.3011
584,1.3017
585,1.302
586,1.303
587,1.3012
588,1.3019
589,1.3018
590,1.2999
591,1.3019
592,1.3016
593,1.3019
594,1.3019
595,1.3015
596,1.3012
597,1.3017
598,1.3026
599,1.3
600,1.301
601,1.3015
602,1.3012
603,1.2998
604,1.3004
605,1.3018
606,1.2996
607,1.3003
608,1.3004
609,1.3002
610,1.3008
611,1.2998
612,1.2995
613,1.3009
614,1.3011
615,1.3002
616,1.2986
617,1.2996
618,1.2994
619,1.2997
620,1.3004
621,1.2996
622,1.299
623,1.2985
624,1.3
625,1.2991
626,1.2993
627,1.2984
628,1.2993
629,1.3004
630,1.2984
631,1.2984
632,1.2984
633,1.2984
634,1.2993
635,1.2973
636,1.2988
637,1.2985
638,1.2985
639,1.2977
640,1.2977
641,1.2971
642,1.2978
643,1.2985
644,1.2985
645,1.2981
646,1.297
647,1.2969
648,1.2975
649,1.2988
650,1.298
651,1.2963
652,1.2967
653,1.2968
654,1.297
655,1.2975
656,1.297
657,1.2967
658,1.2956
659,1.2964
660,1.2964
661,1.2966
662,1.2961
663,1.2956
664,1.2966
665,1.2958
666,1.2969
667,1.295
668,1.2957
669,1.2966
670,1.297
671,1.2958
672,1.2954
673,1.2955
674,1.2959
675,1.2953
676,1.2959
677,1.2948
678,1.2947
679,1.295
680,1.295
681,1.2955
682,1.2952
683,1.2944
684,1.2955
685,1.2951
686,1.2942
687,1.2946
688,1.2947
689,1.2953
690,1.295
691,1.2945
692,1.2935
693,1.2931
694,1.295
695,1.2943
696,1.2942
697,1.2939
698,1.2942
699,1.2938
700,1.2938
701,1.2938
702,1.293
703,1.2938
704,1.2932
705,1.2941
706,1.294
707,1.2929
708,1.2931
709,1.2932
710,1.292
711,1.2924
712,1.2924
713,1.2929
714,1.2933
715,1.2928
716,1.2932
717,1.2937
718,1.2927
719,1.2918
720,1.2933
721,1.2924
722,1.2933
723,1.2924
724,1.2922
725,1.2918
726,1.2932
727,1.2921
728,1.292
729,1.2913
730,1.2922
731,1.2916
732,1.2915
733,1.2904
734,1.292
735,1.2926
736,1.2917
737,1.2915
738,1.2912
739,1.2916
740,1.2914
741,1.2908
742,1.2917
743,1.2913
744,1.2909
745,1.2907
746,1.2908
747,1.2913
748,1.2903
749,1.2902
750,1.2904
751,1.2915
752,1.2917
753,1.2908
754,1.2909
755,1.2912
756,1.2895
757,1.2903
758,1.2906
759,1.2907
760,1.2892
761,1.2898
762,1.2899
763,1.2892
764,1.2884
765,1.2896
766,1.29
767,1.2889
768,1.2898
769,1.2894
770,1.2896
771,1.2894
772,1.2898
773,1.2885
774,1.2894
775,1.2893
776,1.2893
777,1.2891
778,1.289
779,1.289
780,1.2888
781,1.2882
782,1.2892
783,1.2887
784,1.2882
785,1.2888
786,1.2899
787,1.2891
788,1.2884
789,1.2887
790,1.2883
791,1.289
792,1.2878
793,1.2879
794,1.2883
795,1.2873
796,1.2873
797,1.288
798,1.2877
799,1.2878
800,1.2889
801,1.2876
802,1.2877
803,1.2872
804,1.2872
805,1.2881
806,1.2867
807,1.2881
808,1.2876
809,1.2866
810,1.2876
811,1.287
812,1.2865
813,1.2877
814,1.2866
815,1.2869
816,1.2866
817,1.2868
818,1.2861
819,1.2872
820,1.2873
821,1.2874
822,1.2863
823,1.287
824,1.2871
825,1.287
826,1.2875
827,1.2865
828,1.287
829,1.2859
830,1.2864
831,1.2863
832,1.2854
833,1.2865
834,1.2864
835,1.2864
836,1.2857
837,1.2855
838,1.2854
839,1.2862
840,1.285
841,1.2867
842,1.2862
843,1.2864
844,1.2859
845,1.2866
846,1.2854
847,1.2856
848,1.2858
849,1.286
850,1.2854
851,1.2851
852,1.2865
853,1.2856
854,1.2845
855,1.2855
856,1.2856
857,1.2854
858,1.2853
859,1.2843
860,1.2853
861,1.2859
862,1.2851
863,1.2852
864,1.285
865,1.2848
866,1.2847
867,1.2845
868,1.2847
869,1.2851
870,1.2841
871,1.2847
872,1.2842
873,1.2837
874,1.2847
875,1.2845
876,1.2842
877,1.2841
878,1.285
879,1.2841
880,1.2838
881,1.2851
882,1.2842
883,1.2841
884,1.2835
885,1.2845
886,1.2837
887,1.2834
888,1.2839
889,1.2838
890,1.2838
891,1.2834
892,1.2833
893,1.2832
894,1.2834
895,1.283
896,1.2829
897,1.2836
898,1.2832
899,1.283
900,1.2837
901,1.2836
902,1.2831
903,1.283
904,1.2829
905,1.2825
906,1.2829
907,1.2832
908,1.2838
909,1.2824
910,1.2821
911,1.2832
912,1.2826
913,1.2831
914,1.2815
915,1.2827
916,1.2826
917,1.2827
918,1.2825
919,1.282
920,1.2823
921,1.2824
922,1.282
923,1.2828
924,1.2826
925,1.2829
926,1.2824
927,1.2825
928,1.2822
929,1.2825
930,1.2824
931,1.2818
932,1.2811
933,1.2825
934,1.2819
935,1.282
936,1.2817
937,1.2822
938,1.2814
939,1.2819
940,1.2817
941,1.282
942,1.281
943,1.2818
944,1.2826
945,1.2819
946,1.2805
947,1.2809
948,1.2817
949,1.2807
950,1.2812
951,1.2815
952,1.281
953,1.2812
954,1.2806
955,1.281
956,1.281
957,1.2816
958,1.2819
959,1.2805
960,1.2811
961,1.2812
962,1.2806
963,1.2808
964,1.2803
965,1.2805
966,1.2805
967,1.2805
968,1.2811
969,1.2808
970,1.2806
971,1.2801
972,1.281
973,1.2806
974,1.2805
975,1.2802
976,1.2805
977,1.2807
978,1.2806
979,1.2809
980,1.2805
981,1.2796
982,1.2799
983,1.2802
984,1.2798
985,1.2799
986,1.2795
987,1.2801
988,1.2797
989,1.2803
990,1.2794
991,1.2795
992,1.2803
993,1.279
994,1.2793
995,1.2794
996,1.2795
997,1.2794
998,1.2788
999,1.2794
1000,1.2802
1001,1.2791
1002,1.2794
1003,1.2793
1004,1.2794
1005,1.2796
1006,1.2793
1007,1.2792
1008,1.279
1009,1.2793
1010,1.279
1011,1.2797
1012,1.279
1013,1.2791
1014,1.2783
1015,1.2788
1016,1.2783
1017,1.2787
1018,1.2794
1019,1.2786
1020,1.2791
1021,1.2784
1022,1.2781
1023,1.2785
1024,1.278
1025,1.2794
1026,1.2789
1027,1.2784
1028,1.2781
1029,1.2787
1030,1.2777
1031,1.2783
1032,1.278
1033,1.2774
1034,1.2787
1035,1.278
1036,1.2779
1037,1.2784
1038,1.2779
1039,1.2784
1040,1.2786
1041,1.2784
1042,1.2784
1043,1.2774
1044,1.2785
1045,1.2777
1046,1.2776
1047,1.2777
1048,1.2773
1049,1.2775
1050,1.2772
1051,1.2777
1052,1.2774
1053,1.277
1054,1.2784
1055,1.2773
1056,1.2778
1057,1.2773
1058,1.2775
1059,1.2771
1060,1.2773
1061,1.2775
1062,1.277
1063,1.2774
1064,1.2772
1065,1.277
1066,1.2769
1067,1.2766
1068,1.2769
1069,1.2771
1070,1.2772
1071,1.2769
1072,1.2771
1073,1.2771
1074,1.2767
1075,1.2771
1076,1.2762
1077,1.2774
1078,1.276
1079,1.2763
1080,1.2766
1081,1.2763
1082,1.2767
1083,1.2762
1084,1.277
1085,1.2764
1086,1.2772
1087,1.2756
1088,1.2759
1089,1.2758
1090,1.2769
1091,1.2758
1092,1.276
1093,1.2759
1094,1.276
1095,1.2757
1096,1.2759
1097,1.2761
1098,1.276
1099,1.2755
1100,1.2762
1101,1.2762
1102,1.2767
1103,1.2757
1104,1.2752
1105,1.2755
1106,1.2754
1107,1.2759
1108,1.2756
1109,1.2751
1110,1.2764
1111,1.2757
1112,1.2753
1113,1.2751
1114,1.2758
1115,1.2753
1116,1.2755
1117,1.2756
1118,1.2749
1119,1.2753
1120,1.2752
1121,1.2746
1122,1.2751
1123,1.2753
1124,1.2749
1125,1.2752
1126,1.2749
1127,1.2757
1128,1.2753
1129,1.2746
1130,1.2748
1131,1.2743
1132,1.2752
1133,1.2749
1134,1.2747
1135,1.2749
1136,1.2747
1137,1.2753
1138,1.2746
1139,1.275
1140,1.2751
1141,1.2742
1142,1.2743
1143,1.2746
1144,1.2744
1145,1.2741
1146,1.2745
1147,1.2744
1148,1.2739
1149,1.2739
1150,1.2745
1151,1.2738
1152,1.2738
1153,1.2741
1154,1.2736
1155,1.2739
1156,1.274
1157,1.2741
1158,1.2735
1159,1.274
1160,1.274
1161,1.2739
1162,1.2738
1163,1.2741
1164,1.2732
1165,1.2733
1166,1.2731
1167,1.2737
1168,1.274
1169,1.2732
1170,1.2733
1171,1.2731
1172,1.2735
1173,1.2726
1174,1.2732
1175,1.2738
1176,1.2736
1177,1.2727
1178,1.2736
1179,1.273
1180,1.2734
1181,1.2729
1182,1.2732
1183,1.2728
1184,1.2731
1185,1.273
1186,1.2726
1187,1.2726
1188,1.272
1189,1.2723
1190,1.2726
1191,1.2728
1192,1.2729
1193,1.2732
1194,1.2727
1195,1.2728
1196,1.2725
1197,1.2726
1198,1.2717
1199,1.2728
1200,1.2725
1201,1.2723
1202,1.2723
1203,1.272
1204,1.2729
1205,1.2723
1206,1.2724
1207,1.2721
1208,1.2722
1209,1.2718
1210,1.2715
1211,1.2717
1212,1.2722
1213,1.2718
1214,1.2717
1215,1.2714
1216,1.2716
1217,1.2713
1218,1.2724
1219,1.2719
1220,1.2713
1221,1.2713
1222,1.2719
1223,1.2709
1224,1.2712
1225,1.2712
1226,1.2711
1227,1.2712
1228,1.271
1229,1.2706
1230,1.2711
1231,1.2715
1232,1.2717
1233,1.2711
1234,1.2712
1235,1.2712
1236,1.2711
1237,1.271
1238,1.2708
1239,1.2712
1240,1.2709
1241,1.2707
1242,1.2706
1243,1.2705
1244,1.2707
1245,1.271
1246,1.2709
1247,1.2705
1248,1.2706
1249,1.2702
1250,1.2702
1251,1.2707
1252,1.2702
1253,1.27
1254,1.2701
1255,1.2703
1256,1.2702
1257,1.2696
1258,1.2702
1259,1.27
1260,1.27
1261,1.2696
1262,1.2696
1263,1.27
1264,1.27
1265,1.2696
1266,1.2695
1267,1.2692
1268,1.2704
1269,1.2698
1270,1.2696
1271,1.2693
1272,1.2696
1273,1.2694
1274,1.2697
1275,1.269
1276,1.2694
1277,1.2699
1278,1.2693
1279,1.269
1280,1.269
1281,1.2691
1282,1.2691
1283,1.2692
1284,1.2691
1285,1.269
1286,1.2693
1287,1.2685
1288,1.2688
1289,1.2683
1290,1.2686
1291,1.2687
1292,1.2689
1293,1.2686
1294,1.2685
1295,1.2691
1296,1.2682
1297,1.2685
1298,1.2682
1299,1.2681
1300,1.2684
1301,1.2686
1302,1.268
1303,1.2688
1304,1.2685
1305,1.2685
1306,1.2678
1307,1.2683
1308,1.2683
1309,1.2684
1310,1.2676
1311,1.268
1312,1.2677
1313,1.2677
1314,1.2679
1315,1.2678
1316,1.2678
1317,1.2675
1318,1.2673
1319,1.2678
1320,1.2675
1321,1.2675
1322,1.2669
1323,1.2671
1324,1.2669
1325,1.2667
1326,1.2675
1327,1.2671
1328,1.2668
1329,1.2675
1330,1.2669
1331,1.2672
1332,1.2671
1333,1.2669
1334,1.267
1335,1.2668
1336,1.2666
1337,1.2665
1338,1.2665
1339,1.2663
1340,1.266
1341,1.2665
1342,1.267
1343,1.2665
1344,1.2658
1345,1.2665
1346,1.267
1347,1.2661
1348,1.2663
1349,1.2662
1350,1.2659
1351,1.2658
1352,1.2657
1353,1.2655
1354,1.2658
1355,1.2661
1356,1.2657
1357,1.2654
1358,1.2658
1359,1.2658
1360,1.2656
1361,1.2654
1362,1.2654
1363,1.2649
1364,1.2655
1365,1.2656
1366,1.265
1367,1.2653
1368,1.2655
1369,1.2656
1370,1.2648
1371,1.265
1372,1.2652
1373,1.2651
1374,1.2646
1375,1.2651
1376,1.2649
1377,1.265
1378,1.2645
1379,1.2653
1380,1.2649
1381,1.2647
1382,1.2638
1383,1.2646
1384,1.2641
1385,1.2647
1386,1.2636
1387,1.2644
1388,1.264
1389,1.2639
1390,1.2641
1391,1.2639
1392,1.2641
1393,1.2638
1394,1.2639
1395,1.2639
1396,1.2633
1397,1.2638
1398,1.2633
1399,1.2635
1400,1.2638
1401,1.2637
1402,1.263
1403,1.263
1404,1.2633
1405,1.2631
1406,1.2631
1407,1.2634
1408,1.2632
1409,1.2634
1410,1.2631
1411,1.263
1412,1.2629
1413,1.2627
1414,1.2631
1415,1.263
1416,1.2623
1417,1.2627
1418,1.2624
1419,1.2625
1420,1.2624
1421,1.2623
1422,1.2619
1423,1.2621
1424,1.2623
1425,1.2622
1426,1.262
1427,1.262
1428,1.2621
1429,1.2624
1430,1.2623
1431,1.2621
1432,1.2621
1433,1.2617
1434,1.2616
1435,1.2615
1436,1.2613
1437,1.2614
1438,1.2618
1439,1.2612
1440,1.2616
1441,1.2609
1442,1.2612
1443,1.2615
1444,1.2611
1445,1.2612
1446,1.2611
1447,1.2609
1448,1.2611
1449,1.2609
1450,1.2609
1451,1.2606
1452,1.2606
1453,1.261
1454,1.2607
1455,1.2603
1456,1.2601
1457,1.2603
1458,1.26
1459,1.26
1460,1.2603
1461,1.2603
1462,1.2603
1463,1.2598
1464,1.26
1465,1.2599
1466,1.2599
1467,1.2598
1468,1.2601
1469,1.26
1470,1.2596
1471,1.2597
1472,1.2592
1473,1.2593
1474,1.259
1475,1.259
1476,1.2594
1477,1.2589
1478,1.2593
1479,1.259
1480,1.259
1481,1.2591
1482,1.2588
1483,1.2592
1484,1.2586
1485,1.2589
1486,1.2584
1487,1.2585
1488,1.2587
1489,1.2583
1490,1.2586
1491,1.2586
1492,1.2583
1493,1.2585
1494,1.2582
1495,1.2581
1496,1.2579
1497,1.2574
1498,1.2581
1499,1.2579
1500,1.2581
1501,1.2579
1502,1.2582
1503,1.2573
1504,1.2574
1505,1.2575
1506,1.2576
1507,1.2569
1508,1.2572
1509,1.2574
1510,1.2574
1511,1.2572
1512,1.2569
1513,1.2569
1514,1.2569
1515,1.2568
1516,1.2563
1517,1.2565
1518,1.2566
1519,1.2568
1520,1.257
1521,1.257
1522,1.2568
1523,1.256
1524,1.2561
1525,1.2564
1526,1.2562
1527,1.2559
1528,1.2557
1529,1.2558
1530,1.2563
1531,1.2555
1532,1.2558
1533,1.2555
1534,1.2554
1535,1.2554
1536,1.2552
1537,1.2554
1538,1.2554
1539,1.2553
1540,1.2553
1541,1.2553
1542,1.2551
1543,1.2547
1544,1.2549
1545,1.2547
1546,1.255
1547,1.2542
1548,1.2542
1549,1.2548
1550,1.2547
1551,1.2545
1552,1.2544
1553,1.2538
1554,1.2544
1555,1.2539
1556,1.254
1557,1.2538
1558,1.2541
1559,1.2539
1560,1.254
1561,1.2541
1562,1.2535
1563,1.2533
1564,1.2534
1565,1.2542
1566,1.2532
1567,1.2536
1568,1.2532
1569,1.2529
1570,1.2533
1571,1.2526
1572,1.2528
1573,1.2536
1574,1.2529
1575,1.2531
1576,1.2529
1577,1.2529
1578,1.2527
1579,1.2521
1580,1.2525
1581,1.2527
1582,1.252
1583,1.252
1584,1.2518
1585,1.2519
1586,1.2518
1587,1.2515
1588,1.2518
1589,1.2516
1590,1.2514
1591,1.2517
1592,1.2517
1593,1.2516
1594,1.251
1595,1.2511
1596,1.2514
1597,1.2513
1598,1.2511
1599,1.2506
1600,1.251
1601,1.2511
1602,1.2508
1603,1.2504
1604,1.2505
1605,1.2509
1606,1.2501
1607,1.2506
1608,1.2506
1609,1.2501
1610,1.2501
1611,1.2505
1612,1.2501
1613,1.2494
1614,1.2496
1615,1.2502
1616,1.2494
1617,1.2497
1618,1.2492
1619,1.2494
1620,1.2495
1621,1.2488
1622,1.2492
1623,1.2486
1624,1.2494
1625,1.2488
1626,1.2488
1627,1.2485
1628,1.2489
1629,1.2487
1630,1.2482
1631,1.2486
1632,1.2481
1633,1.2485
1634,1.2482
1635,1.2478
1636,1.2479
1637,1.2479
1638,1.2482
1639,1.2478
1640,1.2478
1641,1.2475
1642,1.2476
1643,1.2475
1644,1.2475
1645,1.2474
1646,1.2478
1647,1.2476
1648,1.2472
1649,1.2468
1650,1.2471
1651,1.2466
1652,1.2468
1653,1.2469
1654,1.2465
1655,1.2462
1656,1.247
1657,1.2462
1658,1.2463
1659,1.246
1660,1.2462
1661,1.2458
1662,1.2458
1663,1.2463
1664,1.2462
1665,1.246
1666,1.2452
1667,1.2455
1668,1.2452
1669,1.2451
1670,1.2453
1671,1.2453
1672,1.2454
1673,1.2453
1674,1.2448
1675,1.2449
1676,1.2455
1677,1.245
1678,1.2448
1679,1.245
1680,1.2442
1681,1.244
1682,1.244
1683,1.2446
1684,1.2445
1685,1.2439
1686,1.2437
1687,1.245
1688,1.2438
1689,1.2439
1690,1.2437
1691,1.2435
1692,1.2433
1693,1.2435
1694,1.2436
1695,1.2429
1696,1.2433
1697,1.2433
1698,1.2432
1699,1.2427
1700,1.2426
1701,1.2426
1702,1.2425
1703,1.2424
1704,1.2426
1705,1.2426
1706,1.2422
1707,1.2423
1708,1.242
1709,1.2421
1710,1.2423
1711,1.2421
1712,1.2422
1713,1.2413
1714,1.2416
1715,1.2414
1716,1.2415
1717,1.2416
1718,1.2417
1719,1.2412
1720,1.2414
1721,1.2413
1722,1.241
1723,1.2405
1724,1.2407
1725,1.2407
1726,1.2409
1727,1.2407
1728,1.2396
1729,1.2404
1730,1.2402
1731,1.2406
1732,1.2402
1733,1.2405
1734,1.2396
1735,1.2399
1736,1.2399
1737,1.2403
1738,1.2392
1739,1.2395
1740,1.2391
1741,1.2396
1742,1.2394
1743,1.2392
1744,1.239
1745,1.2397
1746,1.2384
1747,1.2388
1748,1.2391
1749,1.2381
1750,1.2388
1751,1.2384
1752,1.2381
1753,1.2381
1754,1.2382
1755,1.2381
1756,1.2378
1757,1.2379
1758,1.2382
1759,1.2376
1760,1.2375
1761,1.2376
1762,1.2377
1763,1.2381
1764,1.237
1765,1.237
1766,1.2368
1767,1.2369
1768,1.2372
1769,1.2367
1770,1.2369
1771,1.2365
1772,1.237
1773,1.2367
1774,1.2366
1775,1.2366
1776,1.2361
1777,1.2359
1778,1.2361
1779,1.236
1780,1.2353
1781,1.2359
1782,1.2357
1783,1.2355
1784,1.2358
1785,1.2355
1786,1.2355
1787,1.2354
1788,1.2352
1789,1.2349
1790,1.2353
1791,1.2348
1792,1.2351
1793,1.2344
1794,1.2339
1795,1.2348
1796,1.2345
1797,1.2345
1798,1.2343
1799,1.2343
1800,1.2347
1801,1.234
1802,1.2339
1803,1.2341
1804,1.234
1805,1.2336
1806,1.2336
1807,1.2335
1808,1.2331
1809,1.2337
1810,1.2335
1811,1.2333
1812,1.2333
1813,1.233
1814,1.2328
1815,1.2332
1816,1.2329
1817,1.2331
1818,1.2326
1819,1.2334
1820,1.2333
1821,1.2327
1822,1.2324
1823,1.232
1824,1.2317
1825,1.2322
1826,1.2318
1827,1.2323
1828,1.2314
1829,1.2317
1830,1.2324
1831,1.2317
1832,1.2318
1833,1.2321
1834,1.2319
1835,1.2308
1836,1.2315
1837,1.2316
1838,1.231
1839,1.2311
1840,1.2309
1841,1.2307
1842,1.2303
1843,1.2314
1844,1.2309
1845,1.2309
1846,1.2307
1847,1.2307
1848,1.2311
1849,1.2302
1850,1.2303
1851,1.23
1852,1.2302
1853,1.2299
1854,1.2301
1855,1.23
1856,1.2302
1857,1.2296
1858,1.2296
1859,1.2292
1860,1.2298
1861,1.229
1862,1.2297
1863,1.2295
1864,1.2299
1865,1.2295
1866,1.229
1867,1.2301
1868,1.229
1869,1.2286
1870,1.2292
1871,1.2293
1872,1.229
1873,1.2292
1874,1.2288
1875,1.2291
1876,1.2286
1877,1.229
1878,1.2287
1879,1.2292
1880,1.228
1881,1.2289
1882,1.2297
1883,1.2282
1884,1.2287
1885,1.229
1886,1.2288
1887,1.2289
1888,1.2287
1889,1.229
1890,1.2285
1891,1.2287
1892,1.229
1893,1.2291
1894,1.2283
1895,1.2279
1896,1.228
1897,1.2288
1898,1.2289
1899,1.2281
1900,1.2282
1901,1.2285
1902,1.2286
1903,1.2283
1904,1.2279
1905,1.2288
1906,1.2285
1907,1.2287
1908,1.2288
1909,1.2293
1910,1.2282
1911,1.228
1912,1.2289
1913,1.2295
1914,1.2297
1915,1.2292
1916,1.2287
1917,1.2287
1918,1.2292
1919,1.2288
1920,1.2286
1921,1.2294
1922,1.2305
1923,1.2289
1924,1.2291
1925,1.2292
1926,1.2292
1927,1.2302
1928,1.2296
1929,1.2296
1930,1.2309
1931,1.2306
1932,1.2312
1933,1.231
1934,1.2317
1935,1.2313
1936,1.2313
1937,1.2314
1938,1.2323
1939,1.232
1940,1.2325
1941,1.2322
1942,1.2332
1943,1.2325
1944,1.2335
1945,1.2341
1946,1.2338
1947,1.2345
1948,1.235
1949,1.2355
1950,1.2365
1951,1.2361
1952,1.236
1953,1.2382
1954,1.2383
1955,1.2381
1956,1.2393
1957,1.2401
1958,1.2392
1959,1.2404
1960,1.2409
1961,1.2421
1962,1.2434
1963,1.2444
1964,1.245
1965,1.2452
1966,1.2464
1967,1.2485
1968,1.2495
1969,1.2507
1970,1.2521
1971,1.2542
1972,1.2555
1973,1.2573
1974,1.2595
1975,1.2604
1976,1.2636
1977,1.2645
1978,1.268
1979,1.2703
1980,1.2729
1981,1.2755
1982,1.2805
1983,1.2848
1984,1.2898
1985,1.2955
1986,1.3029
1987,1.3098
1988,1.3174
1989,1.3285
1990,1.3381
1991,1.355
1992,1.3715
1993,1.3972
1994,1.4269
1995,1.4664
1996,1.5229
1997,1.6169
1998,1.7889
1999,1.7889


==> Figure/SVD/tikz_pictures/Exp_1/error_prior_median.csv <==
1,1.3869
2,1.2001
3,1.7559
4,1.6313
5,1.595
6,1.3385
7,1.4413
8,1.5308
9,1.4338
10,1.3792
11,1.3789
12,1.4552
13,1.4049
14,1.4382
15,1.4596
16,1.3834
17,1.3499
18,1.3376
19,1.3652
20,1.3616
21,1.36
22,1.3511
23,1.3724
24,1.3992
25,1.3872
26,1.3653
27,1.3434
28,1.3742
29,1.3664
30,1.3792
31,1.3466
32,1.3652
33,1.3721
34,1.3578
35,1.3486
36,1.3757
37,1.376
38,1.3614
39,1.3601
40,1.366
41,1.3341
42,1.3551
43,1.3577
44,1.3621
45,1.372
46,1.3514
47,1.3633
48,1.3595
49,1.3598
50,1.3545
51,1.3568
52,1.3705
53,1.3578
54,1.3606
55,1.3519
56,1.3492
57,1.3524
58,1.3496
59,1.3589
60,1.3534
61,1.3466
62,1.3432
63,1.3554
64,1.3498
65,1.3505
66,1.3538
67,1.3628
68,1.3519
69,1.3526
70,1.3535
71,1.3526
72,1.3584
73,1.3504
74,1.3486
75,1.3491
76,1.3517
77,1.3504
78,1.346
79,1.3517
80,1.3485
81,1.345
82,1.3399
83,1.3506
84,1.3449
85,1.3497
86,1.3448
87,1.3521
88,1.3514
89,1.3452
90,1.3465
91,1.3587
92,1.3377
93,1.3487
94,1.3508
95,1.35
96,1.3516
97,1.3448
98,1.3484
99,1.3464
100,1.343
101,1.3425
102,1.347
103,1.3507
104,1.3503
105,1.3521
106,1.348
107,1.3448
108,1.3483
109,1.344
110,1.349
111,1.3415
112,1.3438
113,1.3418
114,1.3514
115,1.3455
116,1.3466
117,1.3508
118,1.3411
119,1.3444
120,1.341
121,1.3475
122,1.3436
123,1.344
124,1.3467
125,1.3407
126,1.3419
127,1.3385
128,1.3426
129,1.3389
130,1.3438
131,1.3458
132,1.3467
133,1.3426
134,1.3424
135,1.3405
136,1.3407
137,1.3446
138,1.3424
139,1.346
140,1.3401
141,1.3464
142,1.3405
143,1.3407
144,1.3472
145,1.3438
146,1.3426
147,1.3441
148,1.3449
149,1.3439
150,1.3428
151,1.3388
152,1.3433
153,1.3397
154,1.3413
155,1.3417
156,1.3443
157,1.3453
158,1.346
159,1.3429
160,1.3401
161,1.3378
162,1.3403
163,1.3391
164,1.3426
165,1.3427
166,1.341
167,1.3373
168,1.3405
169,1.3363
170,1.3396
171,1.3406
172,1.3448
173,1.3404
174,1.3386
175,1.3414
176,1.3427
177,1.3441
178,1.3425
179,1.3388
180,1.3439
181,1.3405
182,1.3398
183,1.3369
184,1.3379
185,1.3387
186,1.3378
187,1.337
188,1.3381
189,1.3372
190,1.3372
191,1.3388
192,1.3384
193,1.3383
194,1.3408
195,1.3363
196,1.3384
197,1.3396
198,1.3342
199,1.3389
200,1.3417
201,1.3365
202,1.3378
203,1.3366
204,1.3381
205,1.3352
206,1.3349
207,1.3369
208,1.3403
209,1.3342
210,1.3355
211,1.3347
212,1.333
213,1.3365
214,1.3338
215,1.3373
216,1.3359
217,1.3383
218,1.3336
219,1.337
220,1.3374
221,1.3378
222,1.3349
223,1.3365
224,1.3387
225,1.3366
226,1.3369
227,1.3347
228,1.3374
229,1.3326
230,1.3363
231,1.338
232,1.3359
233,1.3352
234,1.336
235,1.3357
236,1.3355
237,1.335
238,1.3374
239,1.3355
240,1.3357
241,1.3337
242,1.3339
243,1.3315
244,1.3365
245,1.3342
246,1.3341
247,1.3314
248,1.3335
249,1.3331
250,1.3305
251,1.333
252,1.3349
253,1.3334
254,1.3314
255,1.3312
256,1.3321
257,1.3296
258,1.3313
259,1.3301
260,1.33
261,1.3287
262,1.3304
263,1.332
264,1.3348
265,1.3316
266,1.3318
267,1.3309
268,1.3306
269,1.3303
270,1.332
271,1.3337
272,1.3291
273,1.3308
274,1.3304
275,1.3308
276,1.3325
277,1.331
278,1.3319
279,1.3302
280,1.3305
281,1.3302
282,1.3318
283,1.3312
284,1.3294
285,1.3296
286,1.3329
287,1.3288
288,1.3268
289,1.3307
290,1.3283
291,1.331
292,1.3281
293,1.3291
294,1.3312
295,1.3312
296,1.328
297,1.3293
298,1.3291
299,1.3298
300,1.3276
301,1.3266
302,1.3287
303,1.3292
304,1.3283
305,1.3277
306,1.3255
307,1.3262
308,1.3261
309,1.3267
310,1.3264
311,1.3272
312,1.3268
313,1.3269
314,1.3255
315,1.3272
316,1.3244
317,1.326
318,1.3271
319,1.3275
320,1.3278
321,1.3271
322,1.3262
323,1.3261
324,1.3271
325,1.3255
326,1.3246
327,1.3269
328,1.3257
329,1.3268
330,1.3251
331,1.3262
332,1.3265
333,1.3248
334,1.3249
335,1.3221
336,1.323
337,1.3257
338,1.3238
339,1.3248
340,1.3235
341,1.3231
342,1.3241
343,1.3247
344,1.3238
345,1.3245
346,1.3244
347,1.3228
348,1.3248
349,1.3236
350,1.3225
351,1.3225
352,1.3225
353,1.3252
354,1.3228
355,1.3215
356,1.3243
357,1.324
358,1.3252
359,1.3232
360,1.3218
361,1.3217
362,1.3225
363,1.3195
364,1.3223
365,1.3217
366,1.3203
367,1.3219
368,1.3226
369,1.3208
370,1.3194
371,1.3217
372,1.321
373,1.3205
374,1.3207
375,1.3209
376,1.3216
377,1.3203
378,1.3195
379,1.3208
380,1.3204
381,1.3179
382,1.318
383,1.3197
384,1.3208
385,1.3208
386,1.3186
387,1.3212
388,1.3181
389,1.3197
390,1.3201
391,1.3194
392,1.3194
393,1.3189
394,1.3198
395,1.318
396,1.3191
397,1.3194
398,1.3191
399,1.3188
400,1.3176
401,1.3163
402,1.3186
403,1.3185
404,1.3175
405,1.3176
406,1.3177
407,1.3166
408,1.3175
409,1.3172
410,1.3175
411,1.3175
412,1.3173
413,1.3159
414,1.3174
415,1.3158
416,1.3173
417,1.3164
418,1.3175
419,1.3152
420,1.3164
421,1.3163
422,1.3146
423,1.3152
424,1.3152
425,1.3145
426,1.3159
427,1.3148
428,1.3158
429,1.3143
430,1.3147
431,1.3166
432,1.3148
433,1.3133
434,1.3149
435,1.3144
436,1.3144
437,1.3129
438,1.3152
439,1.3137
440,1.3141
441,1.3129
442,1.314
443,1.3127
444,1.3135
445,1.3136
446,1.3129
447,1.3137
448,1.3127
449,1.3126
450,1.3139
451,1.3129
452,1.3135
453,1.3127
454,1.3122
455,1.3125
456,1.3133
457,1.3118
458,1.3112
459,1.3122
460,1.3127
461,1.3121
462,1.3112
463,1.3117
464,1.3111
465,1.311
466,1.3106
467,1.3107
468,1.3109
469,1.311
470,1.311
471,1.3105
472,1.3108
473,1.3111
474,1.313
475,1.3101
476,1.3123
477,1.3096
478,1.3102
479,1.3089
480,1.3096
481,1.3087
482,1.3094
483,1.3099
484,1.3086
485,1.3109
486,1.3084
487,1.3104
488,1.3079
489,1.3082
490,1.3082
491,1.3091
492,1.3091
493,1.3092
494,1.3089
495,1.3075
496,1.3088
497,1.3094
498,1.3094
499,1.308
500,1.3082
501,1.308
502,1.3073
503,1.3074
504,1.3084
505,1.3088
506,1.3086
507,1.308
508,1.3074
509,1.3088
510,1.3069
511,1.3065
512,1.3066
513,1.3078
514,1.3078
515,1.3068
516,1.3068
517,1.3083
518,1.3063
519,1.3064
520,1.3076
521,1.3072
522,1.3063
523,1.3061
524,1.3064
525,1.3056
526,1.3058
527,1.306
528,1.3064
529,1.306
530,1.3054
531,1.3061
532,1.3065
533,1.3055
534,1.3056
535,1.3058
536,1.305
537,1.3061
538,1.305
539,1.3032
540,1.3053
541,1.3046
542,1.3049
543,1.3036
544,1.3039
545,1.3053
546,1.3037
547,1.304
548,1.3029
549,1.3028
550,1.3033
551,1.3037
552,1.3034
553,1.3028
554,1.3025
555,1.3037
556,1.3023
557,1.3034
558,1.3043
559,1.3023
560,1.3035
561,1.3026
562,1.3031
563,1.3021
564,1.3023
565,1.3018
566,1.3027
567,1.3015
568,1.3025
569,1.3015
570,1.3022
571,1.3014
572,1.3026
573,1.3024
574,1.3015
575,1.3015
576,1.3014
577,1.3014
578,1.3008
579,1.3008
580,1.3009
581,1.3012
582,1.3019
583,1.3001
584,1.3003
585,1.3001
586,1.301
587,1.2994
588,1.3008
589,1.2999
590,1.299
591,1.3003
592,1.3003
593,1.3004
594,1.3005
595,1.2996
596,1.2995
597,1.3
598,1.3005
599,1.2984
600,1.2992
601,1.2989
602,1.2987
603,1.2984
604,1.2991
605,1.2998
606,1.2987
607,1.299
608,1.299
609,1.298
610,1.299
611,1.298
612,1.2978
613,1.2991
614,1.2994
615,1.2986
616,1.2977
617,1.298
618,1.2977
619,1.298
620,1.2986
621,1.298
622,1.2979
623,1.2967
624,1.2977
625,1.2973
626,1.2981
627,1.2964
628,1.2974
629,1.2983
630,1.2971
631,1.2966
632,1.2973
633,1.2972
634,1.2971
635,1.2963
636,1.2967
637,1.2968
638,1.2972
639,1.2967
640,1.2956
641,1.2963
642,1.2962
643,1.2967
644,1.2967
645,1.2962
646,1.2959
647,1.2952
648,1.2958
649,1.2965
650,1.2959
651,1.2946
652,1.2952
653,1.2953
654,1.2948
655,1.2962
656,1.2954
657,1.2952
658,1.2941
659,1.2948
660,1.295
661,1.2953
662,1.2948
663,1.2938
664,1.2945
665,1.2951
666,1.2952
667,1.2938
668,1.2942
669,1.2951
670,1.2946
671,1.294
672,1.2943
673,1.2943
674,1.2936
675,1.2938
676,1.2941
677,1.2934
678,1.2936
679,1.2932
680,1.2938
681,1.2936
682,1.2936
683,1.2927
684,1.2934
685,1.2938
686,1.2928
687,1.2932
688,1.2927
689,1.2934
690,1.2929
691,1.2934
692,1.2924
693,1.2917
694,1.293
695,1.2928
696,1.293
697,1.2924
698,1.2927
699,1.2919
700,1.292
701,1.2928
702,1.2913
703,1.2926
704,1.292
705,1.2924
706,1.2919
707,1.2909
708,1.2918
709,1.2917
710,1.2915
711,1.2912
712,1.2915
713,1.2914
714,1.292
715,1.292
716,1.2921
717,1.292
718,1.2917
719,1.2908
720,1.2913
721,1.291
722,1.2913
723,1.2911
724,1.2905
725,1.2907
726,1.2916
727,1.2907
728,1.2909
729,1.2898
730,1.2909
731,1.2903
732,1.2901
733,1.2895
734,1.2907
735,1.2903
736,1.2903
737,1.2904
738,1.2901
739,1.2904
740,1.29
741,1.2896
742,1.2904
743,1.2903
744,1.2899
745,1.2896
746,1.2894
747,1.29
748,1.2887
749,1.2893
750,1.289
751,1.2896
752,1.2897
753,1.2894
754,1.2891
755,1.2899
756,1.2884
757,1.2889
758,1.289
759,1.2889
760,1.2881
761,1.2884
762,1.2886
763,1.2879
764,1.2876
765,1.288
766,1.2885
767,1.2879
768,1.2881
769,1.2878
770,1.2879
771,1.2881
772,1.2886
773,1.2873
774,1.2882
775,1.2879
776,1.2879
777,1.2881
778,1.2878
779,1.2875
780,1.2874
781,1.2874
782,1.2877
783,1.2874
784,1.2873
785,1.2872
786,1.2882
787,1.2881
788,1.2875
789,1.2877
790,1.2872
791,1.2878
792,1.2864
793,1.2868
794,1.2871
795,1.2863
796,1.2867
797,1.2866
798,1.2868
799,1.2866
800,1.2869
801,1.2865
802,1.2864
803,1.2862
804,1.2865
805,1.2866
806,1.286
807,1.2865
808,1.2865
809,1.2854
810,1.2861
811,1.2862
812,1.2856
813,1.2865
814,1.286
815,1.2857
816,1.2856
817,1.2859
818,1.2848
819,1.2862
820,1.2859
821,1.2861
822,1.2851
823,1.2858
824,1.2856
825,1.2852
826,1.2863
827,1.2854
828,1.2856
829,1.2847
830,1.285
831,1.2856
832,1.2843
833,1.2849
834,1.2851
835,1.2853
836,1.2844
837,1.2842
838,1.2846
839,1.2846
840,1.284
841,1.2852
842,1.2851
843,1.2853
844,1.2848
845,1.2849
846,1.2843
847,1.2844
848,1.2845
849,1.2842
850,1.2844
851,1.2839
852,1.285
853,1.2844
854,1.2835
855,1.284
856,1.2847
857,1.2842
858,1.2843
859,1.2834
860,1.284
861,1.2845
862,1.2839
863,1.2837
864,1.2836
865,1.2838
866,1.2835
867,1.2835
868,1.2841
869,1.2836
870,1.2831
871,1.2835
872,1.2834
873,1.2829
874,1.2831
875,1.2837
876,1.2832
877,1.2831
878,1.2837
879,1.283
880,1.2827
881,1.2835
882,1.2829
883,1.283
884,1.2822
885,1.2831
886,1.2825
887,1.282
888,1.2827
889,1.2827
890,1.2827
891,1.2828
892,1.2822
893,1.2822
894,1.2825
895,1.2821
896,1.2819
897,1.2825
898,1.2823
899,1.2818
900,1.2824
901,1.2825
902,1.2819
903,1.2816
904,1.282
905,1.2817
906,1.2821
907,1.2819
908,1.2823
909,1.2813
910,1.2811
911,1.2822
912,1.2811
913,1.2822
914,1.281
915,1.2819
916,1.2816
917,1.2815
918,1.2816
919,1.2811
920,1.2815
921,1.2813
922,1.2811
923,1.2816
924,1.2813
925,1.2817
926,1.2814
927,1.2813
928,1.2814
929,1.2816
930,1.2811
931,1.2807
932,1.2803
933,1.2814
934,1.2811
935,1.2811
936,1.281
937,1.2807
938,1.2805
939,1.281
940,1.2808
941,1.2806
942,1.2803
943,1.2806
944,1.2812
945,1.2808
946,1.2796
947,1.2801
948,1.2805
949,1.2798
950,1.2802
951,1.2806
952,1.2801
953,1.2802
954,1.2801
955,1.2802
956,1.2801
957,1.2803
958,1.2803
959,1.2795
960,1.2799
961,1.2802
962,1.2798
963,1.2798
964,1.2793
965,1.2798
966,1.2795
967,1.2793
968,1.2799
969,1.2798
970,1.2797
971,1.2792
972,1.2796
973,1.2798
974,1.2796
975,1.2794
976,1.2794
977,1.2796
978,1.2795
979,1.2793
980,1.2792
981,1.2789
982,1.279
983,1.2794
984,1.2786
985,1.279
986,1.2788
987,1.2792
988,1.2789
989,1.2794
990,1.2787
991,1.2788
992,1.279
993,1.2782
994,1.2782
995,1.2784
996,1.2787
997,1.2787
998,1.2782
999,1.2783
1000,1.2788
1001,1.2785
1002,1.2785
1003,1.2782
1004,1.2783
1005,1.2787
1006,1.2782
1007,1.2782
1008,1.2782
1009,1.2784
1010,1.278
1011,1.2786
1012,1.2781
1013,1.2781
1014,1.2775
1015,1.2779
1016,1.2774
1017,1.2775
1018,1.2781
1019,1.2778
1020,1.2781
1021,1.2775
1022,1.2776
1023,1.2777
1024,1.2774
1025,1.2781
1026,1.2778
1027,1.2775
1028,1.2774
1029,1.2779
1030,1.2772
1031,1.2776
1032,1.2771
1033,1.2769
1034,1.278
1035,1.2772
1036,1.277
1037,1.2778
1038,1.2768
1039,1.2771
1040,1.2774
1041,1.2775
1042,1.2774
1043,1.2765
1044,1.2772
1045,1.2767
1046,1.2766
1047,1.277
1048,1.2767
1049,1.2768
1050,1.2764
1051,1.2767
1052,1.2763
1053,1.2763
1054,1.2772
1055,1.2765
1056,1.2766
1057,1.2763
1058,1.2767
1059,1.2765
1060,1.2767
1061,1.2766
1062,1.2759
1063,1.2764
1064,1.2759
1065,1.2763
1066,1.2762
1067,1.2758
1068,1.2761
1069,1.2763
1070,1.2761
1071,1.276
1072,1.2764
1073,1.2763
1074,1.2758
1075,1.2762
1076,1.2756
1077,1.2763
1078,1.2754
1079,1.2757
1080,1.2759
1081,1.2755
1082,1.2758
1083,1.2755
1084,1.2761
1085,1.2758
1086,1.2762
1087,1.2748
1088,1.2753
1089,1.2749
1090,1.2762
1091,1.2749
1092,1.2752
1093,1.2752
1094,1.275
1095,1.2753
1096,1.2754
1097,1.2752
1098,1.2751
1099,1.2746
1100,1.2753
1101,1.2753
1102,1.2756
1103,1.2748
1104,1.2746
1105,1.2747
1106,1.2744
1107,1.275
1108,1.2749
1109,1.2743
1110,1.2752
1111,1.2749
1112,1.2744
1113,1.2744
1114,1.2751
1115,1.2744
1116,1.2746
1117,1.2746
1118,1.2742
1119,1.2747
1120,1.274
1121,1.2741
1122,1.2744
1123,1.274
1124,1.2744
1125,1.2745
1126,1.2744
1127,1.2747
1128,1.2744
1129,1.2738
1130,1.2738
1131,1.2739
1132,1.2741
1133,1.274
1134,1.2739
1135,1.2742
1136,1.2742
1137,1.2742
1138,1.2736
1139,1.2742
1140,1.2743
1141,1.2735
1142,1.2737
1143,1.2737
1144,1.2739
1145,1.2737
1146,1.2737
1147,1.2735
1148,1.2732
1149,1.2731
1150,1.2739
1151,1.2733
1152,1.2729
1153,1.2733
1154,1.273
1155,1.2729
1156,1.2731
1157,1.2731
1158,1.2728
1159,1.2732
1160,1.2733
1161,1.2731
1162,1.2731
1163,1.2732
1164,1.2726
1165,1.2727
1166,1.2723
1167,1.2727
1168,1.2731
1169,1.2724
1170,1.2722
1171,1.2722
1172,1.2725
1173,1.2721
1174,1.2724
1175,1.2727
1176,1.2727
1177,1.2719
1178,1.2726
1179,1.2721
1180,1.2726
1181,1.2723
1182,1.2721
1183,1.2718
1184,1.2721
1185,1.2721
1186,1.2716
1187,1.2719
1188,1.2715
1189,1.2719
1190,1.2718
1191,1.2721
1192,1.272
1193,1.2722
1194,1.2718
1195,1.2719
1196,1.2718
1197,1.2719
1198,1.2712
1199,1.272
1200,1.2718
1201,1.2715
1202,1.2715
1203,1.2716
1204,1.2721
1205,1.2715
1206,1.2714
1207,1.2712
1208,1.2713
1209,1.2709
1210,1.271
1211,1.2709
1212,1.2711
1213,1.2711
1214,1.2712
1215,1.2708
1216,1.271
1217,1.2707
1218,1.2713
1219,1.2714
1220,1.2706
1221,1.2706
1222,1.2712
1223,1.2703
1224,1.2705
1225,1.2706
1226,1.2705
1227,1.2704
1228,1.2704
1229,1.27
1230,1.2702
1231,1.2707
1232,1.2708
1233,1.2704
1234,1.2705
1235,1.2703
1236,1.2701
1237,1.2701
1238,1.2702
1239,1.2705
1240,1.2704
1241,1.2702
1242,1.2698
1243,1.2697
1244,1.27
1245,1.2703
1246,1.2702
1247,1.2696
1248,1.2699
1249,1.2695
1250,1.2697
1251,1.27
1252,1.2695
1253,1.2693
1254,1.2697
1255,1.2697
1256,1.2693
1257,1.2689
1258,1.269
1259,1.2693
1260,1.2693
1261,1.2692
1262,1.2691
1263,1.2692
1264,1.2693
1265,1.2691
1266,1.2688
1267,1.2687
1268,1.2694
1269,1.2689
1270,1.2688
1271,1.2689
1272,1.2688
1273,1.2687
1274,1.2689
1275,1.2682
1276,1.2687
1277,1.269
1278,1.2684
1279,1.2683
1280,1.2683
1281,1.2684
1282,1.2684
1283,1.2685
1284,1.2685
1285,1.2682
1286,1.2683
1287,1.2681
1288,1.2682
1289,1.2677
1290,1.2681
1291,1.2682
1292,1.2683
1293,1.2678
1294,1.2679
1295,1.2684
1296,1.2677
1297,1.2679
1298,1.2676
1299,1.2675
1300,1.2677
1301,1.2679
1302,1.2674
1303,1.2679
1304,1.2677
1305,1.2677
1306,1.267
1307,1.2677
1308,1.2675
1309,1.2673
1310,1.267
1311,1.2671
1312,1.267
1313,1.267
1314,1.2671
1315,1.267
1316,1.2673
1317,1.2668
1318,1.2665
1319,1.2671
1320,1.2666
1321,1.2667
1322,1.2665
1323,1.2666
1324,1.2663
1325,1.2662
1326,1.2668
1327,1.2664
1328,1.2663
1329,1.2664
1330,1.2663
1331,1.2664
1332,1.2661
1333,1.2663
1334,1.2661
1335,1.2662
1336,1.2659
1337,1.2658
1338,1.2657
1339,1.2657
1340,1.2653
1341,1.266
1342,1.2662
1343,1.266
1344,1.2652
1345,1.2659
1346,1.2663
1347,1.2656
1348,1.2654
1349,1.2654
1350,1.2652
1351,1.265
1352,1.2654
1353,1.265
1354,1.2653
1355,1.2654
1356,1.2651
1357,1.2647
1358,1.2648
1359,1.2651
1360,1.2649
1361,1.2647
1362,1.2648
1363,1.2644
1364,1.2648
1365,1.2646
1366,1.2644
1367,1.2645
1368,1.2646
1369,1.2647
1370,1.2643
1371,1.2641
1372,1.2646
1373,1.2645
1374,1.2641
1375,1.2644
1376,1.2644
1377,1.2641
1378,1.2638
1379,1.2644
1380,1.2641
1381,1.2639
1382,1.2633
1383,1.2637
1384,1.2634
1385,1.2637
1386,1.2632
1387,1.2637
1388,1.2631
1389,1.2636
1390,1.2632
1391,1.2633
1392,1.2635
1393,1.2634
1394,1.2631
1395,1.2632
1396,1.2627
1397,1.2629
1398,1.2626
1399,1.2629
1400,1.2633
1401,1.263
1402,1.2625
1403,1.2627
1404,1.2627
1405,1.2623
1406,1.2626
1407,1.2626
1408,1.2626
1409,1.2624
1410,1.2623
1411,1.2623
1412,1.2622
1413,1.2621
1414,1.2621
1415,1.2623
1416,1.2619
1417,1.2621
1418,1.2619
1419,1.2618
1420,1.2618
1421,1.2617
1422,1.2614
1423,1.2613
1424,1.2617
1425,1.2613
1426,1.2614
1427,1.2615
1428,1.2613
1429,1.2615
1430,1.2615
1431,1.2614
1432,1.2614
1433,1.261
1434,1.261
1435,1.261
1436,1.2607
1437,1.2611
1438,1.2611
1439,1.2608
1440,1.2608
1441,1.2604
1442,1.2604
1443,1.2611
1444,1.2605
1445,1.2605
1446,1.2603
1447,1.2602
1448,1.2605
1449,1.2603
1450,1.2601
1451,1.26
1452,1.2602
1453,1.2599
1454,1.26
1455,1.2597
1456,1.2595
1457,1.2599
1458,1.2594
1459,1.2595
1460,1.2594
1461,1.2597
1462,1.2598
1463,1.2593
1464,1.2592
1465,1.2594
1466,1.2594
1467,1.2592
1468,1.2593
1469,1.259
1470,1.2587
1471,1.2589
1472,1.2584
1473,1.2588
1474,1.2586
1475,1.2582
1476,1.2587
1477,1.2582
1478,1.2584
1479,1.2584
1480,1.2584
1481,1.2584
1482,1.2583
1483,1.2583
1484,1.258
1485,1.2582
1486,1.2576
1487,1.2578
1488,1.258
1489,1.2577
1490,1.2576
1491,1.2579
1492,1.2575
1493,1.2579
1494,1.2575
1495,1.2575
1496,1.2574
1497,1.2569
1498,1.2572
1499,1.2574
1500,1.2572
1501,1.2573
1502,1.2574
1503,1.2568
1504,1.2568
1505,1.257
1506,1.2567
1507,1.2564
1508,1.2564
1509,1.2567
1510,1.2566
1511,1.2566
1512,1.2562
1513,1.2562
1514,1.2562
1515,1.2563
1516,1.2558
1517,1.2558
1518,1.2559
1519,1.2561
1520,1.2562
1521,1.2563
1522,1.2561
1523,1.2554
1524,1.2554
1525,1.2557
1526,1.2553
1527,1.2553
1528,1.2554
1529,1.2551
1530,1.2552
1531,1.2548
1532,1.2552
1533,1.255
1534,1.2547
1535,1.2549
1536,1.2546
1537,1.2549
1538,1.2548
1539,1.2548
1540,1.2545
1541,1.2547
1542,1.2545
1543,1.2541
1544,1.2543
1545,1.2539
1546,1.2542
1547,1.2537
1548,1.2538
1549,1.254
1550,1.2542
1551,1.2537
1552,1.2538
1553,1.2531
1554,1.2536
1555,1.2534
1556,1.2534
1557,1.2533
1558,1.2535
1559,1.253
1560,1.2534
1561,1.253
1562,1.2528
1563,1.2526
1564,1.2529
1565,1.2532
1566,1.2527
1567,1.253
1568,1.2526
1569,1.2525
1570,1.2526
1571,1.2521
1572,1.252
1573,1.2529
1574,1.2523
1575,1.2525
1576,1.2521
1577,1.2521
1578,1.2517
1579,1.2516
1580,1.2517
1581,1.252
1582,1.2514
1583,1.2515
1584,1.2512
1585,1.2513
1586,1.2511
1587,1.2508
1588,1.2511
1589,1.2507
1590,1.2509
1591,1.2507
1592,1.251
1593,1.2509
1594,1.2507
1595,1.2506
1596,1.2505
1597,1.2506
1598,1.2506
1599,1.2501
1600,1.2505
1601,1.2504
1602,1.25
1603,1.2499
1604,1.2499
1605,1.25
1606,1.2498
1607,1.2499
1608,1.2498
1609,1.2497
1610,1.2495
1611,1.2497
1612,1.2494
1613,1.2488
1614,1.249
1615,1.2494
1616,1.2487
1617,1.2491
1618,1.2487
1619,1.2488
1620,1.2487
1621,1.2485
1622,1.2485
1623,1.2482
1624,1.2487
1625,1.2486
1626,1.2482
1627,1.2481
1628,1.2482
1629,1.2482
1630,1.2479
1631,1.2479
1632,1.2477
1633,1.2477
1634,1.2477
1635,1.2473
1636,1.2473
1637,1.2475
1638,1.2472
1639,1.2472
1640,1.2472
1641,1.2467
1642,1.2469
1643,1.2469
1644,1.2468
1645,1.2468
1646,1.2469
1647,1.2469
1648,1.2464
1649,1.2465
1650,1.2464
1651,1.2461
1652,1.2459
1653,1.2462
1654,1.2459
1655,1.2455
1656,1.2462
1657,1.2457
1658,1.2457
1659,1.2453
1660,1.2454
1661,1.2451
1662,1.2453
1663,1.2456
1664,1.2456
1665,1.2454
1666,1.2449
1667,1.2448
1668,1.2446
1669,1.2444
1670,1.2444
1671,1.2445
1672,1.2446
1673,1.2447
1674,1.2445
1675,1.2442
1676,1.2444
1677,1.2443
1678,1.244
1679,1.2443
1680,1.2438
1681,1.2435
1682,1.2434
1683,1.2439
1684,1.2437
1685,1.2435
1686,1.2432
1687,1.244
1688,1.2432
1689,1.2434
1690,1.243
1691,1.2429
1692,1.2428
1693,1.2427
1694,1.243
1695,1.2425
1696,1.2425
1697,1.2425
1698,1.2425
1699,1.2421
1700,1.242
1701,1.2421
1702,1.2419
1703,1.2417
1704,1.2418
1705,1.2419
1706,1.2416
1707,1.2413
1708,1.2415
1709,1.2415
1710,1.2415
1711,1.2413
1712,1.2414
1713,1.2408
1714,1.2408
1715,1.2408
1716,1.2409
1717,1.2408
1718,1.2409
1719,1.2404
1720,1.2406
1721,1.2405
1722,1.2401
1723,1.2398
1724,1.2399
1725,1.2401
1726,1.2401
1727,1.2399
1728,1.2393
1729,1.2397
1730,1.2396
1731,1.2396
1732,1.2394
1733,1.2394
1734,1.2389
1735,1.239
1736,1.239
1737,1.2393
1738,1.2385
1739,1.2388
1740,1.2386
1741,1.2389
1742,1.2386
1743,1.2384
1744,1.2383
1745,1.2385
1746,1.2379
1747,1.2381
1748,1.2381
1749,1.2377
1750,1.2379
1751,1.2378
1752,1.2374
1753,1.2374
1754,1.2376
1755,1.2373
1756,1.2373
1757,1.2373
1758,1.2372
1759,1.2368
1760,1.2368
1761,1.2371
1762,1.237
1763,1.2373
1764,1.2364
1765,1.2362
1766,1.2361
1767,1.2361
1768,1.2363
1769,1.2362
1770,1.2363
1771,1.2359
1772,1.2359
1773,1.2357
1774,1.236
1775,1.2357
1776,1.2355
1777,1.2352
1778,1.2354
1779,1.2353
1780,1.2348
1781,1.2352
1782,1.2349
1783,1.2347
1784,1.2349
1785,1.2349
1786,1.2347
1787,1.2344
1788,1.2345
1789,1.2343
1790,1.2346
1791,1.2343
1792,1.2342
1793,1.2336
1794,1.2335
1795,1.2341
1796,1.2339
1797,1.2338
1798,1.2333
1799,1.2336
1800,1.2338
1801,1.2333
1802,1.2332
1803,1.2332
1804,1.233
1805,1.2328
1806,1.233
1807,1.2329
1808,1.2325
1809,1.2331
1810,1.233
1811,1.2325
1812,1.2326
1813,1.2319
1814,1.2319
1815,1.2322
1816,1.2319
1817,1.2321
1818,1.2319
1819,1.2323
1820,1.2322
1821,1.2316
1822,1.2313
1823,1.2312
1824,1.231
1825,1.2315
1826,1.2313
1827,1.2316
1828,1.2307
1829,1.2309
1830,1.2315
1831,1.2311
1832,1.231
1833,1.231
1834,1.231
1835,1.2304
1836,1.2306
1837,1.2309
1838,1.2302
1839,1.2303
1840,1.2302
1841,1.2301
1842,1.2296
1843,1.2305
1844,1.2303
1845,1.2301
1846,1.2297
1847,1.2299
1848,1.2301
1849,1.2295
1850,1.2295
1851,1.2293
1852,1.229
1853,1.2291
1854,1.2296
1855,1.2291
1856,1.2292
1857,1.229
1858,1.2288
1859,1.2287
1860,1.2289
1861,1.2283
1862,1.2288
1863,1.2288
1864,1.2286
1865,1.2286
1866,1.2282
1867,1.2289
1868,1.2284
1869,1.2281
1870,1.228
1871,1.2287
1872,1.2283
1873,1.2284
1874,1.2282
1875,1.228
1876,1.2278
1877,1.2278
1878,1.2279
1879,1.2285
1880,1.2272
1881,1.2277
1882,1.2285
1883,1.2275
1884,1.228
1885,1.2279
1886,1.228
1887,1.2282
1888,1.2279
1889,1.2277
1890,1.2273
1891,1.2275
1892,1.2278
1893,1.2281
1894,1.2274
1895,1.2271
1896,1.2271
1897,1.2278
1898,1.2276
1899,1.2272
1900,1.2272
1901,1.2273
1902,1.2279
1903,1.2276
1904,1.2272
1905,1.2278
1906,1.2277
1907,1.2277
1908,1.2275
1909,1.2282
1910,1.2274
1911,1.2276
1912,1.2277
1913,1.228
1914,1.2285
1915,1.2281
1916,1.2276
1917,1.2277
1918,1.228
1919,1.2278
1920,1.2279
1921,1.2282
1922,1.2293
1923,1.2282
1924,1.2281
1925,1.2284
1926,1.2285
1927,1.2293
1928,1.2287
1929,1.2289
1930,1.2297
1931,1.2294
1932,1.2301
1933,1.2303
1934,1.2301
1935,1.2298
1936,1.2301
1937,1.2307
1938,1.2311
1939,1.231
1940,1.2316
1941,1.231
1942,1.232
1943,1.2317
1944,1.2321
1945,1.2328
1946,1.2331
1947,1.2335
1948,1.2341
1949,1.2342
1950,1.2349
1951,1.2348
1952,1.2351
1953,1.2363
1954,1.2367
1955,1.2365
1956,1.2382
1957,1.2386
1958,1.2378
1959,1.239
1960,1.2396
1961,1.2404
1962,1.2418
1963,1.2427
1964,1.2437
1965,1.2445
1966,1.2452
1967,1.2469
1968,1.2482
1969,1.249
1970,1.2508
1971,1.2524
1972,1.2537
1973,1.2553
1974,1.2571
1975,1.2588
1976,1.2615
1977,1.2633
1978,1.2661
1979,1.2686
1980,1.2712
1981,1.2745
1982,1.2789
1983,1.2833
1984,1.2883
1985,1.2938
1986,1.3007
1987,1.3078
1988,1.3155
1989,1.326
1990,1.336
1991,1.3527
1992,1.3702
1993,1.3943
1994,1.4238
1995,1.4642
1996,1.5218
1997,1.6149
1998,1.7889
1999,1.7889


==> Figure/SVD/tikz_pictures/Exp_1/error_svd_25.csv <==
1,1.1539
2,1
3,1.2045
4,1.6729
5,1.5599
6,1.5669
7,1.726
8,1.6822
9,1.8079
10,1.7655
11,1.9684
12,1.792
13,2.0161
14,1.936
15,2.0384
16,2.0902
17,1.924
18,1.8771
19,2.119
20,2.1057
21,1.9967
22,2.0487
23,2.0139
24,1.9804
25,2.0118
26,2.0257
27,2.0879
28,2.0573
29,2.0559
30,2.1465
31,2.0956
32,2.0931
33,2.1051
34,2.0647
35,2.0848
36,2.0666
37,2.0437
38,2.1078
39,2.0251
40,2.1186
41,2.1058
42,2.0389
43,2.1161
44,2.1041
45,2.115
46,2.0765
47,2.118
48,2.0812
49,2.088
50,2.094
51,2.0898
52,2.1026
53,2.0595
54,2.0737
55,2.1045
56,2.094
57,2.106
58,2.1097
59,2.0642
60,2.0842
61,2.0876
62,2.1565
63,2.0908
64,2.1181
65,2.137
66,2.0511
67,2.1148
68,2.1129
69,2.1142
70,2.1055
71,2.1057
72,2.095
73,2.0919
74,2.0884
75,2.128
76,2.1147
77,2.1126
78,2.1263
79,2.1242
80,2.1059
81,2.113
82,2.0907
83,2.114
84,2.0875
85,2.1098
86,2.1044
87,2.1379
88,2.1061
89,2.0886
90,2.0843
91,2.1048
92,2.0962
93,2.1016
94,2.0899
95,2.1051
96,2.1174
97,2.1194
98,2.092
99,2.1256
100,2.1022
101,2.1081
102,2.1215
103,2.1126
104,2.0953
105,2.1432
106,2.1063
107,2.1331
108,2.0903
109,2.1019
110,2.116
111,2.1117
112,2.0892
113,2.1197
114,2.1034
115,2.1149
116,2.1035
117,2.1052
118,2.114
119,2.1051
120,2.1142
121,2.1057
122,2.1267
123,2.1227
124,2.1076
125,2.1408
126,2.1054
127,2.1194
128,2.1289
129,2.1125
130,2.1223
131,2.102
132,2.1173
133,2.1045
134,2.116
135,2.1042
136,2.1201
137,2.1093
138,2.1306
139,2.1205
140,2.0973
141,2.1092
142,2.1261
143,2.1186
144,2.1058
145,2.1035
146,2.1117
147,2.1408
148,2.1134
149,2.1312
150,2.1109
151,2.1167
152,2.1297
153,2.1236
154,2.109
155,2.1375
156,2.1287
157,2.1167
158,2.1148
159,2.1139
160,2.1184
161,2.1092
162,2.118
163,2.111
164,2.1285
165,2.114
166,2.1091
167,2.1154
168,2.1196
169,2.1197
170,2.1215
171,2.1137
172,2.1254
173,2.123
174,2.1172
175,2.1144
176,2.1159
177,2.1105
178,2.1127
179,2.108
180,2.1319
181,2.1112
182,2.117
183,2.1262
184,2.1118
185,2.1171
186,2.1062
187,2.1139
188,2.119
189,2.1316
190,2.1272
191,2.1288
192,2.1168
193,2.1103
194,2.1189
195,2.1177
196,2.1106
197,2.1118
198,2.1184
199,2.1209
200,2.1048
201,2.1182
202,2.1121
203,2.1187
204,2.1176
205,2.1243
206,2.1196
207,2.1225
208,2.1054
209,2.1146
210,2.1163
211,2.1119
212,2.1249
213,2.1252
214,2.1221
215,2.1211
216,2.1123
217,2.1105
218,2.118
219,2.1105
220,2.1105
221,2.1159
222,2.1094
223,2.1125
224,2.1209
225,2.1105
226,2.1201
227,2.1158
228,2.1123
229,2.1149
230,2.1152
231,2.116
232,2.1159
233,2.1104
234,2.1167
235,2.1221
236,2.1121
237,2.109
238,2.1128
239,2.1139
240,2.1141
241,2.1156
242,2.1157
243,2.1082
244,2.1168
245,2.1156
246,2.1299
247,2.1164
248,2.1248
249,2.1146
250,2.1073
251,2.1129
252,2.1187
253,2.1035
254,2.1154
255,2.1201
256,2.1067
257,2.1173
258,2.1089
259,2.1122
260,2.1148
261,2.1225
262,2.1168
263,2.1067
264,2.1087
265,2.1093
266,2.1056
267,2.1063
268,2.1117
269,2.1154
270,2.1102
271,2.1173
272,2.1104
273,2.1076
274,2.1135
275,2.1045
276,2.1082
277,2.1077
278,2.1112
279,2.1104
280,2.1103
281,2.1134
282,2.1119
283,2.1133
284,2.1126
285,2.1144
286,2.1122
287,2.1129
288,2.1037
289,2.1038
290,2.0959
291,2.0912
292,2.1103
293,2.1123
294,2.1081
295,2.1169
296,2.1062
297,2.106
298,2.1111
299,2.1105
300,2.109
301,2.1094
302,2.1077
303,2.1095
304,2.106
305,2.1032
306,2.1066
307,2.1008
308,2.1043
309,2.1104
310,2.1119
311,2.1047
312,2.1058
313,2.0983
314,2.1067
315,2.1127
316,2.106
317,2.1158
318,2.0959
319,2.1045
320,2.113
321,2.1071
322,2.109
323,2.1117
324,2.1045
325,2.1074
326,2.104
327,2.0998
328,2.1028
329,2.1046
330,2.1098
331,2.1058
332,2.1021
333,2.1039
334,2.0979
335,2.0949
336,2.1017
337,2.1067
338,2.1064
339,2.108
340,2.1001
341,2.103
342,2.0957
343,2.0956
344,2.1016
345,2.1081
346,2.0989
347,2.103
348,2.1087
349,2.1037
350,2.1054
351,2.1054
352,2.0994
353,2.0979
354,2.0929
355,2.0981
356,2.1014
357,2.0956
358,2.1014
359,2.098
360,2.0973
361,2.0946
362,2.098
363,2.0978
364,2.1012
365,2.0991
366,2.105
367,2.1019
368,2.0967
369,2.0965
370,2.0993
371,2.0942
372,2.093
373,2.1019
374,2.0974
375,2.0939
376,2.1017
377,2.0984
378,2.1
379,2.0971
380,2.0949
381,2.0998
382,2.0957
383,2.0931
384,2.0912
385,2.0972
386,2.0956
387,2.0942
388,2.0983
389,2.0923
390,2.096
391,2.0958
392,2.0922
393,2.0916
394,2.0899
395,2.0896
396,2.0966
397,2.0919
398,2.0927
399,2.0953
400,2.0947
401,2.0887
402,2.0926
403,2.0937
404,2.1008
405,2.0952
406,2.0916
407,2.0911
408,2.0872
409,2.092
410,2.0956
411,2.0916
412,2.0891
413,2.0927
414,2.0874
415,2.0923
416,2.0919
417,2.0857
418,2.087
419,2.0924
420,2.0919
421,2.0897
422,2.0864
423,2.0882
424,2.0929
425,2.0863
426,2.0861
427,2.086
428,2.0907
429,2.0888
430,2.0866
431,2.0898
432,2.0888
433,2.0892
434,2.0843
435,2.0875
436,2.0878
437,2.0866
438,2.0852
439,2.088
440,2.0853
441,2.0866
442,2.0833
443,2.0847
444,2.0858
445,2.0848
446,2.0864
447,2.0862
448,2.085
449,2.0868
450,2.0861
451,2.0843
452,2.0864
453,2.086
454,2.0864
455,2.0828
456,2.0833
457,2.0851
458,2.0759
459,2.0795
460,2.0811
461,2.0849
462,2.0808
463,2.0805
464,2.0835
465,2.0872
466,2.0824
467,2.086
468,2.0825
469,2.0853
470,2.0781
471,2.0783
472,2.0804
473,2.0821
474,2.0777
475,2.0808
476,2.0841
477,2.0768
478,2.0794
479,2.0768
480,2.0798
481,2.0775
482,2.0773
483,2.0784
484,2.0806
485,2.0821
486,2.0795
487,2.0804
488,2.0789
489,2.0761
490,2.0785
491,2.0745
492,2.0749
493,2.0746
494,2.0772
495,2.0767
496,2.0736
497,2.0781
498,2.0777
499,2.0772
500,2.0739
501,2.0808
502,2.0742
503,2.0733
504,2.0754
505,2.0762
506,2.0745
507,2.0719
508,2.0743
509,2.0738
510,2.0718
511,2.0697
512,2.0718
513,2.0726
514,2.0705
515,2.0746
516,2.0768
517,2.0705
518,2.0747
519,2.073
520,2.0675
521,2.0695
522,2.0715
523,2.0709
524,2.067
525,2.0669
526,2.0712
527,2.071
528,2.067
529,2.07
530,2.0654
531,2.0715
532,2.0676
533,2.0663
534,2.0691
535,2.0689
536,2.0693
537,2.064
538,2.0622
539,2.0675
540,2.0643
541,2.0694
542,2.0658
543,2.067
544,2.0673
545,2.0655
546,2.0649
547,2.0673
548,2.066
549,2.0632
550,2.0624
551,2.065
552,2.0632
553,2.066
554,2.0624
555,2.0671
556,2.067
557,2.0612
558,2.0637
559,2.0612
560,2.0631
561,2.0618
562,2.0633
563,2.059
564,2.0609
565,2.0617
566,2.0593
567,2.0617
568,2.0546
569,2.0625
570,2.0578
571,2.061
572,2.0568
573,2.057
574,2.0571
575,2.0587
576,2.0546
577,2.0559
578,2.0552
579,2.0572
580,2.059
581,2.0592
582,2.059
583,2.0577
584,2.0552
585,2.0518
586,2.0576
587,2.0576
588,2.056
589,2.0571
590,2.0579
591,2.0553
592,2.0574
593,2.0558
594,2.0539
595,2.0502
596,2.0545
597,2.0541
598,2.0527
599,2.0522
600,2.0564
601,2.0511
602,2.0506
603,2.055
604,2.0553
605,2.0501
606,2.0517
607,2.0507
608,2.0478
609,2.0504
610,2.0529
611,2.051
612,2.0503
613,2.0498
614,2.0514
615,2.0501
616,2.0517
617,2.0468
618,2.0518
619,2.0485
620,2.0507
621,2.0458
622,2.0465
623,2.0483
624,2.0469
625,2.0463
626,2.0463
627,2.0486
628,2.0466
629,2.0463
630,2.0457
631,2.0468
632,2.0478
633,2.0453
634,2.0458
635,2.0436
636,2.0444
637,2.0441
638,2.0445
639,2.0443
640,2.0443
641,2.0438
642,2.0389
643,2.0415
644,2.0431
645,2.0419
646,2.0439
647,2.0416
648,2.042
649,2.0431
650,2.0418
651,2.0391
652,2.0376
653,2.0416
654,2.0417
655,2.0393
656,2.0402
657,2.0384
658,2.0388
659,2.0392
660,2.0396
661,2.0383
662,2.0425
663,2.0357
664,2.0377
665,2.0395
666,2.0418
667,2.035
668,2.0384
669,2.0386
670,2.0372
671,2.0373
672,2.0351
673,2.0343
674,2.0341
675,2.0347
676,2.0376
677,2.0339
678,2.032
679,2.0365
680,2.0358
681,2.037
682,2.0336
683,2.031
684,2.0321
685,2.0361
686,2.0308
687,2.0298
688,2.0342
689,2.0312
690,2.0294
691,2.0317
692,2.0303
693,2.029
694,2.0291
695,2.0293
696,2.0311
697,2.0318
698,2.0279
699,2.0297
700,2.0314
701,2.0277
702,2.0291
703,2.0266
704,2.0295
705,2.029
706,2.0272
707,2.0301
708,2.0271
709,2.0273
710,2.0282
711,2.0289
712,2.028
713,2.0254
714,2.0267
715,2.0244
716,2.0266
717,2.0262
718,2.0253
719,2.0222
720,2.0249
721,2.023
722,2.0245
723,2.0219
724,2.0226
725,2.0222
726,2.0208
727,2.0208
728,2.0238
729,2.0208
730,2.022
731,2.0229
732,2.0205
733,2.0195
734,2.0204
735,2.0206
736,2.0205
737,2.0164
738,2.0186
739,2.0182
740,2.0197
741,2.0208
742,2.0189
743,2.0186
744,2.0177
745,2.0176
746,2.0181
747,2.0174
748,2.0177
749,2.0149
750,2.0176
751,2.0182
752,2.0167
753,2.0166
754,2.014
755,2.0132
756,2.0151
757,2.015
758,2.0153
759,2.0127
760,2.015
761,2.0138
762,2.0154
763,2.0112
764,2.0141
765,2.0105
766,2.0138
767,2.011
768,2.0126
769,2.013
770,2.0105
771,2.0123
772,2.0123
773,2.0109
774,2.0097
775,2.0109
776,2.0115
777,2.0105
778,2.0094
779,2.0112
780,2.0089
781,2.01
782,2.0081
783,2.0092
784,2.0086
785,2.0065
786,2.0088
787,2.0063
788,2.006
789,2.0065
790,2.0071
791,2.0065
792,2.0027
793,2.0043
794,2.0028
795,2.0037
796,2.0023
797,2.0053
798,2.0051
799,2.005
800,2.004
801,2.0058
802,2.0025
803,1.9987
804,2.0007
805,2.0021
806,2.0023
807,2.0047
808,2.0023
809,2.0022
810,1.9991
811,1.9995
812,2.001
813,1.9992
814,2.0006
815,2.0009
816,2.0021
817,1.997
818,1.9998
819,1.9968
820,1.9978
821,1.9984
822,1.9974
823,1.9992
824,1.9985
825,1.9997
826,1.9991
827,1.9975
828,1.9966
829,1.9967
830,1.9957
831,1.998
832,1.9921
833,1.9967
834,1.9958
835,1.9965
836,1.996
837,1.9959
838,1.9924
839,1.9919
840,1.993
841,1.9915
842,1.9946
843,1.9936
844,1.9926
845,1.9899
846,1.9921
847,1.9922
848,1.9916
849,1.9921
850,1.9881
851,1.9912
852,1.9906
853,1.9917
854,1.9884
855,1.99
856,1.9879
857,1.9898
858,1.9896
859,1.9855
860,1.9861
861,1.9887
862,1.9869
863,1.9865
864,1.9872
865,1.9868
866,1.9855
867,1.9855
868,1.9854
869,1.9832
870,1.9849
871,1.9847
872,1.986
873,1.9835
874,1.9848
875,1.9833
876,1.9841
877,1.9839
878,1.9825
879,1.9839
880,1.9808
881,1.9806
882,1.9827
883,1.9831
884,1.9806
885,1.9776
886,1.9822
887,1.9793
888,1.9814
889,1.9808
890,1.9793
891,1.9795
892,1.9764
893,1.9785
894,1.9779
895,1.9772
896,1.9758
897,1.9772
898,1.9777
899,1.9788
900,1.9769
901,1.9748
902,1.9773
903,1.9747
904,1.9758
905,1.977
906,1.9739
907,1.9722
908,1.974
909,1.9741
910,1.9734
911,1.9751
912,1.9759
913,1.9728
914,1.9735
915,1.9742
916,1.972
917,1.9733
918,1.9715
919,1.97
920,1.9715
921,1.9704
922,1.9694
923,1.9696
924,1.9709
925,1.9718
926,1.9704
927,1.9702
928,1.9679
929,1.9665
930,1.9679
931,1.9695
932,1.9677
933,1.9675
934,1.9668
935,1.9687
936,1.966
937,1.9664
938,1.9673
939,1.9648
940,1.9665
941,1.9674
942,1.9655
943,1.9664
944,1.9661
945,1.9648
946,1.9649
947,1.9648
948,1.9605
949,1.9636
950,1.9627
951,1.9606
952,1.9645
953,1.9613
954,1.9627
955,1.9624
956,1.9616
957,1.96
958,1.9616
959,1.9608
960,1.9589
961,1.9583
962,1.9602
963,1.9607
964,1.9591
965,1.9614
966,1.9595
967,1.9587
968,1.9601
969,1.9587
970,1.9597
971,1.9577
972,1.9559
973,1.9581
974,1.955
975,1.9553
976,1.9561
977,1.9573
978,1.9568
979,1.9553
980,1.9553
981,1.9562
982,1.9561
983,1.9527
984,1.9543
985,1.9564
986,1.9515
987,1.9526
988,1.953
989,1.952
990,1.9515
991,1.9518
992,1.9502
993,1.951
994,1.9515
995,1.9516
996,1.9512
997,1.9509
998,1.9498
999,1.9496
1000,1.9511
1001,1.9509
1002,1.9489
1003,1.9488
1004,1.9482
1005,1.9471
1006,1.9487
1007,1.9483
1008,1.9491
1009,1.9468
1010,1.9462
1011,1.9459
1012,1.9477
1013,1.9468
1014,1.9458
1015,1.9459
1016,1.9461
1017,1.9443
1018,1.945
1019,1.9444
1020,1.9449
1021,1.9437
1022,1.9447
1023,1.9422
1024,1.9441
1025,1.9436
1026,1.9411
1027,1.9415
1028,1.9401
1029,1.9427
1030,1.9429
1031,1.9399
1032,1.9401
1033,1.942
1034,1.9403
1035,1.938
1036,1.9401
1037,1.9392
1038,1.9397
1039,1.9387
1040,1.9402
1041,1.9379
1042,1.9367
1043,1.9374
1044,1.9379
1045,1.9364
1046,1.9367
1047,1.9363
1048,1.9366
1049,1.9379
1050,1.9359
1051,1.9339
1052,1.9342
1053,1.9346
1054,1.9353
1055,1.934
1056,1.9351
1057,1.9329
1058,1.9349
1059,1.9338
1060,1.9324
1061,1.9324
1062,1.931
1063,1.932
1064,1.9328
1065,1.9332
1066,1.9303
1067,1.9302
1068,1.9325
1069,1.9294
1070,1.93
1071,1.9306
1072,1.9283
1073,1.9295
1074,1.928
1075,1.9288
1076,1.9289
1077,1.927
1078,1.9288
1079,1.9288
1080,1.9265
1081,1.926
1082,1.927
1083,1.9249
1084,1.9262
1085,1.9261
1086,1.9247
1087,1.9252
1088,1.9253
1089,1.9233
1090,1.9245
1091,1.9232
1092,1.9237
1093,1.9238
1094,1.924
1095,1.9237
1096,1.9231
1097,1.9222
1098,1.9226
1099,1.9222
1100,1.9209
1101,1.9214
1102,1.9218
1103,1.9211
1104,1.9196
1105,1.9199
1106,1.919
1107,1.9206
1108,1.9198
1109,1.92
1110,1.9192
1111,1.9199
1112,1.9177
1113,1.9173
1114,1.9186
1115,1.9169
1116,1.9175
1117,1.9162
1118,1.9162
1119,1.9151
1120,1.9143
1121,1.9145
1122,1.9135
1123,1.9155
1124,1.9146
1125,1.9133
1126,1.9138
1127,1.9138
1128,1.9141
1129,1.9147
1130,1.9122
1131,1.9134
1132,1.9129
1133,1.9115
1134,1.9104
1135,1.9109
1136,1.9126
1137,1.9113
1138,1.9109
1139,1.9105
1140,1.9106
1141,1.91
1142,1.9098
1143,1.9089
1144,1.9088
1145,1.9084
1146,1.9103
1147,1.9063
1148,1.9072
1149,1.9073
1150,1.9073
1151,1.9073
1152,1.9068
1153,1.9071
1154,1.9071
1155,1.9062
1156,1.9053
1157,1.9048
1158,1.9047
1159,1.904
1160,1.904
1161,1.9048
1162,1.9029
1163,1.904
1164,1.9028
1165,1.9019
1166,1.9046
1167,1.9023
1168,1.9026
1169,1.9013
1170,1.9027
1171,1.9015
1172,1.9013
1173,1.8998
1174,1.9012
1175,1.8995
1176,1.9002
1177,1.8999
1178,1.8992
1179,1.9009
1180,1.8967
1181,1.8976
1182,1.8997
1183,1.895
1184,1.8967
1185,1.8956
1186,1.8983
1187,1.8968
1188,1.8964
1189,1.8959
1190,1.8953
1191,1.895
1192,1.8969
1193,1.8955
1194,1.8952
1195,1.8936
1196,1.8945
1197,1.8954
1198,1.8927
1199,1.8913
1200,1.8926
1201,1.8919
1202,1.8933
1203,1.8919
1204,1.891
1205,1.8901
1206,1.8908
1207,1.8913
1208,1.8896
1209,1.892
1210,1.8909
1211,1.8904
1212,1.8887
1213,1.8876
1214,1.89
1215,1.8881
1216,1.8876
1217,1.8889
1218,1.8878
1219,1.8855
1220,1.8872
1221,1.887
1222,1.8869
1223,1.886
1224,1.8847
1225,1.8849
1226,1.8845
1227,1.8863
1228,1.8845
1229,1.8846
1230,1.8826
1231,1.8833
1232,1.8829
1233,1.883
1234,1.8833
1235,1.8845
1236,1.8801
1237,1.8817
1238,1.8807
1239,1.8823
1240,1.8816
1241,1.8814
1242,1.8793
1243,1.8795
1244,1.8812
1245,1.8791
1246,1.8802
1247,1.8805
1248,1.8783
1249,1.8778
1250,1.8786
1251,1.878
1252,1.8768
1253,1.8771
1254,1.8784
1255,1.8763
1256,1.8771
1257,1.8763
1258,1.875
1259,1.8753
1260,1.875
1261,1.873
1262,1.8738
1263,1.8745
1264,1.8746
1265,1.8751
1266,1.8727
1267,1.8726
1268,1.8724
1269,1.872
1270,1.872
1271,1.8717
1272,1.8712
1273,1.8714
1274,1.8726
1275,1.8714
1276,1.8701
1277,1.8713
1278,1.871
1279,1.8703
1280,1.8709
1281,1.8705
1282,1.8687
1283,1.8686
1284,1.8682
1285,1.8692
1286,1.8683
1287,1.8673
1288,1.8688
1289,1.8665
1290,1.8663
1291,1.8674
1292,1.8654
1293,1.8662
1294,1.8654
1295,1.8652
1296,1.865
1297,1.8647
1298,1.8633
1299,1.8624
1300,1.8655
1301,1.8654
1302,1.8633
1303,1.8632
1304,1.8626
1305,1.8621
1306,1.8593
1307,1.8609
1308,1.8623
1309,1.8604
1310,1.8598
1311,1.8592
1312,1.8593
1313,1.8607
1314,1.8602
1315,1.8605
1316,1.8584
1317,1.8587
1318,1.8587
1319,1.8575
1320,1.8583
1321,1.8574
1322,1.8572
1323,1.8576
1324,1.8577
1325,1.8558
1326,1.8562
1327,1.856
1328,1.8553
1329,1.8556
1330,1.8542
1331,1.8546
1332,1.8538
1333,1.8526
1334,1.8531
1335,1.8541
1336,1.8551
1337,1.8512
1338,1.8522
1339,1.8506
1340,1.8526
1341,1.8525
1342,1.8508
1343,1.8516
1344,1.8514
1345,1.8503
1346,1.8483
1347,1.8476
1348,1.8486
1349,1.8488
1350,1.8482
1351,1.8473
1352,1.8487
1353,1.8473
1354,1.849
1355,1.847
1356,1.8474
1357,1.8476
1358,1.8466
1359,1.8467
1360,1.8465
1361,1.8451
1362,1.8446
1363,1.8449
1364,1.8448
1365,1.8454
1366,1.8433
1367,1.8441
1368,1.8427
1369,1.8434
1370,1.8429
1371,1.8425
1372,1.8417
1373,1.8421
1374,1.8437
1375,1.8426
1376,1.8407
1377,1.8401
1378,1.8404
1379,1.841
1380,1.8389
1381,1.8394
1382,1.8396
1383,1.8394
1384,1.8397
1385,1.8383
1386,1.8388
1387,1.8378
1388,1.838
1389,1.8372
1390,1.8378
1391,1.8359
1392,1.8368
1393,1.8361
1394,1.8351
1395,1.8348
1396,1.8342
1397,1.8357
1398,1.8338
1399,1.8327
1400,1.835
1401,1.8346
1402,1.8317
1403,1.8336
1404,1.8332
1405,1.8327
1406,1.8324
1407,1.8329
1408,1.8322
1409,1.8308
1410,1.8313
1411,1.8307
1412,1.8302
1413,1.8302
1414,1.8293
1415,1.8283
1416,1.83
1417,1.8279
1418,1.8282
1419,1.8268
1420,1.8275
1421,1.8279
1422,1.8282
1423,1.8271
1424,1.8276
1425,1.826
1426,1.8259
1427,1.8268
1428,1.826
1429,1.8241
1430,1.8249
1431,1.8243
1432,1.8248
1433,1.8242
1434,1.8238
1435,1.824
1436,1.8231
1437,1.8232
1438,1.8227
1439,1.8224
1440,1.8231
1441,1.8222
1442,1.8212
1443,1.8204
1444,1.8196
1445,1.8192
1446,1.8196
1447,1.8198
1448,1.8197
1449,1.8184
1450,1.8175
1451,1.8177
1452,1.8165
1453,1.8178
1454,1.8174
1455,1.8172
1456,1.8166
1457,1.8152
1458,1.8161
1459,1.8153
1460,1.8152
1461,1.8153
1462,1.8151
1463,1.8142
1464,1.8155
1465,1.8134
1466,1.8141
1467,1.813
1468,1.8133
1469,1.8122
1470,1.8128
1471,1.8118
1472,1.8124
1473,1.8107
1474,1.8097
1475,1.8125
1476,1.8108
1477,1.8091
1478,1.8101
1479,1.8094
1480,1.809
1481,1.8086
1482,1.808
1483,1.8088
1484,1.8096
1485,1.8092
1486,1.8068
1487,1.8076
1488,1.8072
1489,1.8062
1490,1.8056
1491,1.8065
1492,1.8058
1493,1.8061
1494,1.8066
1495,1.8051
1496,1.8049
1497,1.805
1498,1.8039
1499,1.8024
1500,1.8034
1501,1.8031
1502,1.8029
1503,1.8028
1504,1.8008
1505,1.802
1506,1.8012
1507,1.8011
1508,1.8005
1509,1.8004
1510,1.8001
1511,1.8
1512,1.8002
1513,1.799
1514,1.798
1515,1.7993
1516,1.7992
1517,1.7976
1518,1.7983
1519,1.7961
1520,1.7975
1521,1.7965
1522,1.7964
1523,1.7954
1524,1.7959
1525,1.7957
1526,1.796
1527,1.7946
1528,1.7946
1529,1.7928
1530,1.7954
1531,1.7934
1532,1.7938
1533,1.7919
1534,1.7921
1535,1.7916
1536,1.7923
1537,1.7914
1538,1.7917
1539,1.7902
1540,1.7917
1541,1.791
1542,1.7903
1543,1.7891
1544,1.79
1545,1.789
1546,1.7889
1547,1.7879
1548,1.7883
1549,1.7876
1550,1.7885
1551,1.788
1552,1.7865
1553,1.7864
1554,1.7867
1555,1.787
1556,1.7858
1557,1.786
1558,1.7849
1559,1.7839
1560,1.784
1561,1.7826
1562,1.7835
1563,1.7837
1564,1.7829
1565,1.7835
1566,1.7825
1567,1.7835
1568,1.7814
1569,1.7804
1570,1.7814
1571,1.7822
1572,1.7802
1573,1.78
1574,1.7812
1575,1.7798
1576,1.7795
1577,1.7808
1578,1.7782
1579,1.7769
1580,1.7788
1581,1.7779
1582,1.7781
1583,1.7772
1584,1.7786
1585,1.7768
1586,1.7758
1587,1.7769
1588,1.7755
1589,1.7764
1590,1.775
1591,1.7746
1592,1.7738
1593,1.7748
1594,1.7732
1595,1.7737
1596,1.7743
1597,1.7719
1598,1.7725
1599,1.7717
1600,1.7716
1601,1.7719
1602,1.7715
1603,1.7708
1604,1.7707
1605,1.7692
1606,1.7706
1607,1.7694
1608,1.7697
1609,1.7681
1610,1.7685
1611,1.7691
1612,1.7683
1613,1.7676
1614,1.768
1615,1.7673
1616,1.7671
1617,1.7658
1618,1.7661
1619,1.7661
1620,1.7655
1621,1.7643
1622,1.7642
1623,1.7647
1624,1.7642
1625,1.7634
1626,1.7625
1627,1.7631
1628,1.7628
1629,1.7617
1630,1.7616
1631,1.7619
1632,1.7611
1633,1.7607
1634,1.7613
1635,1.7597
1636,1.759
1637,1.7591
1638,1.7589
1639,1.7587
1640,1.76
1641,1.758
1642,1.7577
1643,1.7581
1644,1.7569
1645,1.7573
1646,1.7563
1647,1.7551
1648,1.7553
1649,1.7567
1650,1.7555
1651,1.7547
1652,1.7538
1653,1.7546
1654,1.7549
1655,1.7534
1656,1.7545
1657,1.7539
1658,1.7535
1659,1.7526
1660,1.7515
1661,1.7507
1662,1.7507
1663,1.7514
1664,1.7504
1665,1.7499
1666,1.7498
1667,1.7515
1668,1.7496
1669,1.7496
1670,1.7491
1671,1.749
1672,1.7495
1673,1.7473
1674,1.7475
1675,1.7472
1676,1.7469
1677,1.7445
1678,1.7468
1679,1.7455
1680,1.7454
1681,1.7441
1682,1.7449
1683,1.744
1684,1.7432
1685,1.7451
1686,1.7446
1687,1.7429
1688,1.7426
1689,1.7423
1690,1.7427
1691,1.7419
1692,1.742
1693,1.7402
1694,1.7406
1695,1.7407
1696,1.7394
1697,1.7402
1698,1.7397
1699,1.7407
1700,1.7395
1701,1.7393
1702,1.7392
1703,1.738
1704,1.7379
1705,1.7378
1706,1.7366
1707,1.7375
1708,1.7366
1709,1.736
1710,1.7355
1711,1.7338
1712,1.7361
1713,1.7333
1714,1.7352
1715,1.734
1716,1.7331
1717,1.7333
1718,1.7332
1719,1.7329
1720,1.7316
1721,1.732
1722,1.7314
1723,1.7312
1724,1.7324
1725,1.7314
1726,1.731
1727,1.7305
1728,1.7303
1729,1.7303
1730,1.7279
1731,1.7287
1732,1.7274
1733,1.726
1734,1.7277
1735,1.726
1736,1.7262
1737,1.7267
1738,1.7268
1739,1.7258
1740,1.7266
1741,1.7242
1742,1.7243
1743,1.725
1744,1.723
1745,1.7234
1746,1.7233
1747,1.7227
1748,1.7231
1749,1.7207
1750,1.7221
1751,1.7212
1752,1.7201
1753,1.7207
1754,1.7223
1755,1.7203
1756,1.7205
1757,1.7211
1758,1.7177
1759,1.7175
1760,1.7186
1761,1.7173
1762,1.7184
1763,1.7161
1764,1.717
1765,1.7166
1766,1.7168
1767,1.7155
1768,1.716
1769,1.7146
1770,1.7151
1771,1.7156
1772,1.7139
1773,1.7124
1774,1.7133
1775,1.7144
1776,1.7134
1777,1.7123
1778,1.7123
1779,1.7121
1780,1.7122
1781,1.7129
1782,1.7113
1783,1.7102
1784,1.7103
1785,1.7099
1786,1.7104
1787,1.7096
1788,1.7089
1789,1.7088
1790,1.7089
1791,1.7067
1792,1.7074
1793,1.7069
1794,1.7071
1795,1.7075
1796,1.7072
1797,1.7057
1798,1.7049
1799,1.7053
1800,1.7054
1801,1.7044
1802,1.7029
1803,1.7031
1804,1.7043
1805,1.7034
1806,1.7021
1807,1.7019
1808,1.7004
1809,1.701
1810,1.6998
1811,1.7014
1812,1.6996
1813,1.6987
1814,1.6991
1815,1.7007
1816,1.6991
1817,1.6984
1818,1.6983
1819,1.698
1820,1.6982
1821,1.6979
1822,1.6981
1823,1.6964
1824,1.6969
1825,1.6953
1826,1.6951
1827,1.6965
1828,1.6952
1829,1.6944
1830,1.6931
1831,1.6924
1832,1.6933
1833,1.6936
1834,1.6918
1835,1.6925
1836,1.692
1837,1.6917
1838,1.69
1839,1.6905
1840,1.6894
1841,1.6901
1842,1.6905
1843,1.6895
1844,1.6888
1845,1.6903
1846,1.6899
1847,1.6885
1848,1.688
1849,1.6866
1850,1.6866
1851,1.6873
1852,1.6861
1853,1.6854
1854,1.6857
1855,1.6847
1856,1.6848
1857,1.6837
1858,1.6829
1859,1.6828
1860,1.6836
1861,1.6827
1862,1.6801
1863,1.6815
1864,1.6806
1865,1.6831
1866,1.6792
1867,1.6819
1868,1.6796
1869,1.6793
1870,1.6806
1871,1.6776
1872,1.6777
1873,1.6781
1874,1.6778
1875,1.6788
1876,1.6768
1877,1.6777
1878,1.6767
1879,1.678
1880,1.6772
1881,1.6758
1882,1.6728
1883,1.6762
1884,1.674
1885,1.6737
1886,1.6751
1887,1.6728
1888,1.6738
1889,1.672
1890,1.6726
1891,1.672
1892,1.6722
1893,1.6708
1894,1.6694
1895,1.6698
1896,1.6708
1897,1.6691
1898,1.6686
1899,1.6696
1900,1.6685
1901,1.668
1902,1.6675
1903,1.6663
1904,1.6694
1905,1.6679
1906,1.666
1907,1.6646
1908,1.6654
1909,1.6646
1910,1.6652
1911,1.6642
1912,1.6639
1913,1.6641
1914,1.663
1915,1.6615
1916,1.6626
1917,1.6607
1918,1.658
1919,1.6603
1920,1.6613
1921,1.6603
1922,1.659
1923,1.6593
1924,1.6579
1925,1.6592
1926,1.6589
1927,1.6586
1928,1.6579
1929,1.6582
1930,1.6571
1931,1.654
1932,1.6546
1933,1.6568
1934,1.6558
1935,1.655
1936,1.656
1937,1.6553
1938,1.6537
1939,1.6527
1940,1.6529
1941,1.6515
1942,1.6522
1943,1.6519
1944,1.6545
1945,1.6507
1946,1.6512
1947,1.6486
1948,1.6487
1949,1.6476
1950,1.6459
1951,1.6492
1952,1.6515
1953,1.6483
1954,1.6481
1955,1.647
1956,1.6466
1957,1.6441
1958,1.6452
1959,1.6449
1960,1.6424
1961,1.6455
1962,1.642
1963,1.6454
1964,1.6418
1965,1.6434
1966,1.6417
1967,1.642
1968,1.6421
1969,1.6383
1970,1.6424
1971,1.6413
1972,1.6412
1973,1.6381
1974,1.6397
1975,1.6373
1976,1.6386
1977,1.6375
1978,1.6365
1979,1.6334
1980,1.6333
1981,1.6369
1982,1.6363
1983,1.6297
1984,1.6313
1985,1.6315
1986,1.635
1987,1.635
1988,1.6281
1989,1.6313
1990,1.6261
1991,1.6257
1992,1.6286
1993,1.6296
1994,1.6186
1995,1.624
1996,1.6262
1997,1.6201
1998,1.6226
1999,1.5921


==> Figure/SVD/tikz_pictures/Exp_1/error_svd_75.csv <==
1,2.2409
2,2.4447
3,4.6353
4,3.555
5,2.4814
6,2.6968
7,2.7305
8,2.5754
9,2.429
10,2.3194
11,2.3824
12,2.6278
13,2.4906
14,2.4966
15,2.3786
16,2.3795
17,2.2547
18,2.2177
19,2.4245
20,2.3028
21,2.3588
22,2.2812
23,2.3111
24,2.2444
25,2.2845
26,2.438
27,2.2895
28,2.1901
29,2.303
30,2.3253
31,2.3071
32,2.264
33,2.2747
34,2.1773
35,2.2439
36,2.2569
37,2.3081
38,2.2838
39,2.2341
40,2.2297
41,2.248
42,2.214
43,2.2303
44,2.2259
45,2.3001
46,2.2517
47,2.1857
48,2.2903
49,2.1732
50,2.1998
51,2.2174
52,2.2013
53,2.2249
54,2.2293
55,2.236
56,2.2308
57,2.1986
58,2.2166
59,2.2175
60,2.194
61,2.1586
62,2.2445
63,2.2357
64,2.2165
65,2.1961
66,2.2281
67,2.2085
68,2.1938
69,2.2033
70,2.193
71,2.1936
72,2.1839
73,2.1882
74,2.1956
75,2.1781
76,2.1851
77,2.2114
78,2.2004
79,2.1758
80,2.1904
81,2.2008
82,2.1759
83,2.1809
84,2.1575
85,2.2136
86,2.1671
87,2.2166
88,2.1798
89,2.1771
90,2.1529
91,2.1811
92,2.1628
93,2.177
94,2.1917
95,2.2129
96,2.2141
97,2.1888
98,2.1662
99,2.1877
100,2.1647
101,2.1847
102,2.182
103,2.1946
104,2.1909
105,2.1884
106,2.2036
107,2.1784
108,2.1815
109,2.1681
110,2.1653
111,2.1847
112,2.1699
113,2.1725
114,2.1608
115,2.2015
116,2.1674
117,2.1693
118,2.1841
119,2.1708
120,2.1563
121,2.1818
122,2.1753
123,2.166
124,2.194
125,2.1724
126,2.1667
127,2.1564
128,2.1577
129,2.151
130,2.1725
131,2.1526
132,2.1577
133,2.1742
134,2.1813
135,2.1741
136,2.1703
137,2.1657
138,2.1513
139,2.1618
140,2.1422
141,2.1559
142,2.1637
143,2.1481
144,2.1414
145,2.163
146,2.1353
147,2.1676
148,2.1597
149,2.1682
150,2.1645
151,2.166
152,2.1588
153,2.1509
154,2.168
155,2.1535
156,2.1575
157,2.1524
158,2.1507
159,2.1617
160,2.1627
161,2.1526
162,2.1511
163,2.1538
164,2.1532
165,2.1501
166,2.16
167,2.1493
168,2.1557
169,2.1647
170,2.1639
171,2.1441
172,2.1757
173,2.1585
174,2.1527
175,2.1443
176,2.1653
177,2.148
178,2.1609
179,2.148
180,2.161
181,2.152
182,2.1535
183,2.1604
184,2.1452
185,2.1377
186,2.1365
187,2.1357
188,2.1534
189,2.1654
190,2.1589
191,2.1519
192,2.1715
193,2.1502
194,2.146
195,2.1557
196,2.1395
197,2.1518
198,2.1507
199,2.1457
200,2.1543
201,2.1471
202,2.149
203,2.1494
204,2.1482
205,2.1539
206,2.1566
207,2.1447
208,2.1418
209,2.1348
210,2.1502
211,2.1453
212,2.162
213,2.1542
214,2.1458
215,2.1417
216,2.1416
217,2.147
218,2.1516
219,2.137
220,2.1412
221,2.1357
222,2.1484
223,2.139
224,2.1455
225,2.1344
226,2.1416
227,2.1446
228,2.1422
229,2.1561
230,2.1388
231,2.1442
232,2.1415
233,2.136
234,2.1381
235,2.1371
236,2.1434
237,2.1419
238,2.1427
239,2.1336
240,2.1397
241,2.1462
242,2.1332
243,2.1334
244,2.1412
245,2.1342
246,2.1466
247,2.1402
248,2.1424
249,2.1296
250,2.1452
251,2.1372
252,2.1444
253,2.1328
254,2.1402
255,2.1362
256,2.1419
257,2.1333
258,2.1292
259,2.1329
260,2.1406
261,2.1358
262,2.1281
263,2.1407
264,2.1314
265,2.1343
266,2.1335
267,2.1321
268,2.1366
269,2.1299
270,2.1382
271,2.1335
272,2.1349
273,2.1331
274,2.1287
275,2.1309
276,2.1338
277,2.1241
278,2.138
279,2.1375
280,2.1343
281,2.1373
282,2.1354
283,2.135
284,2.1326
285,2.1383
286,2.1326
287,2.1309
288,2.1297
289,2.1215
290,2.1261
291,2.127
292,2.1331
293,2.1289
294,2.1279
295,2.1308
296,2.1164
297,2.1324
298,2.1316
299,2.1318
300,2.1319
301,2.1289
302,2.1254
303,2.1279
304,2.1245
305,2.125
306,2.1322
307,2.1282
308,2.1238
309,2.1289
310,2.1248
311,2.1221
312,2.126
313,2.124
314,2.1226
315,2.1243
316,2.1221
317,2.1309
318,2.1237
319,2.1252
320,2.1319
321,2.123
322,2.1248
323,2.1279
324,2.1221
325,2.1263
326,2.1259
327,2.1207
328,2.122
329,2.1181
330,2.1208
331,2.1209
332,2.119
333,2.1228
334,2.1209
335,2.1166
336,2.1252
337,2.1225
338,2.1289
339,2.1239
340,2.1173
341,2.1174
342,2.1197
343,2.1183
344,2.1178
345,2.1225
346,2.1148
347,2.1283
348,2.1243
349,2.1226
350,2.117
351,2.1229
352,2.1217
353,2.118
354,2.1155
355,2.1132
356,2.1262
357,2.12
358,2.1126
359,2.1139
360,2.1122
361,2.1218
362,2.1174
363,2.1257
364,2.1166
365,2.1194
366,2.1184
367,2.1144
368,2.1136
369,2.1157
370,2.1166
371,2.1116
372,2.1202
373,2.1134
374,2.1159
375,2.1142
376,2.1134
377,2.1096
378,2.1167
379,2.1178
380,2.1081
381,2.1144
382,2.1137
383,2.1072
384,2.111
385,2.1147
386,2.1102
387,2.1074
388,2.1109
389,2.1074
390,2.1126
391,2.1112
392,2.1158
393,2.1083
394,2.1086
395,2.1048
396,2.1119
397,2.1069
398,2.1111
399,2.1145
400,2.1065
401,2.1048
402,2.1073
403,2.106
404,2.1119
405,2.1051
406,2.1051
407,2.1082
408,2.1095
409,2.1082
410,2.1053
411,2.1041
412,2.104
413,2.105
414,2.1004
415,2.1087
416,2.1026
417,2.1103
418,2.1049
419,2.1013
420,2.1064
421,2.1112
422,2.1045
423,2.1041
424,2.1035
425,2.0962
426,2.0976
427,2.1043
428,2.1
429,2.1046
430,2.1098
431,2.1041
432,2.1001
433,2.1008
434,2.1
435,2.1038
436,2.1069
437,2.1001
438,2.103
439,2.1009
440,2.1026
441,2.0967
442,2.1019
443,2.0919
444,2.0957
445,2.0966
446,2.1022
447,2.097
448,2.0953
449,2.0993
450,2.0979
451,2.0977
452,2.0953
453,2.0935
454,2.1006
455,2.0939
456,2.0917
457,2.096
458,2.0934
459,2.0938
460,2.0969
461,2.0955
462,2.093
463,2.0923
464,2.1012
465,2.0988
466,2.0937
467,2.0975
468,2.096
469,2.096
470,2.0876
471,2.0932
472,2.0941
473,2.0952
474,2.0868
475,2.0885
476,2.091
477,2.087
478,2.0916
479,2.089
480,2.0888
481,2.0866
482,2.0902
483,2.0885
484,2.0911
485,2.0968
486,2.0899
487,2.092
488,2.0928
489,2.089
490,2.0884
491,2.0837
492,2.0904
493,2.0907
494,2.0874
495,2.091
496,2.0916
497,2.0872
498,2.0871
499,2.0898
500,2.0819
501,2.0883
502,2.0857
503,2.0822
504,2.0832
505,2.0885
506,2.0847
507,2.0852
508,2.0809
509,2.0858
510,2.0817
511,2.0849
512,2.0831
513,2.0839
514,2.084
515,2.0835
516,2.0844
517,2.08
518,2.0856
519,2.0855
520,2.0813
521,2.0851
522,2.0822
523,2.0811
524,2.0806
525,2.0859
526,2.078
527,2.0812
528,2.0765
529,2.0825
530,2.0808
531,2.081
532,2.0758
533,2.0789
534,2.0808
535,2.0823
536,2.0781
537,2.073
538,2.0799
539,2.0754
540,2.077
541,2.0757
542,2.0784
543,2.0743
544,2.0791
545,2.0766
546,2.0751
547,2.0775
548,2.0771
549,2.0759
550,2.0736
551,2.0758
552,2.0752
553,2.0746
554,2.0773
555,2.0755
556,2.0756
557,2.0688
558,2.0723
559,2.0737
560,2.0722
561,2.0685
562,2.0751
563,2.0678
564,2.0657
565,2.07
566,2.0705
567,2.0686
568,2.0716
569,2.0742
570,2.0696
571,2.0703
572,2.0686
573,2.0709
574,2.0672
575,2.0693
576,2.0663
577,2.072
578,2.0652
579,2.0674
580,2.0668
581,2.0697
582,2.0681
583,2.0676
584,2.0622
585,2.065
586,2.0657
587,2.0673
588,2.0651
589,2.0682
590,2.0669
591,2.0628
592,2.0636
593,2.0628
594,2.0614
595,2.0619
596,2.0641
597,2.0673
598,2.0615
599,2.0618
600,2.0672
601,2.0623
602,2.0598
603,2.0639
604,2.06
605,2.0614
606,2.059
607,2.0608
608,2.0607
609,2.0629
610,2.0602
611,2.0596
612,2.0615
613,2.0563
614,2.0598
615,2.0602
616,2.0598
617,2.0587
618,2.0611
619,2.0596
620,2.0566
621,2.0535
622,2.0589
623,2.0549
624,2.0556
625,2.0549
626,2.0551
627,2.0553
628,2.0525
629,2.0538
630,2.0555
631,2.0559
632,2.0545
633,2.0538
634,2.0551
635,2.0534
636,2.0542
637,2.0532
638,2.0523
639,2.0519
640,2.0537
641,2.0516
642,2.0499
643,2.0515
644,2.0522
645,2.0513
646,2.0523
647,2.0492
648,2.0504
649,2.0503
650,2.0503
651,2.0504
652,2.0502
653,2.0469
654,2.0487
655,2.0507
656,2.0487
657,2.0522
658,2.0452
659,2.0485
660,2.0468
661,2.0484
662,2.0466
663,2.0441
664,2.0431
665,2.0468
666,2.0485
667,2.0456
668,2.0445
669,2.0477
670,2.0443
671,2.0428
672,2.0426
673,2.046
674,2.043
675,2.0423
676,2.0457
677,2.0429
678,2.038
679,2.0448
680,2.0427
681,2.0443
682,2.043
683,2.0396
684,2.0425
685,2.0399
686,2.0403
687,2.0407
688,2.0435
689,2.0402
690,2.0403
691,2.0401
692,2.0404
693,2.0372
694,2.0378
695,2.0364
696,2.038
697,2.0384
698,2.0344
699,2.0373
700,2.0381
701,2.0363
702,2.0348
703,2.0355
704,2.0358
705,2.0348
706,2.0359
707,2.0365
708,2.0341
709,2.0379
710,2.0367
711,2.0342
712,2.0338
713,2.0318
714,2.0363
715,2.0332
716,2.0333
717,2.0338
718,2.0327
719,2.0307
720,2.032
721,2.0324
722,2.0317
723,2.0308
724,2.0312
725,2.0281
726,2.029
727,2.0299
728,2.031
729,2.0273
730,2.0303
731,2.0312
732,2.0269
733,2.0272
734,2.0266
735,2.0275
736,2.0269
737,2.028
738,2.0259
739,2.0264
740,2.0272
741,2.0283
742,2.0274
743,2.0268
744,2.0253
745,2.025
746,2.0251
747,2.0249
748,2.0229
749,2.0218
750,2.0256
751,2.026
752,2.0236
753,2.022
754,2.0225
755,2.0203
756,2.0192
757,2.0221
758,2.0221
759,2.0197
760,2.0246
761,2.0201
762,2.0205
763,2.0194
764,2.0199
765,2.0189
766,2.02
767,2.0182
768,2.0203
769,2.0175
770,2.0175
771,2.0173
772,2.0166
773,2.017
774,2.019
775,2.0181
776,2.0177
777,2.0145
778,2.0164
779,2.0153
780,2.0171
781,2.0151
782,2.0151
783,2.016
784,2.0138
785,2.0124
786,2.0159
787,2.0137
788,2.013
789,2.0096
790,2.0116
791,2.0121
792,2.0146
793,2.011
794,2.0116
795,2.0111
796,2.0097
797,2.0099
798,2.0125
799,2.0098
800,2.0115
801,2.0085
802,2.0091
803,2.0085
804,2.0107
805,2.009
806,2.0105
807,2.0086
808,2.0072
809,2.0091
810,2.0074
811,2.006
812,2.0086
813,2.007
814,2.0056
815,2.0076
816,2.0087
817,2.0045
818,2.0058
819,2.0048
820,2.004
821,2.004
822,2.0023
823,2.0064
824,2.0054
825,2.0049
826,2.003
827,2.0038
828,1.9997
829,2.0041
830,1.9997
831,2.0006
832,2.0017
833,2.0013
834,2.003
835,2.0025
836,1.9998
837,2.0012
838,1.9991
839,1.999
840,1.9991
841,1.9992
842,2.0004
843,2.0015
844,1.9979
845,1.9985
846,1.9986
847,1.9986
848,1.9981
849,1.9974
850,1.997
851,1.9972
852,1.9963
853,1.9968
854,1.9966
855,1.9953
856,1.994
857,1.9957
858,1.9946
859,1.9938
860,1.9937
861,1.9958
862,1.9908
863,1.9937
864,1.9923
865,1.9899
866,1.9911
867,1.9914
868,1.9919
869,1.9912
870,1.9911
871,1.9918
872,1.9925
873,1.9893
874,1.9914
875,1.9903
876,1.9877
877,1.9865
878,1.9873
879,1.9893
880,1.9879
881,1.9887
882,1.9879
883,1.99
884,1.9858
885,1.9851
886,1.9877
887,1.9847
888,1.9862
889,1.9849
890,1.985
891,1.9861
892,1.987
893,1.985
894,1.9857
895,1.9826
896,1.9859
897,1.9839
898,1.9842
899,1.9821
900,1.983
901,1.9804
902,1.9817
903,1.9814
904,1.9801
905,1.9815
906,1.9807
907,1.9786
908,1.9785
909,1.9817
910,1.977
911,1.9801
912,1.9792
913,1.9786
914,1.9796
915,1.9778
916,1.9772
917,1.9787
918,1.9774
919,1.9773
920,1.9764
921,1.9767
922,1.9751
923,1.9752
924,1.9743
925,1.978
926,1.9761
927,1.9752
928,1.9739
929,1.9738
930,1.9724
931,1.9729
932,1.9734
933,1.9756
934,1.9722
935,1.972
936,1.9728
937,1.9703
938,1.974
939,1.974
940,1.9696
941,1.9714
942,1.9727
943,1.9716
944,1.9697
945,1.9698
946,1.9719
947,1.9712
948,1.9676
949,1.97
950,1.9682
951,1.9688
952,1.9688
953,1.9667
954,1.9677
955,1.9669
956,1.9676
957,1.9668
958,1.965
959,1.9657
960,1.965
961,1.967
962,1.9661
963,1.9642
964,1.9645
965,1.967
966,1.9618
967,1.9618
968,1.9627
969,1.962
970,1.9629
971,1.965
972,1.9602
973,1.9645
974,1.9617
975,1.9585
976,1.9608
977,1.9612
978,1.9606
979,1.9611
980,1.9618
981,1.9597
982,1.9592
983,1.9574
984,1.9586
985,1.9595
986,1.9579
987,1.9575
988,1.9592
989,1.958
990,1.9557
991,1.958
992,1.955
993,1.9557
994,1.9562
995,1.9556
996,1.9567
997,1.9557
998,1.9537
999,1.9558
1000,1.9552
1001,1.9558
1002,1.9524
1003,1.9544
1004,1.9532
1005,1.9554
1006,1.9529
1007,1.9535
1008,1.9544
1009,1.9506
1010,1.9518
1011,1.9529
1012,1.953
1013,1.9506
1014,1.951
1015,1.9506
1016,1.9496
1017,1.9487
1018,1.9486
1019,1.95
1020,1.9493
1021,1.9494
1022,1.9481
1023,1.9466
1024,1.9464
1025,1.9476
1026,1.9466
1027,1.9465
1028,1.9453
1029,1.9453
1030,1.9456
1031,1.9458
1032,1.9461
1033,1.9468
1034,1.9429
1035,1.9446
1036,1.9438
1037,1.9439
1038,1.9442
1039,1.9431
1040,1.9427
1041,1.943
1042,1.9424
1043,1.9411
1044,1.9416
1045,1.9406
1046,1.9414
1047,1.9408
1048,1.9434
1049,1.9413
1050,1.9409
1051,1.9394
1052,1.9394
1053,1.9415
1054,1.9384
1055,1.9379
1056,1.9383
1057,1.9388
1058,1.9392
1059,1.9381
1060,1.9359
1061,1.937
1062,1.9363
1063,1.9374
1064,1.9376
1065,1.9395
1066,1.9334
1067,1.9361
1068,1.9352
1069,1.9352
1070,1.9353
1071,1.9344
1072,1.9323
1073,1.9338
1074,1.933
1075,1.9347
1076,1.9326
1077,1.933
1078,1.9339
1079,1.9312
1080,1.9329
1081,1.9315
1082,1.9313
1083,1.9297
1084,1.9312
1085,1.9313
1086,1.9297
1087,1.9297
1088,1.929
1089,1.9275
1090,1.9288
1091,1.9296
1092,1.9278
1093,1.928
1094,1.9274
1095,1.927
1096,1.9282
1097,1.9265
1098,1.9271
1099,1.9261
1100,1.9253
1101,1.9262
1102,1.9269
1103,1.9259
1104,1.925
1105,1.9248
1106,1.9242
1107,1.9248
1108,1.9233
1109,1.9223
1110,1.9232
1111,1.9228
1112,1.9224
1113,1.9222
1114,1.9212
1115,1.9211
1116,1.922
1117,1.9217
1118,1.9208
1119,1.9201
1120,1.9194
1121,1.9214
1122,1.9195
1123,1.9176
1124,1.9203
1125,1.9182
1126,1.9179
1127,1.9181
1128,1.9183
1129,1.9168
1130,1.9183
1131,1.9162
1132,1.9162
1133,1.9158
1134,1.9148
1135,1.9159
1136,1.9158
1137,1.9152
1138,1.9148
1139,1.913
1140,1.915
1141,1.9146
1142,1.9163
1143,1.915
1144,1.9126
1145,1.9117
1146,1.9127
1147,1.9117
1148,1.91
1149,1.9118
1150,1.9111
1151,1.9104
1152,1.9104
1153,1.9126
1154,1.9112
1155,1.9104
1156,1.9106
1157,1.9091
1158,1.9094
1159,1.9088
1160,1.9092
1161,1.9074
1162,1.9078
1163,1.9075
1164,1.9068
1165,1.9067
1166,1.9083
1167,1.9076
1168,1.906
1169,1.9064
1170,1.9069
1171,1.9049
1172,1.9054
1173,1.9056
1174,1.9057
1175,1.9054
1176,1.9057
1177,1.9026
1178,1.9045
1179,1.9048
1180,1.9025
1181,1.9027
1182,1.9041
1183,1.9008
1184,1.9009
1185,1.9016
1186,1.9008
1187,1.9
1188,1.9011
1189,1.8997
1190,1.9011
1191,1.9002
1192,1.8996
1193,1.899
1194,1.897
1195,1.8983
1196,1.898
1197,1.8985
1198,1.8985
1199,1.8973
1200,1.8964
1201,1.8963
1202,1.8974
1203,1.8957
1204,1.8958
1205,1.8947
1206,1.8961
1207,1.895
1208,1.8934
1209,1.8958
1210,1.8945
1211,1.8941
1212,1.8929
1213,1.8936
1214,1.894
1215,1.8925
1216,1.893
1217,1.892
1218,1.8913
1219,1.8913
1220,1.8904
1221,1.8904
1222,1.8916
1223,1.8903
1224,1.8902
1225,1.8899
1226,1.8912
1227,1.889
1228,1.8882
1229,1.8882
1230,1.8878
1231,1.888
1232,1.8876
1233,1.8874
1234,1.8884
1235,1.8883
1236,1.8869
1237,1.8872
1238,1.8856
1239,1.8871
1240,1.8852
1241,1.8838
1242,1.8847
1243,1.8847
1244,1.8851
1245,1.883
1246,1.8836
1247,1.8846
1248,1.8829
1249,1.8824
1250,1.8829
1251,1.8808
1252,1.8808
1253,1.8814
1254,1.8817
1255,1.8811
1256,1.8804
1257,1.8806
1258,1.8798
1259,1.8789
1260,1.8806
1261,1.8788
1262,1.8799
1263,1.8795
1264,1.8773
1265,1.878
1266,1.8773
1267,1.8779
1268,1.877
1269,1.8769
1270,1.8772
1271,1.876
1272,1.8771
1273,1.8756
1274,1.8756
1275,1.8746
1276,1.8736
1277,1.8753
1278,1.8737
1279,1.8731
1280,1.8734
1281,1.8747
1282,1.8727
1283,1.8725
1284,1.872
1285,1.8726
1286,1.8721
1287,1.871
1288,1.8718
1289,1.8707
1290,1.8722
1291,1.8707
1292,1.8708
1293,1.8697
1294,1.8688
1295,1.869
1296,1.8679
1297,1.87
1298,1.8679
1299,1.8681
1300,1.8684
1301,1.8679
1302,1.8674
1303,1.866
1304,1.8644
1305,1.8673
1306,1.864
1307,1.8661
1308,1.8661
1309,1.8654
1310,1.8658
1311,1.8649
1312,1.8633
1313,1.8647
1314,1.8637
1315,1.8624
1316,1.8631
1317,1.8623
1318,1.861
1319,1.8623
1320,1.8633
1321,1.8619
1322,1.8607
1323,1.862
1324,1.8613
1325,1.862
1326,1.8603
1327,1.8596
1328,1.8588
1329,1.8593
1330,1.8594
1331,1.8584
1332,1.8578
1333,1.857
1334,1.8573
1335,1.8577
1336,1.8577
1337,1.8555
1338,1.8558
1339,1.8558
1340,1.8574
1341,1.8553
1342,1.8551
1343,1.8554
1344,1.8538
1345,1.8546
1346,1.8526
1347,1.852
1348,1.8522
1349,1.853
1350,1.8528
1351,1.8525
1352,1.8512
1353,1.8515
1354,1.8525
1355,1.8512
1356,1.8517
1357,1.8503
1358,1.8502
1359,1.8503
1360,1.8505
1361,1.8489
1362,1.8491
1363,1.8483
1364,1.8497
1365,1.848
1366,1.8479
1367,1.8478
1368,1.8468
1369,1.8474
1370,1.8475
1371,1.8469
1372,1.8451
1373,1.8454
1374,1.8466
1375,1.8459
1376,1.8463
1377,1.8444
1378,1.8438
1379,1.8433
1380,1.8429
1381,1.8437
1382,1.8434
1383,1.8429
1384,1.8421
1385,1.8425
1386,1.8439
1387,1.8435
1388,1.8412
1389,1.8411
1390,1.841
1391,1.8406
1392,1.8396
1393,1.8414
1394,1.839
1395,1.8395
1396,1.8391
1397,1.8382
1398,1.8377
1399,1.8357
1400,1.8369
1401,1.8378
1402,1.8373
1403,1.8371
1404,1.835
1405,1.8365
1406,1.8356
1407,1.8352
1408,1.836
1409,1.8347
1410,1.834
1411,1.8348
1412,1.8356
1413,1.8334
1414,1.8324
1415,1.8328
1416,1.8332
1417,1.8328
1418,1.8334
1419,1.8325
1420,1.8321
1421,1.8318
1422,1.8315
1423,1.8304
1424,1.8305
1425,1.8306
1426,1.8293
1427,1.8288
1428,1.8292
1429,1.8274
1430,1.8294
1431,1.8289
1432,1.828
1433,1.8274
1434,1.8265
1435,1.8284
1436,1.8257
1437,1.8263
1438,1.8257
1439,1.8265
1440,1.8256
1441,1.8252
1442,1.8242
1443,1.8242
1444,1.824
1445,1.8231
1446,1.823
1447,1.8232
1448,1.8235
1449,1.8226
1450,1.8233
1451,1.8216
1452,1.8211
1453,1.8222
1454,1.8226
1455,1.8215
1456,1.8196
1457,1.82
1458,1.8201
1459,1.82
1460,1.8197
1461,1.8181
1462,1.8191
1463,1.8179
1464,1.8176
1465,1.8172
1466,1.8172
1467,1.8165
1468,1.8166
1469,1.8165
1470,1.8162
1471,1.8161
1472,1.8152
1473,1.8146
1474,1.815
1475,1.8152
1476,1.8145
1477,1.8133
1478,1.8136
1479,1.8135
1480,1.8129
1481,1.8121
1482,1.8123
1483,1.8113
1484,1.8116
1485,1.8132
1486,1.8109
1487,1.8103
1488,1.8115
1489,1.8102
1490,1.8089
1491,1.8093
1492,1.8094
1493,1.8087
1494,1.8107
1495,1.8094
1496,1.8074
1497,1.8073
1498,1.8071
1499,1.8052
1500,1.8064
1501,1.8068
1502,1.8059
1503,1.8058
1504,1.8061
1505,1.8054
1506,1.8046
1507,1.8054
1508,1.8035
1509,1.8033
1510,1.804
1511,1.8044
1512,1.8037
1513,1.803
1514,1.801
1515,1.8018
1516,1.8016
1517,1.8021
1518,1.8018
1519,1.7997
1520,1.8001
1521,1.8001
1522,1.7998
1523,1.7977
1524,1.7991
1525,1.7987
1526,1.7995
1527,1.797
1528,1.7967
1529,1.7981
1530,1.7985
1531,1.7963
1532,1.7973
1533,1.7972
1534,1.7954
1535,1.7952
1536,1.7955
1537,1.794
1538,1.7948
1539,1.7939
1540,1.7938
1541,1.7947
1542,1.7936
1543,1.7942
1544,1.7926
1545,1.7924
1546,1.7919
1547,1.791
1548,1.7927
1549,1.7912
1550,1.7906
1551,1.7911
1552,1.7899
1553,1.7898
1554,1.7895
1555,1.7907
1556,1.7882
1557,1.7908
1558,1.7896
1559,1.7873
1560,1.7883
1561,1.7852
1562,1.7869
1563,1.7866
1564,1.7865
1565,1.7854
1566,1.7864
1567,1.7866
1568,1.7848
1569,1.786
1570,1.7854
1571,1.7847
1572,1.7832
1573,1.7834
1574,1.7836
1575,1.7831
1576,1.7829
1577,1.7832
1578,1.7827
1579,1.7802
1580,1.7816
1581,1.781
1582,1.7806
1583,1.7799
1584,1.781
1585,1.78
1586,1.7798
1587,1.7806
1588,1.7783
1589,1.7798
1590,1.7791
1591,1.7796
1592,1.7774
1593,1.7777
1594,1.7767
1595,1.776
1596,1.7774
1597,1.777
1598,1.7764
1599,1.7747
1600,1.7748
1601,1.7754
1602,1.7756
1603,1.773
1604,1.7742
1605,1.7738
1606,1.7729
1607,1.7735
1608,1.7716
1609,1.7718
1610,1.7738
1611,1.7718
1612,1.7711
1613,1.7713
1614,1.7706
1615,1.7713
1616,1.7697
1617,1.77
1618,1.7692
1619,1.7695
1620,1.7685
1621,1.7669
1622,1.7668
1623,1.7693
1624,1.7684
1625,1.7662
1626,1.7663
1627,1.7663
1628,1.7669
1629,1.7657
1630,1.766
1631,1.7649
1632,1.7656
1633,1.7644
1634,1.7647
1635,1.763
1636,1.7642
1637,1.7633
1638,1.7644
1639,1.7623
1640,1.7627
1641,1.7615
1642,1.7624
1643,1.7605
1644,1.7602
1645,1.7601
1646,1.7602
1647,1.7596
1648,1.7598
1649,1.7596
1650,1.7582
1651,1.758
1652,1.7588
1653,1.7571
1654,1.758
1655,1.7577
1656,1.7578
1657,1.7574
1658,1.7567
1659,1.7549
1660,1.7557
1661,1.7539
1662,1.7546
1663,1.7553
1664,1.7547
1665,1.7544
1666,1.7526
1667,1.7545
1668,1.7538
1669,1.7527
1670,1.7534
1671,1.7516
1672,1.7531
1673,1.7509
1674,1.7514
1675,1.7502
1676,1.7509
1677,1.7511
1678,1.7499
1679,1.7489
1680,1.7492
1681,1.7489
1682,1.7488
1683,1.7473
1684,1.7476
1685,1.748
1686,1.7468
1687,1.7471
1688,1.7468
1689,1.7456
1690,1.7473
1691,1.7459
1692,1.7454
1693,1.7448
1694,1.7446
1695,1.7443
1696,1.743
1697,1.7442
1698,1.7447
1699,1.7444
1700,1.7436
1701,1.7417
1702,1.7424
1703,1.7418
1704,1.7417
1705,1.7402
1706,1.7406
1707,1.7412
1708,1.7394
1709,1.7397
1710,1.7412
1711,1.7389
1712,1.7386
1713,1.7389
1714,1.7402
1715,1.738
1716,1.7367
1717,1.7367
1718,1.7371
1719,1.7355
1720,1.7362
1721,1.7349
1722,1.7344
1723,1.7348
1724,1.7341
1725,1.7359
1726,1.7339
1727,1.7329
1728,1.7337
1729,1.7338
1730,1.7314
1731,1.7319
1732,1.7316
1733,1.7307
1734,1.7305
1735,1.7311
1736,1.7301
1737,1.729
1738,1.7315
1739,1.73
1740,1.7293
1741,1.7288
1742,1.7284
1743,1.7284
1744,1.7294
1745,1.7278
1746,1.7282
1747,1.7276
1748,1.7266
1749,1.7267
1750,1.7259
1751,1.7246
1752,1.7262
1753,1.7228
1754,1.7259
1755,1.7248
1756,1.7227
1757,1.7235
1758,1.7227
1759,1.7218
1760,1.7234
1761,1.7211
1762,1.7217
1763,1.7206
1764,1.7207
1765,1.7206
1766,1.7204
1767,1.7187
1768,1.7196
1769,1.718
1770,1.7181
1771,1.7186
1772,1.7171
1773,1.7173
1774,1.7196
1775,1.7169
1776,1.7164
1777,1.7169
1778,1.7166
1779,1.7162
1780,1.7159
1781,1.7151
1782,1.7151
1783,1.712
1784,1.7147
1785,1.7149
1786,1.7141
1787,1.7128
1788,1.7124
1789,1.7107
1790,1.7118
1791,1.7116
1792,1.7118
1793,1.7104
1794,1.7116
1795,1.7114
1796,1.7102
1797,1.7114
1798,1.7102
1799,1.7088
1800,1.7094
1801,1.7078
1802,1.7085
1803,1.7083
1804,1.7072
1805,1.7085
1806,1.7068
1807,1.7062
1808,1.7055
1809,1.7058
1810,1.7052
1811,1.7062
1812,1.7042
1813,1.704
1814,1.7038
1815,1.7036
1816,1.7027
1817,1.703
1818,1.7023
1819,1.7028
1820,1.7009
1821,1.7025
1822,1.7007
1823,1.701
1824,1.7008
1825,1.7016
1826,1.7001
1827,1.6995
1828,1.6988
1829,1.6988
1830,1.6998
1831,1.6984
1832,1.6973
1833,1.6984
1834,1.6984
1835,1.6977
1836,1.6951
1837,1.6954
1838,1.6937
1839,1.6948
1840,1.6948
1841,1.6936
1842,1.6943
1843,1.6945
1844,1.6931
1845,1.6921
1846,1.6933
1847,1.6924
1848,1.6911
1849,1.6893
1850,1.692
1851,1.6926
1852,1.6912
1853,1.6898
1854,1.6898
1855,1.6895
1856,1.6882
1857,1.6889
1858,1.687
1859,1.6863
1860,1.6898
1861,1.6873
1862,1.687
1863,1.6862
1864,1.6851
1865,1.6851
1866,1.6848
1867,1.6853
1868,1.6855
1869,1.6856
1870,1.6852
1871,1.6844
1872,1.6824
1873,1.6833
1874,1.6854
1875,1.6842
1876,1.682
1877,1.6831
1878,1.6819
1879,1.6813
1880,1.6803
1881,1.6798
1882,1.6797
1883,1.6809
1884,1.6785
1885,1.6794
1886,1.6776
1887,1.6767
1888,1.6774
1889,1.6797
1890,1.6758
1891,1.6779
1892,1.6768
1893,1.6751
1894,1.6754
1895,1.6744
1896,1.674
1897,1.6741
1898,1.673
1899,1.6742
1900,1.6735
1901,1.6722
1902,1.6727
1903,1.6708
1904,1.6739
1905,1.6719
1906,1.6706
1907,1.6711
1908,1.6715
1909,1.6694
1910,1.6707
1911,1.668
1912,1.6702
1913,1.6694
1914,1.6699
1915,1.6672
1916,1.6691
1917,1.6689
1918,1.6666
1919,1.6682
1920,1.668
1921,1.6651
1922,1.6659
1923,1.6645
1924,1.6655
1925,1.6632
1926,1.6658
1927,1.6639
1928,1.6638
1929,1.663
1930,1.6622
1931,1.6609
1932,1.6615
1933,1.6593
1934,1.6621
1935,1.6608
1936,1.6625
1937,1.6604
1938,1.6585
1939,1.6561
1940,1.6618
1941,1.6593
1942,1.6596
1943,1.6572
1944,1.6586
1945,1.659
1946,1.659
1947,1.6555
1948,1.6547
1949,1.6586
1950,1.6565
1951,1.6567
1952,1.655
1953,1.6547
1954,1.6518
1955,1.6539
1956,1.6542
1957,1.6524
1958,1.6535
1959,1.6527
1960,1.6501
1961,1.6524
1962,1.6552
1963,1.651
1964,1.6522
1965,1.6504
1966,1.6505
1967,1.6496
1968,1.6538
1969,1.6446
1970,1.6481
1971,1.6498
1972,1.6494
1973,1.6485
1974,1.6502
1975,1.6447
1976,1.6496
1977,1.6455
1978,1.6453
1979,1.6451
1980,1.6449
1981,1.6454
1982,1.6447
1983,1.643
1984,1.6461
1985,1.6472
1986,1.6425
1987,1.6477
1988,1.6431
1989,1.6508
1990,1.6461
1991,1.6444
1992,1.6491
1993,1.6462
1994,1.6432
1995,1.6405
1996,1.6483
1997,1.6523
1998,1.6724
1999,1.6372


==> Figure/SVD/tikz_pictures/Exp_1/error_svd_median.csv <==
1,1.6974
2,1.6719
3,2.9199
4,2.6139
5,2.0207
6,2.1318
7,2.2282
8,2.1288
9,2.1185
10,2.0424
11,2.1754
12,2.2099
13,2.2533
14,2.2163
15,2.2085
16,2.2349
17,2.0894
18,2.0474
19,2.2718
20,2.2042
21,2.1777
22,2.1649
23,2.1625
24,2.1124
25,2.1481
26,2.2318
27,2.1887
28,2.1237
29,2.1795
30,2.2359
31,2.2013
32,2.1786
33,2.1899
34,2.121
35,2.1643
36,2.1618
37,2.1759
38,2.1958
39,2.1296
40,2.1741
41,2.1769
42,2.1265
43,2.1732
44,2.165
45,2.2076
46,2.1641
47,2.1518
48,2.1858
49,2.1306
50,2.1469
51,2.1536
52,2.152
53,2.1422
54,2.1515
55,2.1703
56,2.1624
57,2.1523
58,2.1631
59,2.1409
60,2.1391
61,2.1231
62,2.2005
63,2.1632
64,2.1673
65,2.1665
66,2.1396
67,2.1616
68,2.1533
69,2.1587
70,2.1492
71,2.1496
72,2.1395
73,2.1401
74,2.142
75,2.1531
76,2.1499
77,2.162
78,2.1634
79,2.15
80,2.1481
81,2.1569
82,2.1333
83,2.1475
84,2.1225
85,2.1617
86,2.1358
87,2.1773
88,2.143
89,2.1328
90,2.1186
91,2.143
92,2.1295
93,2.1393
94,2.1408
95,2.159
96,2.1657
97,2.1541
98,2.1291
99,2.1566
100,2.1335
101,2.1464
102,2.1518
103,2.1536
104,2.1431
105,2.1658
106,2.1549
107,2.1558
108,2.1359
109,2.135
110,2.1406
111,2.1482
112,2.1295
113,2.1461
114,2.1321
115,2.1582
116,2.1354
117,2.1372
118,2.149
119,2.1379
120,2.1353
121,2.1437
122,2.151
123,2.1444
124,2.1508
125,2.1566
126,2.1361
127,2.1379
128,2.1433
129,2.1318
130,2.1474
131,2.1273
132,2.1375
133,2.1394
134,2.1487
135,2.1391
136,2.1452
137,2.1375
138,2.1409
139,2.1411
140,2.1198
141,2.1326
142,2.1449
143,2.1333
144,2.1236
145,2.1332
146,2.1235
147,2.1542
148,2.1365
149,2.1497
150,2.1377
151,2.1414
152,2.1442
153,2.1373
154,2.1385
155,2.1455
156,2.1431
157,2.1345
158,2.1327
159,2.1378
160,2.1405
161,2.1309
162,2.1345
163,2.1324
164,2.1409
165,2.1321
166,2.1346
167,2.1323
168,2.1377
169,2.1422
170,2.1427
171,2.1289
172,2.1506
173,2.1408
174,2.1349
175,2.1293
176,2.1406
177,2.1292
178,2.1368
179,2.128
180,2.1464
181,2.1316
182,2.1353
183,2.1433
184,2.1285
185,2.1274
186,2.1214
187,2.1248
188,2.1362
189,2.1485
190,2.143
191,2.1403
192,2.1441
193,2.1302
194,2.1324
195,2.1367
196,2.1251
197,2.1318
198,2.1345
199,2.1333
200,2.1295
201,2.1327
202,2.1306
203,2.1341
204,2.1329
205,2.1391
206,2.1381
207,2.1336
208,2.1236
209,2.1247
210,2.1333
211,2.1286
212,2.1434
213,2.1397
214,2.134
215,2.1314
216,2.1269
217,2.1287
218,2.1348
219,2.1238
220,2.1259
221,2.1258
222,2.1289
223,2.1257
224,2.1332
225,2.1224
226,2.1308
227,2.1302
228,2.1272
229,2.1355
230,2.127
231,2.1301
232,2.1287
233,2.1232
234,2.1274
235,2.1296
236,2.1278
237,2.1255
238,2.1277
239,2.1238
240,2.1269
241,2.1309
242,2.1245
243,2.1208
244,2.129
245,2.1249
246,2.1383
247,2.1283
248,2.1336
249,2.1221
250,2.1263
251,2.1251
252,2.1315
253,2.1182
254,2.1278
255,2.1281
256,2.1243
257,2.1253
258,2.1191
259,2.1225
260,2.1277
261,2.1291
262,2.1224
263,2.1237
264,2.12
265,2.1218
266,2.1195
267,2.1192
268,2.1241
269,2.1227
270,2.1242
271,2.1254
272,2.1226
273,2.1204
274,2.1211
275,2.1177
276,2.121
277,2.1159
278,2.1246
279,2.1239
280,2.1223
281,2.1254
282,2.1237
283,2.1241
284,2.1226
285,2.1263
286,2.1224
287,2.1219
288,2.1167
289,2.1126
290,2.111
291,2.1091
292,2.1217
293,2.1206
294,2.118
295,2.1238
296,2.1113
297,2.1192
298,2.1213
299,2.1211
300,2.1204
301,2.1191
302,2.1166
303,2.1187
304,2.1152
305,2.1141
306,2.1194
307,2.1145
308,2.1141
309,2.1196
310,2.1184
311,2.1134
312,2.1159
313,2.1112
314,2.1146
315,2.1185
316,2.1141
317,2.1233
318,2.1098
319,2.1148
320,2.1225
321,2.1151
322,2.1169
323,2.1198
324,2.1133
325,2.1169
326,2.1149
327,2.1103
328,2.1124
329,2.1114
330,2.1153
331,2.1134
332,2.1106
333,2.1134
334,2.1094
335,2.1058
336,2.1134
337,2.1146
338,2.1177
339,2.116
340,2.1087
341,2.1102
342,2.1077
343,2.107
344,2.1097
345,2.1153
346,2.1069
347,2.1156
348,2.1165
349,2.1131
350,2.1112
351,2.1142
352,2.1105
353,2.108
354,2.1042
355,2.1056
356,2.1138
357,2.1078
358,2.107
359,2.106
360,2.1048
361,2.1082
362,2.1077
363,2.1117
364,2.1089
365,2.1093
366,2.1117
367,2.1081
368,2.1051
369,2.1061
370,2.108
371,2.1029
372,2.1066
373,2.1077
374,2.1066
375,2.1041
376,2.1076
377,2.104
378,2.1083
379,2.1074
380,2.1015
381,2.1071
382,2.1047
383,2.1001
384,2.1011
385,2.106
386,2.1029
387,2.1008
388,2.1046
389,2.0999
390,2.1043
391,2.1035
392,2.104
393,2.1
394,2.0992
395,2.0972
396,2.1042
397,2.0994
398,2.1019
399,2.1049
400,2.1006
401,2.0968
402,2.0999
403,2.0999
404,2.1064
405,2.1001
406,2.0983
407,2.0997
408,2.0984
409,2.1001
410,2.1004
411,2.0978
412,2.0966
413,2.0988
414,2.0939
415,2.1005
416,2.0973
417,2.098
418,2.0959
419,2.0969
420,2.0991
421,2.1005
422,2.0954
423,2.0962
424,2.0982
425,2.0912
426,2.0919
427,2.0951
428,2.0953
429,2.0967
430,2.0982
431,2.097
432,2.0945
433,2.095
434,2.0922
435,2.0956
436,2.0973
437,2.0934
438,2.0941
439,2.0945
440,2.094
441,2.0916
442,2.0926
443,2.0883
444,2.0907
445,2.0907
446,2.0943
447,2.0916
448,2.0901
449,2.0931
450,2.092
451,2.091
452,2.0909
453,2.0897
454,2.0935
455,2.0883
456,2.0875
457,2.0905
458,2.0846
459,2.0866
460,2.089
461,2.0902
462,2.0869
463,2.0864
464,2.0924
465,2.093
466,2.088
467,2.0917
468,2.0893
469,2.0907
470,2.0828
471,2.0857
472,2.0872
473,2.0887
474,2.0822
475,2.0847
476,2.0875
477,2.0819
478,2.0855
479,2.0829
480,2.0843
481,2.082
482,2.0838
483,2.0834
484,2.0858
485,2.0894
486,2.0847
487,2.0862
488,2.0858
489,2.0826
490,2.0835
491,2.0791
492,2.0827
493,2.0826
494,2.0823
495,2.0838
496,2.0826
497,2.0827
498,2.0824
499,2.0835
500,2.0779
501,2.0846
502,2.08
503,2.0778
504,2.0793
505,2.0823
506,2.0796
507,2.0785
508,2.0776
509,2.0798
510,2.0768
511,2.0773
512,2.0775
513,2.0783
514,2.0772
515,2.079
516,2.0806
517,2.0752
518,2.0801
519,2.0793
520,2.0744
521,2.0773
522,2.0768
523,2.076
524,2.0738
525,2.0764
526,2.0746
527,2.0761
528,2.0717
529,2.0762
530,2.0731
531,2.0763
532,2.0717
533,2.0726
534,2.075
535,2.0756
536,2.0737
537,2.0685
538,2.0711
539,2.0715
540,2.0706
541,2.0725
542,2.0721
543,2.0707
544,2.0732
545,2.071
546,2.07
547,2.0724
548,2.0715
549,2.0696
550,2.068
551,2.0704
552,2.0692
553,2.0703
554,2.0699
555,2.0713
556,2.0713
557,2.065
558,2.068
559,2.0674
560,2.0677
561,2.0652
562,2.0692
563,2.0634
564,2.0633
565,2.0658
566,2.0649
567,2.0651
568,2.0631
569,2.0683
570,2.0637
571,2.0657
572,2.0627
573,2.0639
574,2.0622
575,2.064
576,2.0605
577,2.064
578,2.0602
579,2.0623
580,2.0629
581,2.0644
582,2.0636
583,2.0627
584,2.0587
585,2.0584
586,2.0616
587,2.0624
588,2.0606
589,2.0627
590,2.0624
591,2.0591
592,2.0605
593,2.0593
594,2.0577
595,2.056
596,2.0593
597,2.0607
598,2.0571
599,2.057
600,2.0618
601,2.0567
602,2.0552
603,2.0595
604,2.0576
605,2.0557
606,2.0553
607,2.0557
608,2.0542
609,2.0566
610,2.0565
611,2.0553
612,2.0559
613,2.0531
614,2.0556
615,2.0551
616,2.0557
617,2.0527
618,2.0564
619,2.0541
620,2.0537
621,2.0497
622,2.0527
623,2.0516
624,2.0513
625,2.0506
626,2.0507
627,2.052
628,2.0496
629,2.05
630,2.0506
631,2.0514
632,2.0511
633,2.0496
634,2.0504
635,2.0485
636,2.0493
637,2.0487
638,2.0484
639,2.0481
640,2.049
641,2.0477
642,2.0444
643,2.0465
644,2.0476
645,2.0466
646,2.0481
647,2.0454
648,2.0462
649,2.0467
650,2.046
651,2.0447
652,2.0439
653,2.0442
654,2.0452
655,2.045
656,2.0444
657,2.0453
658,2.042
659,2.0439
660,2.0432
661,2.0434
662,2.0445
663,2.0399
664,2.0404
665,2.0432
666,2.0452
667,2.0403
668,2.0414
669,2.0431
670,2.0407
671,2.0401
672,2.0388
673,2.0401
674,2.0386
675,2.0385
676,2.0417
677,2.0384
678,2.035
679,2.0407
680,2.0392
681,2.0407
682,2.0383
683,2.0353
684,2.0373
685,2.038
686,2.0356
687,2.0353
688,2.0389
689,2.0357
690,2.0349
691,2.0359
692,2.0353
693,2.0331
694,2.0334
695,2.0328
696,2.0345
697,2.0351
698,2.0311
699,2.0335
700,2.0347
701,2.032
702,2.032
703,2.0311
704,2.0327
705,2.0319
706,2.0315
707,2.0333
708,2.0306
709,2.0326
710,2.0324
711,2.0316
712,2.0309
713,2.0286
714,2.0315
715,2.0288
716,2.0299
717,2.03
718,2.029
719,2.0264
720,2.0285
721,2.0277
722,2.0281
723,2.0263
724,2.0269
725,2.0252
726,2.0249
727,2.0254
728,2.0274
729,2.024
730,2.0261
731,2.0271
732,2.0237
733,2.0233
734,2.0235
735,2.024
736,2.0237
737,2.0222
738,2.0222
739,2.0223
740,2.0235
741,2.0245
742,2.0232
743,2.0227
744,2.0215
745,2.0213
746,2.0216
747,2.0211
748,2.0203
749,2.0184
750,2.0216
751,2.0221
752,2.0201
753,2.0193
754,2.0182
755,2.0168
756,2.0172
757,2.0185
758,2.0187
759,2.0162
760,2.0198
761,2.017
762,2.0179
763,2.0153
764,2.017
765,2.0147
766,2.0169
767,2.0146
768,2.0165
769,2.0152
770,2.014
771,2.0148
772,2.0145
773,2.014
774,2.0143
775,2.0145
776,2.0146
777,2.0125
778,2.0129
779,2.0132
780,2.013
781,2.0125
782,2.0116
783,2.0126
784,2.0112
785,2.0094
786,2.0123
787,2.01
788,2.0095
789,2.0081
790,2.0093
791,2.0093
792,2.0087
793,2.0076
794,2.0072
795,2.0074
796,2.006
797,2.0076
798,2.0088
799,2.0074
800,2.0077
801,2.0071
802,2.0058
803,2.0036
804,2.0057
805,2.0056
806,2.0064
807,2.0066
808,2.0047
809,2.0057
810,2.0033
811,2.0028
812,2.0048
813,2.0031
814,2.0031
815,2.0043
816,2.0054
817,2.0007
818,2.0028
819,2.0008
820,2.0009
821,2.0012
822,1.9999
823,2.0028
824,2.0019
825,2.0023
826,2.001
827,2.0007
828,1.9981
829,2.0004
830,1.9977
831,1.9993
832,1.9969
833,1.999
834,1.9994
835,1.9995
836,1.9979
837,1.9986
838,1.9958
839,1.9955
840,1.9961
841,1.9954
842,1.9975
843,1.9975
844,1.9952
845,1.9942
846,1.9954
847,1.9954
848,1.9949
849,1.9948
850,1.9926
851,1.9942
852,1.9935
853,1.9942
854,1.9925
855,1.9927
856,1.991
857,1.9927
858,1.9921
859,1.9897
860,1.9899
861,1.9922
862,1.9888
863,1.9901
864,1.9897
865,1.9884
866,1.9883
867,1.9885
868,1.9886
869,1.9872
870,1.988
871,1.9883
872,1.9893
873,1.9864
874,1.9881
875,1.9868
876,1.9859
877,1.9852
878,1.9849
879,1.9866
880,1.9843
881,1.9846
882,1.9853
883,1.9865
884,1.9832
885,1.9814
886,1.985
887,1.982
888,1.9838
889,1.9829
890,1.9822
891,1.9828
892,1.9817
893,1.9817
894,1.9818
895,1.9799
896,1.9808
897,1.9805
898,1.9809
899,1.9805
900,1.98
901,1.9776
902,1.9795
903,1.9781
904,1.9779
905,1.9793
906,1.9773
907,1.9754
908,1.9762
909,1.9779
910,1.9752
911,1.9776
912,1.9775
913,1.9757
914,1.9765
915,1.976
916,1.9746
917,1.976
918,1.9744
919,1.9736
920,1.974
921,1.9736
922,1.9722
923,1.9724
924,1.9726
925,1.9749
926,1.9733
927,1.9727
928,1.9709
929,1.9701
930,1.9701
931,1.9712
932,1.9706
933,1.9716
934,1.9695
935,1.9704
936,1.9694
937,1.9684
938,1.9707
939,1.9694
940,1.9681
941,1.9694
942,1.9691
943,1.969
944,1.9679
945,1.9673
946,1.9684
947,1.968
948,1.9641
949,1.9668
950,1.9654
951,1.9647
952,1.9666
953,1.964
954,1.9652
955,1.9646
956,1.9646
957,1.9634
958,1.9633
959,1.9633
960,1.9619
961,1.9627
962,1.9632
963,1.9624
964,1.9618
965,1.9642
966,1.9606
967,1.9602
968,1.9614
969,1.9604
970,1.9613
971,1.9614
972,1.9581
973,1.9613
974,1.9583
975,1.9569
976,1.9584
977,1.9593
978,1.9587
979,1.9582
980,1.9585
981,1.9579
982,1.9576
983,1.9551
984,1.9564
985,1.9579
986,1.9547
987,1.9551
988,1.9561
989,1.955
990,1.9536
991,1.9549
992,1.9526
993,1.9533
994,1.9539
995,1.9536
996,1.954
997,1.9533
998,1.9518
999,1.9527
1000,1.9531
1001,1.9534
1002,1.9507
1003,1.9516
1004,1.9507
1005,1.9512
1006,1.9508
1007,1.9509
1008,1.9517
1009,1.9487
1010,1.949
1011,1.9494
1012,1.9503
1013,1.9487
1014,1.9484
1015,1.9482
1016,1.9479
1017,1.9465
1018,1.9468
1019,1.9472
1020,1.9471
1021,1.9466
1022,1.9464
1023,1.9444
1024,1.9452
1025,1.9456
1026,1.9438
1027,1.944
1028,1.9427
1029,1.944
1030,1.9443
1031,1.9428
1032,1.9431
1033,1.9444
1034,1.9416
1035,1.9413
1036,1.9419
1037,1.9416
1038,1.942
1039,1.9409
1040,1.9415
1041,1.9405
1042,1.9395
1043,1.9393
1044,1.9397
1045,1.9385
1046,1.939
1047,1.9386
1048,1.94
1049,1.9396
1050,1.9384
1051,1.9367
1052,1.9368
1053,1.938
1054,1.9369
1055,1.9359
1056,1.9367
1057,1.9358
1058,1.937
1059,1.936
1060,1.9342
1061,1.9347
1062,1.9336
1063,1.9347
1064,1.9352
1065,1.9364
1066,1.9318
1067,1.9331
1068,1.9338
1069,1.9323
1070,1.9327
1071,1.9325
1072,1.9303
1073,1.9317
1074,1.9305
1075,1.9317
1076,1.9308
1077,1.93
1078,1.9314
1079,1.93
1080,1.9297
1081,1.9288
1082,1.9292
1083,1.9273
1084,1.9287
1085,1.9287
1086,1.9272
1087,1.9274
1088,1.9272
1089,1.9254
1090,1.9267
1091,1.9264
1092,1.9258
1093,1.9259
1094,1.9257
1095,1.9254
1096,1.9256
1097,1.9243
1098,1.9249
1099,1.9242
1100,1.9231
1101,1.9238
1102,1.9244
1103,1.9235
1104,1.9223
1105,1.9223
1106,1.9216
1107,1.9227
1108,1.9215
1109,1.9211
1110,1.9212
1111,1.9213
1112,1.92
1113,1.9198
1114,1.9199
1115,1.919
1116,1.9197
1117,1.919
1118,1.9185
1119,1.9176
1120,1.9168
1121,1.9179
1122,1.9165
1123,1.9165
1124,1.9175
1125,1.9157
1126,1.9158
1127,1.916
1128,1.9162
1129,1.9158
1130,1.9153
1131,1.9148
1132,1.9145
1133,1.9137
1134,1.9126
1135,1.9134
1136,1.9142
1137,1.9132
1138,1.9129
1139,1.9118
1140,1.9128
1141,1.9123
1142,1.913
1143,1.9119
1144,1.9107
1145,1.9101
1146,1.9115
1147,1.909
1148,1.9086
1149,1.9095
1150,1.9092
1151,1.9088
1152,1.9086
1153,1.9099
1154,1.9091
1155,1.9083
1156,1.9079
1157,1.9069
1158,1.9071
1159,1.9064
1160,1.9066
1161,1.9061
1162,1.9053
1163,1.9057
1164,1.9048
1165,1.9043
1166,1.9064
1167,1.9049
1168,1.9043
1169,1.9038
1170,1.9048
1171,1.9032
1172,1.9033
1173,1.9027
1174,1.9034
1175,1.9024
1176,1.903
1177,1.9012
1178,1.9019
1179,1.9028
1180,1.8996
1181,1.9001
1182,1.9019
1183,1.8979
1184,1.8988
1185,1.8986
1186,1.8995
1187,1.8984
1188,1.8987
1189,1.8978
1190,1.8982
1191,1.8976
1192,1.8983
1193,1.8973
1194,1.8961
1195,1.8959
1196,1.8962
1197,1.8969
1198,1.8956
1199,1.8943
1200,1.8945
1201,1.8941
1202,1.8954
1203,1.8938
1204,1.8934
1205,1.8924
1206,1.8935
1207,1.8931
1208,1.8915
1209,1.8939
1210,1.8927
1211,1.8923
1212,1.8908
1213,1.8906
1214,1.892
1215,1.8903
1216,1.8903
1217,1.8905
1218,1.8895
1219,1.8884
1220,1.8888
1221,1.8887
1222,1.8893
1223,1.8881
1224,1.8875
1225,1.8874
1226,1.8878
1227,1.8877
1228,1.8863
1229,1.8864
1230,1.8852
1231,1.8857
1232,1.8852
1233,1.8852
1234,1.8859
1235,1.8864
1236,1.8835
1237,1.8844
1238,1.8831
1239,1.8847
1240,1.8834
1241,1.8826
1242,1.882
1243,1.8821
1244,1.8832
1245,1.8811
1246,1.8819
1247,1.8825
1248,1.8806
1249,1.8801
1250,1.8807
1251,1.8794
1252,1.8788
1253,1.8792
1254,1.88
1255,1.8787
1256,1.8788
1257,1.8784
1258,1.8774
1259,1.8771
1260,1.8778
1261,1.8759
1262,1.8769
1263,1.877
1264,1.8759
1265,1.8766
1266,1.875
1267,1.8752
1268,1.8747
1269,1.8745
1270,1.8746
1271,1.8739
1272,1.8741
1273,1.8735
1274,1.8741
1275,1.873
1276,1.8718
1277,1.8733
1278,1.8724
1279,1.8717
1280,1.8722
1281,1.8726
1282,1.8707
1283,1.8706
1284,1.8701
1285,1.8709
1286,1.8702
1287,1.8691
1288,1.8703
1289,1.8686
1290,1.8693
1291,1.8691
1292,1.8681
1293,1.8679
1294,1.8671
1295,1.8671
1296,1.8664
1297,1.8674
1298,1.8656
1299,1.8652
1300,1.8669
1301,1.8667
1302,1.8654
1303,1.8646
1304,1.8635
1305,1.8647
1306,1.8617
1307,1.8635
1308,1.8642
1309,1.8629
1310,1.8628
1311,1.8621
1312,1.8613
1313,1.8627
1314,1.8619
1315,1.8614
1316,1.8607
1317,1.8605
1318,1.8598
1319,1.8599
1320,1.8608
1321,1.8597
1322,1.859
1323,1.8598
1324,1.8595
1325,1.8589
1326,1.8582
1327,1.8578
1328,1.8571
1329,1.8574
1330,1.8568
1331,1.8565
1332,1.8558
1333,1.8548
1334,1.8552
1335,1.8559
1336,1.8564
1337,1.8533
1338,1.854
1339,1.8532
1340,1.855
1341,1.8539
1342,1.8529
1343,1.8535
1344,1.8526
1345,1.8524
1346,1.8504
1347,1.8498
1348,1.8504
1349,1.8509
1350,1.8505
1351,1.8499
1352,1.85
1353,1.8494
1354,1.8507
1355,1.8491
1356,1.8495
1357,1.8489
1358,1.8484
1359,1.8485
1360,1.8485
1361,1.847
1362,1.8468
1363,1.8466
1364,1.8473
1365,1.8467
1366,1.8456
1367,1.8459
1368,1.8448
1369,1.8454
1370,1.8452
1371,1.8447
1372,1.8434
1373,1.8438
1374,1.8452
1375,1.8442
1376,1.8435
1377,1.8422
1378,1.8421
1379,1.8422
1380,1.8409
1381,1.8415
1382,1.8415
1383,1.8411
1384,1.8409
1385,1.8404
1386,1.8413
1387,1.8407
1388,1.8396
1389,1.8392
1390,1.8394
1391,1.8383
1392,1.8382
1393,1.8387
1394,1.837
1395,1.8371
1396,1.8367
1397,1.8369
1398,1.8358
1399,1.8342
1400,1.8359
1401,1.8362
1402,1.8345
1403,1.8354
1404,1.8341
1405,1.8346
1406,1.834
1407,1.8341
1408,1.8341
1409,1.8328
1410,1.8326
1411,1.8328
1412,1.8329
1413,1.8318
1414,1.8309
1415,1.8305
1416,1.8316
1417,1.8303
1418,1.8308
1419,1.8297
1420,1.8298
1421,1.8299
1422,1.8299
1423,1.8287
1424,1.8291
1425,1.8283
1426,1.8276
1427,1.8278
1428,1.8276
1429,1.8257
1430,1.8271
1431,1.8266
1432,1.8264
1433,1.8258
1434,1.8251
1435,1.8262
1436,1.8244
1437,1.8248
1438,1.8242
1439,1.8245
1440,1.8244
1441,1.8237
1442,1.8227
1443,1.8223
1444,1.8218
1445,1.8212
1446,1.8213
1447,1.8215
1448,1.8216
1449,1.8205
1450,1.8204
1451,1.8197
1452,1.8188
1453,1.82
1454,1.82
1455,1.8194
1456,1.8181
1457,1.8176
1458,1.8181
1459,1.8177
1460,1.8174
1461,1.8167
1462,1.8171
1463,1.816
1464,1.8166
1465,1.8153
1466,1.8156
1467,1.8147
1468,1.8149
1469,1.8144
1470,1.8145
1471,1.8139
1472,1.8138
1473,1.8127
1474,1.8124
1475,1.8138
1476,1.8126
1477,1.8112
1478,1.8119
1479,1.8115
1480,1.811
1481,1.8104
1482,1.8101
1483,1.8101
1484,1.8106
1485,1.8112
1486,1.8088
1487,1.8089
1488,1.8094
1489,1.8082
1490,1.8073
1491,1.8079
1492,1.8076
1493,1.8074
1494,1.8087
1495,1.8072
1496,1.8061
1497,1.8061
1498,1.8055
1499,1.8038
1500,1.8049
1501,1.805
1502,1.8044
1503,1.8043
1504,1.8034
1505,1.8037
1506,1.8029
1507,1.8032
1508,1.802
1509,1.8018
1510,1.802
1511,1.8022
1512,1.802
1513,1.801
1514,1.7995
1515,1.8005
1516,1.8004
1517,1.7999
1518,1.8
1519,1.7979
1520,1.7988
1521,1.7983
1522,1.7981
1523,1.7966
1524,1.7975
1525,1.7972
1526,1.7977
1527,1.7958
1528,1.7957
1529,1.7955
1530,1.797
1531,1.7949
1532,1.7956
1533,1.7945
1534,1.7938
1535,1.7934
1536,1.7939
1537,1.7927
1538,1.7933
1539,1.7921
1540,1.7928
1541,1.7928
1542,1.7919
1543,1.7916
1544,1.7913
1545,1.7907
1546,1.7904
1547,1.7895
1548,1.7905
1549,1.7894
1550,1.7895
1551,1.7895
1552,1.7882
1553,1.7881
1554,1.7881
1555,1.7888
1556,1.787
1557,1.7884
1558,1.7872
1559,1.7856
1560,1.7861
1561,1.7839
1562,1.7852
1563,1.7851
1564,1.7847
1565,1.7845
1566,1.7844
1567,1.785
1568,1.7831
1569,1.7832
1570,1.7834
1571,1.7835
1572,1.7817
1573,1.7817
1574,1.7824
1575,1.7815
1576,1.7812
1577,1.782
1578,1.7805
1579,1.7786
1580,1.7802
1581,1.7794
1582,1.7793
1583,1.7785
1584,1.7798
1585,1.7784
1586,1.7778
1587,1.7788
1588,1.7769
1589,1.7781
1590,1.7771
1591,1.7771
1592,1.7756
1593,1.7762
1594,1.775
1595,1.7748
1596,1.7759
1597,1.7744
1598,1.7744
1599,1.7732
1600,1.7732
1601,1.7737
1602,1.7735
1603,1.7719
1604,1.7724
1605,1.7715
1606,1.7717
1607,1.7714
1608,1.7706
1609,1.77
1610,1.7712
1611,1.7705
1612,1.7697
1613,1.7695
1614,1.7693
1615,1.7693
1616,1.7684
1617,1.7679
1618,1.7677
1619,1.7678
1620,1.767
1621,1.7656
1622,1.7655
1623,1.767
1624,1.7663
1625,1.7648
1626,1.7644
1627,1.7647
1628,1.7648
1629,1.7637
1630,1.7638
1631,1.7634
1632,1.7633
1633,1.7626
1634,1.763
1635,1.7614
1636,1.7616
1637,1.7612
1638,1.7616
1639,1.7605
1640,1.7614
1641,1.7597
1642,1.76
1643,1.7593
1644,1.7586
1645,1.7587
1646,1.7583
1647,1.7573
1648,1.7575
1649,1.7581
1650,1.7568
1651,1.7563
1652,1.7563
1653,1.7558
1654,1.7565
1655,1.7556
1656,1.7562
1657,1.7556
1658,1.7551
1659,1.7537
1660,1.7536
1661,1.7523
1662,1.7527
1663,1.7534
1664,1.7525
1665,1.7522
1666,1.7512
1667,1.753
1668,1.7517
1669,1.7511
1670,1.7513
1671,1.7503
1672,1.7513
1673,1.7491
1674,1.7495
1675,1.7487
1676,1.7489
1677,1.7478
1678,1.7483
1679,1.7472
1680,1.7473
1681,1.7465
1682,1.7468
1683,1.7457
1684,1.7454
1685,1.7466
1686,1.7457
1687,1.745
1688,1.7447
1689,1.744
1690,1.745
1691,1.7439
1692,1.7437
1693,1.7425
1694,1.7426
1695,1.7425
1696,1.7412
1697,1.7422
1698,1.7422
1699,1.7425
1700,1.7416
1701,1.7405
1702,1.7408
1703,1.7399
1704,1.7398
1705,1.739
1706,1.7386
1707,1.7393
1708,1.738
1709,1.7379
1710,1.7384
1711,1.7363
1712,1.7373
1713,1.7361
1714,1.7377
1715,1.736
1716,1.7349
1717,1.735
1718,1.7351
1719,1.7342
1720,1.7339
1721,1.7334
1722,1.7329
1723,1.733
1724,1.7333
1725,1.7337
1726,1.7325
1727,1.7317
1728,1.732
1729,1.7321
1730,1.7296
1731,1.7303
1732,1.7295
1733,1.7284
1734,1.7291
1735,1.7286
1736,1.7282
1737,1.7279
1738,1.7291
1739,1.7279
1740,1.728
1741,1.7265
1742,1.7263
1743,1.7267
1744,1.7262
1745,1.7256
1746,1.7258
1747,1.7251
1748,1.7249
1749,1.7237
1750,1.724
1751,1.7229
1752,1.7231
1753,1.7218
1754,1.7241
1755,1.7225
1756,1.7216
1757,1.7223
1758,1.7202
1759,1.7197
1760,1.721
1761,1.7192
1762,1.72
1763,1.7184
1764,1.7188
1765,1.7186
1766,1.7186
1767,1.7171
1768,1.7178
1769,1.7163
1770,1.7166
1771,1.7171
1772,1.7155
1773,1.7149
1774,1.7164
1775,1.7157
1776,1.7149
1777,1.7146
1778,1.7145
1779,1.7142
1780,1.714
1781,1.714
1782,1.7132
1783,1.7111
1784,1.7125
1785,1.7124
1786,1.7122
1787,1.7112
1788,1.7106
1789,1.7098
1790,1.7103
1791,1.7092
1792,1.7096
1793,1.7087
1794,1.7093
1795,1.7094
1796,1.7087
1797,1.7086
1798,1.7076
1799,1.7071
1800,1.7074
1801,1.7061
1802,1.7057
1803,1.7057
1804,1.7057
1805,1.7059
1806,1.7045
1807,1.7041
1808,1.7029
1809,1.7034
1810,1.7025
1811,1.7038
1812,1.7019
1813,1.7013
1814,1.7015
1815,1.7021
1816,1.7009
1817,1.7007
1818,1.7003
1819,1.7004
1820,1.6996
1821,1.7002
1822,1.6994
1823,1.6987
1824,1.6989
1825,1.6984
1826,1.6976
1827,1.698
1828,1.697
1829,1.6966
1830,1.6965
1831,1.6954
1832,1.6953
1833,1.696
1834,1.6951
1835,1.6951
1836,1.6936
1837,1.6936
1838,1.6919
1839,1.6927
1840,1.6921
1841,1.6919
1842,1.6924
1843,1.692
1844,1.6909
1845,1.6912
1846,1.6916
1847,1.6905
1848,1.6895
1849,1.6879
1850,1.6893
1851,1.69
1852,1.6886
1853,1.6876
1854,1.6878
1855,1.6871
1856,1.6865
1857,1.6863
1858,1.685
1859,1.6845
1860,1.6867
1861,1.685
1862,1.6835
1863,1.6838
1864,1.6828
1865,1.6841
1866,1.682
1867,1.6836
1868,1.6826
1869,1.6824
1870,1.6829
1871,1.681
1872,1.68
1873,1.6807
1874,1.6816
1875,1.6815
1876,1.6794
1877,1.6804
1878,1.6793
1879,1.6797
1880,1.6787
1881,1.6778
1882,1.6763
1883,1.6785
1884,1.6762
1885,1.6765
1886,1.6763
1887,1.6748
1888,1.6756
1889,1.6759
1890,1.6742
1891,1.6749
1892,1.6745
1893,1.673
1894,1.6724
1895,1.6721
1896,1.6724
1897,1.6716
1898,1.6708
1899,1.6719
1900,1.671
1901,1.6701
1902,1.6701
1903,1.6685
1904,1.6716
1905,1.6699
1906,1.6683
1907,1.6679
1908,1.6684
1909,1.667
1910,1.668
1911,1.6661
1912,1.667
1913,1.6667
1914,1.6664
1915,1.6644
1916,1.6659
1917,1.6648
1918,1.6623
1919,1.6642
1920,1.6647
1921,1.6627
1922,1.6625
1923,1.6619
1924,1.6617
1925,1.6612
1926,1.6624
1927,1.6613
1928,1.6609
1929,1.6606
1930,1.6597
1931,1.6574
1932,1.658
1933,1.658
1934,1.6589
1935,1.6579
1936,1.6592
1937,1.6579
1938,1.6561
1939,1.6544
1940,1.6573
1941,1.6554
1942,1.6559
1943,1.6546
1944,1.6565
1945,1.6548
1946,1.6551
1947,1.6521
1948,1.6517
1949,1.6531
1950,1.6512
1951,1.6529
1952,1.6533
1953,1.6515
1954,1.6499
1955,1.6505
1956,1.6504
1957,1.6483
1958,1.6494
1959,1.6488
1960,1.6463
1961,1.6489
1962,1.6486
1963,1.6482
1964,1.647
1965,1.6469
1966,1.6461
1967,1.6458
1968,1.648
1969,1.6415
1970,1.6452
1971,1.6455
1972,1.6453
1973,1.6433
1974,1.645
1975,1.641
1976,1.6441
1977,1.6415
1978,1.6409
1979,1.6392
1980,1.6391
1981,1.6411
1982,1.6405
1983,1.6363
1984,1.6387
1985,1.6393
1986,1.6388
1987,1.6413
1988,1.6356
1989,1.641
1990,1.6361
1991,1.6351
1992,1.6388
1993,1.6379
1994,1.6309
1995,1.6323
1996,1.6372
1997,1.6362
1998,1.6475
1999,1.6146


==> Figure/SVD/tikz_pictures/Exp_1/exp1_best.csv <==
1,0.97045
2,0.94176
3,0.91393
4,0.88692
5,0.86071
6,0.83527
7,0.81058
8,0.78663
9,0.76338
10,0.74082
11,0.71892
12,0.69768
13,0.67706
14,0.65705
15,0.63763
16,0.61878
17,0.6005
18,0.58275
19,0.56553
20,0.54881
21,0.53259
22,0.51685
23,0.50158
24,0.48675
25,0.47237
26,0.45841
27,0.44486
28,0.43171
29,0.41895
30,0.40657
31,0.39455
32,0.38289
33,0.37158
34,0.36059
35,0.34994
36,0.3396
37,0.32956
38,0.31982
39,0.31037
40,0.30119
41,0.29229
42,0.28365
43,0.27527
44,0.26714
45,0.25924
46,0.25158
47,0.24414
48,0.23693
49,0.22993
50,0.22313
51,0.21654
52,0.21014
53,0.20393
54,0.1979
55,0.19205
56,0.18637
57,0.18087
58,0.17552
59,0.17033
60,0.1653
61,0.16041
62,0.15567
63,0.15107
64,0.14661
65,0.14227
66,0.13807
67,0.13399
68,0.13003
69,0.12619
70,0.12246
71,0.11884
72,0.11533
73,0.11192
74,0.10861
75,0.1054
76,0.10228
77,0.099261
78,0.096328
79,0.093481
80,0.090718
81,0.088037
82,0.085435
83,0.08291
84,0.08046
85,0.078082
86,0.075774
87,0.073535
88,0.071361
89,0.069252
90,0.067206
91,0.065219
92,0.063292
93,0.061421
94,0.059606
95,0.057844
96,0.056135
97,0.054476
98,0.052866
99,0.051303
100,0.049787
101,0.048316
102,0.046888
103,0.045502
104,0.044157
105,0.042852
106,0.041586
107,0.040357
108,0.039164
109,0.038006
110,0.036883
111,0.035793
112,0.034735
113,0.033709
114,0.032712
115,0.031746
116,0.030807
117,0.029897
118,0.029013
119,0.028156
120,0.027324
121,0.026516
122,0.025733
123,0.024972
124,0.024234
125,0.023518
126,0.022823
127,0.022148
128,0.021494
129,0.020858
130,0.020242
131,0.019644
132,0.019063
133,0.0185
134,0.017953
135,0.017422
136,0.016907
137,0.016408
138,0.015923
139,0.015452
140,0.014996
141,0.014552
142,0.014122
143,0.013705
144,0.0133
145,0.012907
146,0.012525
147,0.012155
148,0.011796
149,0.011447
150,0.011109
151,0.010781
152,0.010462
153,0.010153
154,0.0098528
155,0.0095616
156,0.009279
157,0.0090048
158,0.0087386
159,0.0084804
160,0.0082297
161,0.0079865
162,0.0077505
163,0.0075214
164,0.0072991
165,0.0070834
166,0.0068741
167,0.0066709
168,0.0064737
169,0.0062824
170,0.0060967
171,0.0059166
172,0.0057417
173,0.005572
174,0.0054073
175,0.0052475
176,0.0050924
177,0.0049419
178,0.0047959
179,0.0046541
180,0.0045166
181,0.0043831
182,0.0042536
183,0.0041278
184,0.0040058
185,0.0038875
186,0.0037726
187,0.0036611
188,0.0035529
189,0.0034479
190,0.003346
191,0.0032471
192,0.0031511
193,0.003058
194,0.0029676
195,0.0028799
196,0.0027948
197,0.0027122
198,0.002632
199,0.0025542
200,0.0024788
201,0.0024055
202,0.0023344
203,0.0022654
204,0.0021985
205,0.0021335
206,0.0020704
207,0.0020092
208,0.0019499
209,0.0018922
210,0.0018363
211,0.001782
212,0.0017294
213,0.0016783
214,0.0016287
215,0.0015805
216,0.0015338
217,0.0014885
218,0.0014445
219,0.0014018
220,0.0013604
221,0.0013202
222,0.0012811
223,0.0012433
224,0.0012065
225,0.0011709
226,0.0011363
227,0.0011027
228,0.0010701
229,0.0010385
230,0.0010078
231,0.000978
232,0.0009491
233,0.00092105
234,0.00089383
235,0.00086741
236,0.00084177
237,0.00081689
238,0.00079275
239,0.00076932
240,0.00074659
241,0.00072452
242,0.00070311
243,0.00068233
244,0.00066216
245,0.00064259
246,0.0006236
247,0.00060517
248,0.00058729
249,0.00056993
250,0.00055308
251,0.00053674
252,0.00052088
253,0.00050548
254,0.00049054
255,0.00047604
256,0.00046197
257,0.00044832
258,0.00043507
259,0.00042221
260,0.00040973
261,0.00039763
262,0.00038587
263,0.00037447
264,0.0003634
265,0.00035266
266,0.00034224
267,0.00033212
268,0.00032231
269,0.00031278
270,0.00030354
271,0.00029457
272,0.00028586
273,0.00027741
274,0.00026922
275,0.00026126
276,0.00025354
277,0.00024604
278,0.00023877
279,0.00023172
280,0.00022487
281,0.00021822
282,0.00021177
283,0.00020551
284,0.00019944
285,0.00019355
286,0.00018782
287,0.00018227
288,0.00017689
289,0.00017166
290,0.00016659
291,0.00016166
292,0.00015688
293,0.00015225
294,0.00014775
295,0.00014338
296,0.00013914
297,0.00013503
298,0.00013104
299,0.00012717
300,0.00012341
301,0.00011976
302,0.00011622
303,0.00011279
304,0.00010945
305,0.00010622
306,0.00010308
307,0.00010003
308,9.7078e-05
309,9.4209e-05
310,9.1424e-05
311,8.8722e-05
312,8.61e-05
313,8.3555e-05
314,8.1086e-05
315,7.869e-05
316,7.6364e-05
317,7.4107e-05
318,7.1917e-05
319,6.9791e-05
320,6.7729e-05
321,6.5727e-05
322,6.3785e-05
323,6.1899e-05
324,6.007e-05
325,5.8295e-05
326,5.6572e-05
327,5.49e-05
328,5.3277e-05
329,5.1703e-05
330,5.0175e-05
331,4.8692e-05
332,4.7253e-05
333,4.5856e-05
334,4.4501e-05
335,4.3186e-05
336,4.1909e-05
337,4.0671e-05
338,3.9469e-05
339,3.8302e-05
340,3.717e-05
341,3.6072e-05
342,3.5006e-05
343,3.3971e-05
344,3.2967e-05
345,3.1993e-05
346,3.1047e-05
347,3.013e-05
348,2.9239e-05
349,2.8375e-05
350,2.7536e-05
351,2.6723e-05
352,2.5933e-05
353,2.5166e-05
354,2.4423e-05
355,2.3701e-05
356,2.3e-05
357,2.2321e-05
358,2.1661e-05
359,2.1021e-05
360,2.04e-05
361,1.9797e-05
362,1.9212e-05
363,1.8644e-05
364,1.8093e-05
365,1.7558e-05
366,1.7039e-05
367,1.6536e-05
368,1.6047e-05
369,1.5573e-05
370,1.5112e-05
371,1.4666e-05
372,1.4232e-05
373,1.3812e-05
374,1.3403e-05
375,1.3007e-05
376,1.2623e-05
377,1.225e-05
378,1.1888e-05
379,1.1536e-05
380,1.1195e-05
381,1.0865e-05
382,1.0544e-05
383,1.0232e-05
384,9.9295e-06
385,9.636e-06
386,9.3513e-06
387,9.0749e-06
388,8.8067e-06
389,8.5464e-06
390,8.2938e-06
391,8.0487e-06
392,7.8108e-06
393,7.58e-06
394,7.356e-06
395,7.1386e-06
396,6.9276e-06
397,6.7228e-06
398,6.5241e-06
399,6.3313e-06
400,6.1442e-06
401,5.9626e-06
402,5.7864e-06
403,5.6154e-06
404,5.4494e-06
405,5.2884e-06
406,5.1321e-06
407,4.9804e-06
408,4.8332e-06
409,4.6904e-06
410,4.5517e-06
411,4.4172e-06
412,4.2867e-06
413,4.16e-06
414,4.037e-06
415,3.9177e-06
416,3.8019e-06
417,3.6896e-06
418,3.5805e-06
419,3.4747e-06
420,3.372e-06
421,3.2724e-06
422,3.1756e-06
423,3.0818e-06
424,2.9907e-06
425,2.9023e-06
426,2.8165e-06
427,2.7333e-06
428,2.6525e-06
429,2.5741e-06
430,2.4981e-06
431,2.4242e-06
432,2.3526e-06
433,2.283e-06
434,2.2156e-06
435,2.1501e-06
436,2.0865e-06
437,2.0249e-06
438,1.965e-06
439,1.907e-06
440,1.8506e-06
441,1.7959e-06
442,1.7428e-06
443,1.6913e-06
444,1.6413e-06
445,1.5928e-06
446,1.5458e-06
447,1.5001e-06
448,1.4557e-06
449,1.4127e-06
450,1.371e-06
451,1.3304e-06
452,1.2911e-06
453,1.253e-06
454,1.2159e-06
455,1.18e-06
456,1.1451e-06
457,1.1113e-06
458,1.0784e-06
459,1.0466e-06
460,1.0156e-06
461,9.8562e-07
462,9.5649e-07
463,9.2822e-07
464,9.0078e-07
465,8.7416e-07
466,8.4833e-07
467,8.2325e-07
468,7.9892e-07
469,7.7531e-07
470,7.524e-07
471,7.3016e-07
472,7.0858e-07
473,6.8764e-07
474,6.6732e-07
475,6.476e-07
476,6.2846e-07
477,6.0988e-07
478,5.9186e-07
479,5.7437e-07
480,5.5739e-07
481,5.4092e-07
482,5.2493e-07
483,5.0942e-07
484,4.9436e-07
485,4.7975e-07
486,4.6557e-07
487,4.5181e-07
488,4.3846e-07
489,4.255e-07
490,4.1292e-07
491,4.0072e-07
492,3.8888e-07
493,3.7738e-07
494,3.6623e-07
495,3.5541e-07
496,3.449e-07
497,3.3471e-07
498,3.2482e-07
499,3.1522e-07
500,3.059e-07
501,2.9686e-07
502,2.8809e-07
503,2.7957e-07
504,2.7131e-07
505,2.6329e-07
506,2.5551e-07
507,2.4796e-07
508,2.4063e-07
509,2.3352e-07
510,2.2662e-07
511,2.1992e-07
512,2.1342e-07
513,2.0711e-07
514,2.0099e-07
515,1.9505e-07
516,1.8929e-07
517,1.8369e-07
518,1.7826e-07
519,1.73e-07
520,1.6788e-07
521,1.6292e-07
522,1.5811e-07
523,1.5343e-07
524,1.489e-07
525,1.445e-07
526,1.4023e-07
527,1.3608e-07
528,1.3206e-07
529,1.2816e-07
530,1.2437e-07
531,1.2069e-07
532,1.1713e-07
533,1.1367e-07
534,1.1031e-07
535,1.0705e-07
536,1.0388e-07
537,1.0081e-07
538,9.7833e-08
539,9.4942e-08
540,9.2136e-08
541,8.9413e-08
542,8.677e-08
543,8.4206e-08
544,8.1717e-08
545,7.9302e-08
546,7.6958e-08
547,7.4684e-08
548,7.2477e-08
549,7.0335e-08
550,6.8256e-08
551,6.6239e-08
552,6.4281e-08
553,6.2381e-08
554,6.0538e-08
555,5.8749e-08
556,5.7012e-08
557,5.5327e-08
558,5.3692e-08
559,5.2105e-08
560,5.0565e-08
561,4.9071e-08
562,4.7621e-08
563,4.6213e-08
564,4.4847e-08
565,4.3522e-08
566,4.2236e-08
567,4.0987e-08
568,3.9776e-08
569,3.8601e-08
570,3.746e-08
571,3.6353e-08
572,3.5278e-08
573,3.4236e-08
574,3.3224e-08
575,3.2242e-08
576,3.1289e-08
577,3.0364e-08
578,2.9467e-08
579,2.8596e-08
580,2.7751e-08
581,2.6931e-08
582,2.6135e-08
583,2.5362e-08
584,2.4613e-08
585,2.3885e-08
586,2.3179e-08
587,2.2494e-08
588,2.183e-08
589,2.1184e-08
590,2.0558e-08
591,1.9951e-08
592,1.9361e-08
593,1.8789e-08
594,1.8234e-08
595,1.7695e-08
596,1.7172e-08
597,1.6664e-08
598,1.6172e-08
599,1.5694e-08
600,1.523e-08
601,1.478e-08
602,1.4343e-08
603,1.3919e-08
604,1.3508e-08
605,1.3109e-08
606,1.2721e-08
607,1.2345e-08
608,1.198e-08
609,1.1626e-08
610,1.1283e-08
611,1.0949e-08
612,1.0626e-08
613,1.0312e-08
614,1.0007e-08
615,9.7111e-09
616,9.4241e-09
617,9.1455e-09
618,8.8752e-09
619,8.6129e-09
620,8.3584e-09
621,8.1114e-09
622,7.8716e-09
623,7.639e-09
624,7.4132e-09
625,7.1941e-09
626,6.9815e-09
627,6.7752e-09
628,6.5749e-09
629,6.3806e-09
630,6.192e-09
631,6.009e-09
632,5.8315e-09
633,5.6591e-09
634,5.4919e-09
635,5.3295e-09
636,5.172e-09
637,5.0192e-09
638,4.8708e-09
639,4.7269e-09
640,4.5872e-09
641,4.4516e-09
642,4.32e-09
643,4.1924e-09
644,4.0685e-09
645,3.9482e-09
646,3.8315e-09
647,3.7183e-09
648,3.6084e-09
649,3.5018e-09
650,3.3983e-09
651,3.2978e-09
652,3.2004e-09
653,3.1058e-09
654,3.014e-09
655,2.9249e-09
656,2.8385e-09
657,2.7546e-09
658,2.6732e-09
659,2.5942e-09
660,2.5175e-09
661,2.4431e-09
662,2.3709e-09
663,2.3008e-09
664,2.2328e-09
665,2.1668e-09
666,2.1028e-09
667,2.0406e-09
668,1.9803e-09
669,1.9218e-09
670,1.865e-09
671,1.8099e-09
672,1.7564e-09
673,1.7045e-09
674,1.6541e-09
675,1.6052e-09
676,1.5578e-09
677,1.5117e-09
678,1.4671e-09
679,1.4237e-09
680,1.3816e-09
681,1.3408e-09
682,1.3012e-09
683,1.2627e-09
684,1.2254e-09
685,1.1892e-09
686,1.154e-09
687,1.1199e-09
688,1.0868e-09
689,1.0547e-09
690,1.0235e-09
691,9.9329e-10
692,9.6393e-10
693,9.3544e-10
694,9.078e-10
695,8.8097e-10
696,8.5493e-10
697,8.2966e-10
698,8.0514e-10
699,7.8135e-10
700,7.5826e-10
701,7.3585e-10
702,7.141e-10
703,6.9299e-10
704,6.7251e-10
705,6.5264e-10
706,6.3335e-10
707,6.1463e-10
708,5.9647e-10
709,5.7884e-10
710,5.6173e-10
711,5.4513e-10
712,5.2902e-10
713,5.1338e-10
714,4.9821e-10
715,4.8349e-10
716,4.692e-10
717,4.5533e-10
718,4.4187e-10
719,4.2881e-10
720,4.1614e-10
721,4.0384e-10
722,3.9191e-10
723,3.8032e-10
724,3.6908e-10
725,3.5817e-10
726,3.4759e-10
727,3.3732e-10
728,3.2735e-10
729,3.1767e-10
730,3.0828e-10
731,2.9917e-10
732,2.9033e-10
733,2.8175e-10
734,2.7342e-10
735,2.6534e-10
736,2.575e-10
737,2.4989e-10
738,2.425e-10
739,2.3534e-10
740,2.2838e-10
741,2.2163e-10
742,2.1508e-10
743,2.0873e-10
744,2.0256e-10
745,1.9657e-10
746,1.9076e-10
747,1.8512e-10
748,1.7965e-10
749,1.7434e-10
750,1.6919e-10
751,1.6419e-10
752,1.5934e-10
753,1.5463e-10
754,1.5006e-10
755,1.4562e-10
756,1.4132e-10
757,1.3714e-10
758,1.3309e-10
759,1.2916e-10
760,1.2534e-10
761,1.2163e-10
762,1.1804e-10
763,1.1455e-10
764,1.1117e-10
765,1.0788e-10
766,1.0469e-10
767,1.016e-10
768,9.8595e-11
769,9.5681e-11
770,9.2853e-11
771,9.0109e-11
772,8.7446e-11
773,8.4862e-11
774,8.2354e-11
775,7.992e-11
776,7.7558e-11
777,7.5265e-11
778,7.3041e-11
779,7.0882e-11
780,6.8787e-11
781,6.6754e-11
782,6.4782e-11
783,6.2867e-11
784,6.1009e-11
785,5.9206e-11
786,5.7456e-11
787,5.5758e-11
788,5.411e-11
789,5.2511e-11
790,5.0959e-11
791,4.9453e-11
792,4.7991e-11
793,4.6573e-11
794,4.5197e-11
795,4.3861e-11
796,4.2565e-11
797,4.1307e-11
798,4.0086e-11
799,3.8901e-11
800,3.7751e-11
801,3.6636e-11
802,3.5553e-11
803,3.4502e-11
804,3.3482e-11
805,3.2493e-11
806,3.1533e-11
807,3.0601e-11
808,2.9696e-11
809,2.8819e-11
810,2.7967e-11
811,2.714e-11
812,2.6338e-11
813,2.556e-11
814,2.4804e-11
815,2.4071e-11
816,2.336e-11
817,2.267e-11
818,2.2e-11
819,2.1349e-11
820,2.0718e-11
821,2.0106e-11
822,1.9512e-11
823,1.8935e-11
824,1.8376e-11
825,1.7832e-11
826,1.7305e-11
827,1.6794e-11
828,1.6298e-11
829,1.5816e-11
830,1.5349e-11
831,1.4895e-11
832,1.4455e-11
833,1.4028e-11
834,1.3613e-11
835,1.3211e-11
836,1.282e-11
837,1.2441e-11
838,1.2074e-11
839,1.1717e-11
840,1.137e-11
841,1.1034e-11
842,1.0708e-11
843,1.0392e-11
844,1.0085e-11
845,9.7867e-12
846,9.4974e-12
847,9.2167e-12
848,8.9443e-12
849,8.68e-12
850,8.4235e-12
851,8.1745e-12
852,7.9329e-12
853,7.6985e-12
854,7.4709e-12
855,7.2501e-12
856,7.0359e-12
857,6.8279e-12
858,6.6261e-12
859,6.4303e-12
860,6.2402e-12
861,6.0558e-12
862,5.8768e-12
863,5.7032e-12
864,5.5346e-12
865,5.371e-12
866,5.2123e-12
867,5.0582e-12
868,4.9088e-12
869,4.7637e-12
870,4.6229e-12
871,4.4863e-12
872,4.3537e-12
873,4.225e-12
874,4.1001e-12
875,3.979e-12
876,3.8614e-12
877,3.7472e-12
878,3.6365e-12
879,3.529e-12
880,3.4247e-12
881,3.3235e-12
882,3.2253e-12
883,3.13e-12
884,3.0375e-12
885,2.9477e-12
886,2.8606e-12
887,2.776e-12
888,2.694e-12
889,2.6144e-12
890,2.5371e-12
891,2.4621e-12
892,2.3893e-12
893,2.3187e-12
894,2.2502e-12
895,2.1837e-12
896,2.1192e-12
897,2.0565e-12
898,1.9957e-12
899,1.9368e-12
900,1.8795e-12
901,1.824e-12
902,1.7701e-12
903,1.7178e-12
904,1.667e-12
905,1.6177e-12
906,1.5699e-12
907,1.5235e-12
908,1.4785e-12
909,1.4348e-12
910,1.3924e-12
911,1.3512e-12
912,1.3113e-12
913,1.2725e-12
914,1.2349e-12
915,1.1984e-12
916,1.163e-12
917,1.1286e-12
918,1.0953e-12
919,1.0629e-12
920,1.0315e-12
921,1.001e-12
922,9.7142e-13
923,9.4271e-13
924,9.1485e-13
925,8.8781e-13
926,8.6157e-13
927,8.3611e-13
928,8.114e-13
929,7.8741e-13
930,7.6414e-13
931,7.4156e-13
932,7.1964e-13
933,6.9837e-13
934,6.7773e-13
935,6.577e-13
936,6.3826e-13
937,6.1939e-13
938,6.0109e-13
939,5.8332e-13
940,5.6608e-13
941,5.4935e-13
942,5.3311e-13
943,5.1735e-13
944,5.0206e-13
945,4.8722e-13
946,4.7282e-13
947,4.5885e-13
948,4.4528e-13
949,4.3212e-13
950,4.1935e-13
951,4.0695e-13
952,3.9492e-13
953,3.8325e-13
954,3.7192e-13
955,3.6093e-13
956,3.5026e-13
957,3.399e-13
958,3.2986e-13
959,3.201e-13
960,3.1064e-13
961,3.0146e-13
962,2.9255e-13
963,2.839e-13
964,2.755e-13
965,2.6736e-13
966,2.5945e-13
967,2.5178e-13
968,2.4434e-13
969,2.3711e-13
970,2.301e-13
971,2.233e-13
972,2.1669e-13
973,2.1029e-13
974,2.0407e-13
975,1.9803e-13
976,1.9218e-13
977,1.8649e-13
978,1.8098e-13
979,1.7562e-13
980,1.7043e-13
981,1.6539e-13
982,1.6049e-13
983,1.5574e-13
984,1.5114e-13
985,1.4666e-13
986,1.4232e-13
987,1.3811e-13
988,1.3402e-13
989,1.3005e-13
990,1.262e-13
991,1.2247e-13
992,1.1884e-13
993,1.1532e-13
994,1.119e-13
995,1.0859e-13
996,1.0537e-13
997,1.0225e-13
998,9.922e-14
999,9.6279e-14
1000,9.3424e-14
1001,9.0652e-14
1002,8.7963e-14
1003,8.535e-14
1004,8.2814e-14
1005,8.0355e-14
1006,7.7968e-14
1007,7.5648e-14
1008,7.34e-14
1009,7.1218e-14
1010,6.9098e-14
1011,6.7042e-14
1012,6.5046e-14
1013,6.311e-14
1014,6.1225e-14
1015,5.9397e-14
1016,5.7625e-14
1017,5.5904e-14
1018,5.4234e-14
1019,5.2613e-14
1020,5.104e-14
1021,4.9512e-14
1022,4.8029e-14
1023,4.6589e-14
1024,4.5191e-14
1025,4.3832e-14
1026,4.2505e-14
1027,4.1221e-14
1028,3.9978e-14
1029,3.877e-14
1030,3.7597e-14
1031,3.6459e-14
1032,3.5354e-14
1033,3.4279e-14
1034,3.3235e-14
1035,3.2222e-14
1036,3.1236e-14
1037,3.0278e-14
1038,2.9349e-14
1039,2.8445e-14
1040,2.7565e-14
1041,2.6761e-14
1042,2.5983e-14
1043,2.5229e-14
1044,2.4495e-14
1045,2.3785e-14
1046,2.3093e-14
1047,2.2426e-14
1048,2.1778e-14
1049,2.1149e-14
1050,2.0529e-14
1051,1.9933e-14
1052,1.9358e-14
1053,1.8802e-14
1054,1.8263e-14
1055,1.7741e-14
1056,1.7234e-14
1057,1.6741e-14
1058,1.6265e-14
1059,1.5803e-14
1060,1.5356e-14
1061,1.4917e-14
1062,1.4497e-14
1063,1.409e-14
1064,1.3696e-14
1065,1.3313e-14
1066,1.2941e-14
1067,1.2574e-14
1068,1.2203e-14
1069,1.184e-14
1070,1.1491e-14
1071,1.1152e-14
1072,1.0823e-14
1073,1.0506e-14
1074,1.0197e-14
1075,9.8972e-15
1076,9.6069e-15
1077,9.3252e-15
1078,9.0496e-15
1079,8.781e-15
1080,8.5231e-15
1081,8.273e-15
1082,8.0299e-15
1083,7.7906e-15
1084,7.5626e-15
1085,7.341e-15
1086,7.1255e-15
1087,6.9165e-15
1088,6.7138e-15
1089,6.5168e-15
1090,6.3258e-15
1091,6.141e-15
1092,5.9616e-15
1093,5.7871e-15
1094,5.6183e-15
1095,5.4544e-15
1096,5.2952e-15
1097,5.1408e-15
1098,4.9914e-15
1099,4.8462e-15
1100,4.7056e-15
1101,4.5691e-15
1102,4.4353e-15
1103,4.3071e-15
1104,4.1829e-15
1105,4.0621e-15
1106,3.943e-15
1107,3.8296e-15
1108,3.7195e-15
1109,3.6127e-15
1110,3.508e-15
1111,3.4074e-15
1112,3.31e-15
1113,3.2154e-15
1114,3.1241e-15
1115,3.0345e-15
1116,2.948e-15
1117,2.8647e-15
1118,2.7829e-15
1119,2.7048e-15
1120,2.629e-15
1121,2.5551e-15
1122,2.4838e-15
1123,2.4151e-15
1124,2.3477e-15
1125,2.2831e-15
1126,2.2206e-15
1127,2.1601e-15
1128,2.1016e-15
1129,2.0446e-15
1130,1.9894e-15
1131,1.9357e-15
1132,1.8841e-15
1133,1.8341e-15
1134,1.7855e-15
1135,1.7387e-15
1136,1.6935e-15
1137,1.6497e-15
1138,1.6076e-15
1139,1.567e-15
1140,1.5278e-15
1141,1.4896e-15
1142,1.4529e-15
1143,1.4175e-15
1144,1.3833e-15
1145,1.35e-15
1146,1.3179e-15
1147,1.2872e-15
1148,1.2574e-15
1149,1.2288e-15
1150,1.2012e-15
1151,1.1743e-15
1152,1.1487e-15
1153,1.124e-15
1154,1.1005e-15
1155,1.0779e-15
1156,1.0558e-15
1157,1.0347e-15
1158,1.0145e-15
1159,9.9503e-16
1160,9.759e-16
1161,9.5781e-16
1162,9.4022e-16
1163,9.2335e-16
1164,9.0764e-16
1165,8.9228e-16
1166,8.7767e-16
1167,8.6353e-16
1168,8.4985e-16
1169,8.368e-16
1170,8.2431e-16
1171,8.1269e-16
1172,8.0116e-16
1173,7.9036e-16
1174,7.7994e-16
1175,7.6985e-16
1176,7.6034e-16
1177,7.5097e-16
1178,7.4232e-16
1179,7.341e-16
1180,7.2616e-16
1181,7.1862e-16
1182,7.1129e-16
1183,7.0431e-16
1184,6.9767e-16
1185,6.9105e-16
1186,6.8461e-16
1187,6.7856e-16
1188,6.7267e-16
1189,6.6692e-16
1190,6.6128e-16
1191,6.5586e-16
1192,6.5073e-16
1193,6.4566e-16
1194,6.4067e-16
1195,6.3597e-16
1196,6.3132e-16
1197,6.2677e-16
1198,6.223e-16
1199,6.179e-16
1200,6.1373e-16
1201,6.0962e-16
1202,6.0566e-16
1203,6.0178e-16
1204,5.9807e-16
1205,5.9442e-16
1206,5.9081e-16
1207,5.8734e-16
1208,5.839e-16
1209,5.8062e-16
1210,5.7746e-16
1211,5.7429e-16
1212,5.7117e-16
1213,5.6815e-16
1214,5.6515e-16
1215,5.6226e-16
1216,5.5941e-16
1217,5.5654e-16
1218,5.5368e-16
1219,5.5105e-16
1220,5.485e-16
1221,5.4595e-16
1222,5.4346e-16
1223,5.4105e-16
1224,5.3868e-16
1225,5.3633e-16
1226,5.3399e-16
1227,5.3177e-16
1228,5.2957e-16
1229,5.2744e-16
1230,5.2532e-16
1231,5.2324e-16
1232,5.2119e-16
1233,5.1915e-16
1234,5.1723e-16
1235,5.1534e-16
1236,5.1347e-16
1237,5.1163e-16
1238,5.0982e-16
1239,5.0805e-16
1240,5.063e-16
1241,5.0459e-16
1242,5.0291e-16
1243,5.0124e-16
1244,4.9962e-16
1245,4.9806e-16
1246,4.9649e-16
1247,4.9495e-16
1248,4.9348e-16
1249,4.9203e-16
1250,4.9062e-16
1251,4.8922e-16
1252,4.8784e-16
1253,4.8649e-16
1254,4.8513e-16
1255,4.838e-16
1256,4.8252e-16
1257,4.8125e-16
1258,4.8003e-16
1259,4.7884e-16
1260,4.7768e-16
1261,4.7655e-16
1262,4.7545e-16
1263,4.7439e-16
1264,4.7336e-16
1265,4.7236e-16
1266,4.7139e-16
1267,4.7045e-16
1268,4.6953e-16
1269,4.6863e-16
1270,4.6775e-16
1271,4.6688e-16
1272,4.6602e-16
1273,4.6518e-16
1274,4.6436e-16
1275,4.6359e-16
1276,4.6286e-16
1277,4.6216e-16
1278,4.6149e-16
1279,4.6084e-16
1280,4.6024e-16
1281,4.5966e-16
1282,4.591e-16
1283,4.5857e-16
1284,4.5808e-16
1285,4.5761e-16
1286,4.5717e-16
1287,4.5675e-16
1288,4.5637e-16
1289,4.56e-16
1290,4.5563e-16
1291,4.553e-16
1292,4.5497e-16
1293,4.5464e-16
1294,4.5431e-16
1295,4.5398e-16
1296,4.5364e-16
1297,4.5331e-16
1298,4.5298e-16
1299,4.5265e-16
1300,4.5232e-16
1301,4.5199e-16
1302,4.5165e-16
1303,4.5132e-16
1304,4.5099e-16
1305,4.5066e-16
1306,4.5032e-16
1307,4.4999e-16
1308,4.4965e-16
1309,4.4932e-16
1310,4.4899e-16
1311,4.4865e-16
1312,4.4832e-16
1313,4.4798e-16
1314,4.4765e-16
1315,4.4731e-16
1316,4.4697e-16
1317,4.4664e-16
1318,4.463e-16
1319,4.4597e-16
1320,4.4563e-16
1321,4.4529e-16
1322,4.4495e-16
1323,4.4462e-16
1324,4.4428e-16
1325,4.4394e-16
1326,4.436e-16
1327,4.4326e-16
1328,4.4292e-16
1329,4.4259e-16
1330,4.4225e-16
1331,4.4191e-16
1332,4.4157e-16
1333,4.4123e-16
1334,4.4089e-16
1335,4.4054e-16
1336,4.402e-16
1337,4.3986e-16
1338,4.3952e-16
1339,4.3918e-16
1340,4.3884e-16
1341,4.3849e-16
1342,4.3815e-16
1343,4.3781e-16
1344,4.3747e-16
1345,4.3712e-16
1346,4.3678e-16
1347,4.3643e-16
1348,4.3609e-16
1349,4.3575e-16
1350,4.354e-16
1351,4.3506e-16
1352,4.3471e-16
1353,4.3437e-16
1354,4.3402e-16
1355,4.3367e-16
1356,4.3333e-16
1357,4.3298e-16
1358,4.3263e-16
1359,4.3229e-16
1360,4.3194e-16
1361,4.3159e-16
1362,4.3124e-16
1363,4.3089e-16
1364,4.3055e-16
1365,4.302e-16
1366,4.2985e-16
1367,4.295e-16
1368,4.2915e-16
1369,4.288e-16
1370,4.2845e-16
1371,4.281e-16
1372,4.2775e-16
1373,4.2739e-16
1374,4.2704e-16
1375,4.2669e-16
1376,4.2634e-16
1377,4.2599e-16
1378,4.2563e-16
1379,4.2528e-16
1380,4.2493e-16
1381,4.2457e-16
1382,4.2422e-16
1383,4.2387e-16
1384,4.2351e-16
1385,4.2316e-16
1386,4.228e-16
1387,4.2245e-16
1388,4.2209e-16
1389,4.2173e-16
1390,4.2138e-16
1391,4.2102e-16
1392,4.2066e-16
1393,4.2031e-16
1394,4.1995e-16
1395,4.1959e-16
1396,4.1923e-16
1397,4.1888e-16
1398,4.1852e-16
1399,4.1816e-16
1400,4.178e-16
1401,4.1744e-16
1402,4.1708e-16
1403,4.1672e-16
1404,4.1636e-16
1405,4.16e-16
1406,4.1564e-16
1407,4.1528e-16
1408,4.1491e-16
1409,4.1455e-16
1410,4.1419e-16
1411,4.1383e-16
1412,4.1346e-16
1413,4.131e-16
1414,4.1274e-16
1415,4.1237e-16
1416,4.1201e-16
1417,4.1164e-16
1418,4.1128e-16
1419,4.1091e-16
1420,4.1055e-16
1421,4.1018e-16
1422,4.0981e-16
1423,4.0945e-16
1424,4.0908e-16
1425,4.0871e-16
1426,4.0835e-16
1427,4.0798e-16
1428,4.0761e-16
1429,4.0724e-16
1430,4.0687e-16
1431,4.065e-16
1432,4.0613e-16
1433,4.0576e-16
1434,4.0539e-16
1435,4.0502e-16
1436,4.0465e-16
1437,4.0428e-16
1438,4.0391e-16
1439,4.0354e-16
1440,4.0316e-16
1441,4.0279e-16
1442,4.0242e-16
1443,4.0205e-16
1444,4.0167e-16
1445,4.013e-16
1446,4.0092e-16
1447,4.0055e-16
1448,4.0017e-16
1449,3.998e-16
1450,3.9942e-16
1451,3.9905e-16
1452,3.9867e-16
1453,3.9829e-16
1454,3.9792e-16
1455,3.9754e-16
1456,3.9716e-16
1457,3.9678e-16
1458,3.964e-16
1459,3.9602e-16
1460,3.9564e-16
1461,3.9526e-16
1462,3.9488e-16
1463,3.945e-16
1464,3.9412e-16
1465,3.9374e-16
1466,3.9336e-16
1467,3.9298e-16
1468,3.926e-16
1469,3.9221e-16
1470,3.9183e-16
1471,3.9145e-16
1472,3.9106e-16
1473,3.9068e-16
1474,3.9029e-16
1475,3.8991e-16
1476,3.8952e-16
1477,3.8914e-16
1478,3.8875e-16
1479,3.8836e-16
1480,3.8798e-16
1481,3.8759e-16
1482,3.872e-16
1483,3.8681e-16
1484,3.8643e-16
1485,3.8604e-16
1486,3.8565e-16
1487,3.8526e-16
1488,3.8487e-16
1489,3.8448e-16
1490,3.8409e-16
1491,3.837e-16
1492,3.833e-16
1493,3.8291e-16
1494,3.8252e-16
1495,3.8213e-16
1496,3.8173e-16
1497,3.8134e-16
1498,3.8095e-16
1499,3.8055e-16
1500,3.8016e-16
1501,3.7976e-16
1502,3.7937e-16
1503,3.7897e-16
1504,3.7857e-16
1505,3.7818e-16
1506,3.7778e-16
1507,3.7738e-16
1508,3.7698e-16
1509,3.7659e-16
1510,3.7619e-16
1511,3.7579e-16
1512,3.7539e-16
1513,3.7499e-16
1514,3.7459e-16
1515,3.7418e-16
1516,3.7378e-16
1517,3.7338e-16
1518,3.7298e-16
1519,3.7258e-16
1520,3.7217e-16
1521,3.7177e-16
1522,3.7136e-16
1523,3.7096e-16
1524,3.7055e-16
1525,3.7015e-16
1526,3.6974e-16
1527,3.6934e-16
1528,3.6893e-16
1529,3.6852e-16
1530,3.6812e-16
1531,3.6771e-16
1532,3.673e-16
1533,3.6689e-16
1534,3.6648e-16
1535,3.6607e-16
1536,3.6566e-16
1537,3.6525e-16
1538,3.6484e-16
1539,3.6442e-16
1540,3.6401e-16
1541,3.636e-16
1542,3.6319e-16
1543,3.6277e-16
1544,3.6236e-16
1545,3.6194e-16
1546,3.6153e-16
1547,3.6111e-16
1548,3.607e-16
1549,3.6028e-16
1550,3.5986e-16
1551,3.5945e-16
1552,3.5903e-16
1553,3.5861e-16
1554,3.5819e-16
1555,3.5777e-16
1556,3.5735e-16
1557,3.5693e-16
1558,3.5651e-16
1559,3.5609e-16
1560,3.5567e-16
1561,3.5524e-16
1562,3.5482e-16
1563,3.544e-16
1564,3.5397e-16
1565,3.5355e-16
1566,3.5312e-16
1567,3.527e-16
1568,3.5227e-16
1569,3.5184e-16
1570,3.5142e-16
1571,3.5099e-16
1572,3.5056e-16
1573,3.5013e-16
1574,3.497e-16
1575,3.4927e-16
1576,3.4884e-16
1577,3.4841e-16
1578,3.4798e-16
1579,3.4755e-16
1580,3.4712e-16
1581,3.4668e-16
1582,3.4625e-16
1583,3.4582e-16
1584,3.4538e-16
1585,3.4495e-16
1586,3.4451e-16
1587,3.4408e-16
1588,3.4364e-16
1589,3.432e-16
1590,3.4276e-16
1591,3.4233e-16
1592,3.4189e-16
1593,3.4145e-16
1594,3.4101e-16
1595,3.4057e-16
1596,3.4012e-16
1597,3.3968e-16
1598,3.3924e-16
1599,3.388e-16
1600,3.3835e-16
1601,3.3791e-16
1602,3.3746e-16
1603,3.3702e-16
1604,3.3657e-16
1605,3.3613e-16
1606,3.3568e-16
1607,3.3523e-16
1608,3.3478e-16
1609,3.3434e-16
1610,3.3389e-16
1611,3.3344e-16
1612,3.3298e-16
1613,3.3253e-16
1614,3.3208e-16
1615,3.3163e-16
1616,3.3118e-16
1617,3.3072e-16
1618,3.3027e-16
1619,3.2981e-16
1620,3.2936e-16
1621,3.289e-16
1622,3.2844e-16
1623,3.2799e-16
1624,3.2753e-16
1625,3.2707e-16
1626,3.2661e-16
1627,3.2615e-16
1628,3.2569e-16
1629,3.2523e-16
1630,3.2477e-16
1631,3.243e-16
1632,3.2384e-16
1633,3.2337e-16
1634,3.2291e-16
1635,3.2244e-16
1636,3.2198e-16
1637,3.2151e-16
1638,3.2104e-16
1639,3.2058e-16
1640,3.2011e-16
1641,3.1964e-16
1642,3.1917e-16
1643,3.187e-16
1644,3.1823e-16
1645,3.1775e-16
1646,3.1728e-16
1647,3.1681e-16
1648,3.1633e-16
1649,3.1586e-16
1650,3.1538e-16
1651,3.149e-16
1652,3.1443e-16
1653,3.1395e-16
1654,3.1347e-16
1655,3.1299e-16
1656,3.1251e-16
1657,3.1203e-16
1658,3.1155e-16
1659,3.1107e-16
1660,3.1058e-16
1661,3.101e-16
1662,3.0961e-16
1663,3.0913e-16
1664,3.0864e-16
1665,3.0816e-16
1666,3.0767e-16
1667,3.0718e-16
1668,3.0669e-16
1669,3.062e-16
1670,3.0571e-16
1671,3.0522e-16
1672,3.0472e-16
1673,3.0423e-16
1674,3.0374e-16
1675,3.0324e-16
1676,3.0275e-16
1677,3.0225e-16
1678,3.0175e-16
1679,3.0126e-16
1680,3.0076e-16
1681,3.0026e-16
1682,2.9976e-16
1683,2.9925e-16
1684,2.9875e-16
1685,2.9825e-16
1686,2.9775e-16
1687,2.9724e-16
1688,2.9673e-16
1689,2.9623e-16
1690,2.9572e-16
1691,2.9521e-16
1692,2.947e-16
1693,2.9419e-16
1694,2.9368e-16
1695,2.9317e-16
1696,2.9266e-16
1697,2.9214e-16
1698,2.9163e-16
1699,2.9111e-16
1700,2.906e-16
1701,2.9008e-16
1702,2.8956e-16
1703,2.8904e-16
1704,2.8852e-16
1705,2.88e-16
1706,2.8748e-16
1707,2.8696e-16
1708,2.8643e-16
1709,2.8591e-16
1710,2.8538e-16
1711,2.8486e-16
1712,2.8433e-16
1713,2.838e-16
1714,2.8327e-16
1715,2.8274e-16
1716,2.8221e-16
1717,2.8168e-16
1718,2.8114e-16
1719,2.8061e-16
1720,2.8007e-16
1721,2.7953e-16
1722,2.79e-16
1723,2.7846e-16
1724,2.7792e-16
1725,2.7738e-16
1726,2.7683e-16
1727,2.7629e-16
1728,2.7575e-16
1729,2.752e-16
1730,2.7466e-16
1731,2.7411e-16
1732,2.7356e-16
1733,2.7301e-16
1734,2.7246e-16
1735,2.7191e-16
1736,2.7136e-16
1737,2.708e-16
1738,2.7025e-16
1739,2.6969e-16
1740,2.6913e-16
1741,2.6857e-16
1742,2.6801e-16
1743,2.6745e-16
1744,2.6689e-16
1745,2.6633e-16
1746,2.6576e-16
1747,2.652e-16
1748,2.6463e-16
1749,2.6406e-16
1750,2.6349e-16
1751,2.6292e-16
1752,2.6235e-16
1753,2.6178e-16
1754,2.612e-16
1755,2.6063e-16
1756,2.6005e-16
1757,2.5947e-16
1758,2.5889e-16
1759,2.5831e-16
1760,2.5773e-16
1761,2.5715e-16
1762,2.5656e-16
1763,2.5598e-16
1764,2.5539e-16
1765,2.548e-16
1766,2.5421e-16
1767,2.5362e-16
1768,2.5303e-16
1769,2.5243e-16
1770,2.5184e-16
1771,2.5124e-16
1772,2.5064e-16
1773,2.5004e-16
1774,2.4944e-16
1775,2.4884e-16
1776,2.4823e-16
1777,2.4763e-16
1778,2.4702e-16
1779,2.4641e-16
1780,2.458e-16
1781,2.4519e-16
1782,2.4458e-16
1783,2.4396e-16
1784,2.4334e-16
1785,2.4273e-16
1786,2.4211e-16
1787,2.4149e-16
1788,2.4086e-16
1789,2.4024e-16
1790,2.3961e-16
1791,2.3899e-16
1792,2.3836e-16
1793,2.3773e-16
1794,2.3709e-16
1795,2.3646e-16
1796,2.3582e-16
1797,2.3518e-16
1798,2.3455e-16
1799,2.339e-16
1800,2.3326e-16
1801,2.3262e-16
1802,2.3197e-16
1803,2.3132e-16
1804,2.3067e-16
1805,2.3002e-16
1806,2.2937e-16
1807,2.2871e-16
1808,2.2805e-16
1809,2.2739e-16
1810,2.2673e-16
1811,2.2607e-16
1812,2.254e-16
1813,2.2474e-16
1814,2.2407e-16
1815,2.2339e-16
1816,2.2272e-16
1817,2.2205e-16
1818,2.2137e-16
1819,2.2069e-16
1820,2.2001e-16
1821,2.1932e-16
1822,2.1864e-16
1823,2.1795e-16
1824,2.1726e-16
1825,2.1657e-16
1826,2.1587e-16
1827,2.1518e-16
1828,2.1448e-16
1829,2.1378e-16
1830,2.1307e-16
1831,2.1237e-16
1832,2.1166e-16
1833,2.1095e-16
1834,2.1023e-16
1835,2.0952e-16
1836,2.088e-16
1837,2.0808e-16
1838,2.0736e-16
1839,2.0663e-16
1840,2.059e-16
1841,2.0517e-16
1842,2.0444e-16
1843,2.037e-16
1844,2.0296e-16
1845,2.0222e-16
1846,2.0148e-16
1847,2.0073e-16
1848,1.9998e-16
1849,1.9923e-16
1850,1.9848e-16
1851,1.9772e-16
1852,1.9696e-16
1853,1.9619e-16
1854,1.9543e-16
1855,1.9466e-16
1856,1.9388e-16
1857,1.9311e-16
1858,1.9233e-16
1859,1.9154e-16
1860,1.9076e-16
1861,1.8997e-16
1862,1.8918e-16
1863,1.8838e-16
1864,1.8758e-16
1865,1.8678e-16
1866,1.8598e-16
1867,1.8517e-16
1868,1.8435e-16
1869,1.8354e-16
1870,1.8272e-16
1871,1.8189e-16
1872,1.8107e-16
1873,1.8023e-16
1874,1.794e-16
1875,1.7856e-16
1876,1.7772e-16
1877,1.7687e-16
1878,1.7602e-16
1879,1.7516e-16
1880,1.743e-16
1881,1.7344e-16
1882,1.7257e-16
1883,1.717e-16
1884,1.7082e-16
1885,1.6994e-16
1886,1.6905e-16
1887,1.6816e-16
1888,1.6727e-16
1889,1.6637e-16
1890,1.6546e-16
1891,1.6455e-16
1892,1.6364e-16
1893,1.6272e-16
1894,1.6179e-16
1895,1.6086e-16
1896,1.5992e-16
1897,1.5898e-16
1898,1.5804e-16
1899,1.5708e-16
1900,1.5612e-16
1901,1.5516e-16
1902,1.5419e-16
1903,1.5321e-16
1904,1.5223e-16
1905,1.5124e-16
1906,1.5024e-16
1907,1.4924e-16
1908,1.4823e-16
1909,1.4721e-16
1910,1.4619e-16
1911,1.4516e-16
1912,1.4412e-16
1913,1.4307e-16
1914,1.4202e-16
1915,1.4096e-16
1916,1.3989e-16
1917,1.3881e-16
1918,1.3772e-16
1919,1.3663e-16
1920,1.3553e-16
1921,1.3441e-16
1922,1.3329e-16
1923,1.3216e-16
1924,1.3102e-16
1925,1.2987e-16
1926,1.2871e-16
1927,1.2753e-16
1928,1.2635e-16
1929,1.2516e-16
1930,1.2395e-16
1931,1.2273e-16
1932,1.215e-16
1933,1.2026e-16
1934,1.19e-16
1935,1.1774e-16
1936,1.1645e-16
1937,1.1516e-16
1938,1.1384e-16
1939,1.1252e-16
1940,1.1118e-16
1941,1.0982e-16
1942,1.0844e-16
1943,1.0705e-16
1944,1.0563e-16
1945,1.042e-16
1946,1.0275e-16
1947,1.0128e-16
1948,9.9785e-17
1949,9.8268e-17
1950,9.6728e-17
1951,9.5163e-17
1952,9.3571e-17
1953,9.1952e-17
1954,9.0304e-17
1955,8.8625e-17
1956,8.6914e-17
1957,8.5169e-17
1958,8.3387e-17
1959,8.1566e-17
1960,7.9704e-17
1961,7.7796e-17
1962,7.5841e-17
1963,7.3835e-17
1964,7.1772e-17
1965,6.9648e-17
1966,6.7457e-17
1967,6.5193e-17
1968,6.2847e-17
1969,6.041e-17
1970,5.7871e-17
1971,5.5215e-17
1972,5.2424e-17
1973,4.965e-17
1974,4.6948e-17
1975,4.4316e-17
1976,4.1751e-17
1977,3.9286e-17
1978,3.6924e-17
1979,3.4634e-17
1980,3.2448e-17
1981,3.038e-17
1982,2.8432e-17
1983,2.6393e-17
1984,2.419e-17
1985,2.199e-17
1986,1.9869e-17
1987,1.79e-17
1988,1.5999e-17
1989,1.4243e-17
1990,1.2604e-17
1991,1.0878e-17
1992,9.1546e-18
1993,7.4709e-18
1994,5.9317e-18
1995,4.5151e-18
1996,3.2011e-18
1997,2.0345e-18
1998,1.1162e-18
1999,3.5039e-19
2000,0


==> Figure/SVD/tikz_pictures/Exp_1/exp1_prior.csv <==
1,0.98304
2,0.96504
3,0.9584
4,0.93949
5,0.92563
6,0.91059
7,0.90537
8,0.8832
9,0.87206
10,0.86077
11,0.84706
12,0.83244
13,0.81129
14,0.79424
15,0.78294
16,0.78082
17,0.76548
18,0.74554
19,0.72774
20,0.72561
21,0.70119
22,0.68927
23,0.67248
24,0.67132
25,0.65694
26,0.65326
27,0.63499
28,0.61083
29,0.61545
30,0.59888
31,0.58614
32,0.59171
33,0.57065
34,0.55421
35,0.53525
36,0.54508
37,0.50759
38,0.52434
39,0.50259
40,0.48641
41,0.48127
42,0.46393
43,0.46409
44,0.45077
45,0.44794
46,0.43245
47,0.43551
48,0.4229
49,0.41488
50,0.40696
51,0.39799
52,0.39767
53,0.37166
54,0.36522
55,0.36008
56,0.34511
57,0.34217
58,0.33959
59,0.33413
60,0.31941
61,0.31057
62,0.30266
63,0.29462
64,0.29059
65,0.28408
66,0.28242
67,0.27634
68,0.27435
69,0.26414
70,0.24765
71,0.24145
72,0.24608
73,0.22922
74,0.23037
75,0.22829
76,0.22546
77,0.22424
78,0.22002
79,0.20855
80,0.19948
81,0.19288
82,0.18988
83,0.19046
84,0.17918
85,0.18183
86,0.17159
87,0.17293
88,0.16439
89,0.17079
90,0.1512
91,0.15108
92,0.1524
93,0.14548
94,0.14415
95,0.1458
96,0.13915
97,0.13679
98,0.12816
99,0.12531
100,0.11852
101,0.11844
102,0.11771
103,0.1135
104,0.10537
105,0.10941
106,0.10566
107,0.10387
108,0.105
109,0.096992
110,0.093848
111,0.091587
112,0.091954
113,0.08676
114,0.087773
115,0.083102
116,0.083147
117,0.079137
118,0.079771
119,0.07514
120,0.074188
121,0.068229
122,0.070801
123,0.066102
124,0.06641
125,0.065859
126,0.063872
127,0.060642
128,0.061296
129,0.059214
130,0.059608
131,0.058742
132,0.05293
133,0.052747
134,0.052318
135,0.049744
136,0.047884
137,0.047152
138,0.04498
139,0.04663
140,0.043818
141,0.044391
142,0.04103
143,0.040897
144,0.039491
145,0.037878
146,0.038113
147,0.037163
148,0.035565
149,0.034213
150,0.034858
151,0.032055
152,0.03122
153,0.030367
154,0.030031
155,0.030426
156,0.028761
157,0.028717
158,0.027232
159,0.026221
160,0.025494
161,0.026129
162,0.024571
163,0.023707
164,0.022763
165,0.022769
166,0.022165
167,0.021995
168,0.021362
169,0.020953
170,0.019505
171,0.018786
172,0.018879
173,0.017645
174,0.018293
175,0.0173
176,0.016969
177,0.016259
178,0.016029
179,0.016245
180,0.016355
181,0.014635
182,0.01478
183,0.013747
184,0.013776
185,0.012942
186,0.012795
187,0.012148
188,0.011684
189,0.012288
190,0.011768
191,0.011205
192,0.010561
193,0.010481
194,0.010025
195,0.0099504
196,0.0099735
197,0.0098627
198,0.0095228
199,0.0089192
200,0.0093263
201,0.0084935
202,0.0081525
203,0.0077199
204,0.007786
205,0.0076202
206,0.0074412
207,0.0074752
208,0.0074175
209,0.0066655
210,0.0064225
211,0.0066978
212,0.0060945
213,0.0060133
214,0.0058803
215,0.00589
216,0.005614
217,0.0053187
218,0.0052511
219,0.0050537
220,0.00491
221,0.0048095
222,0.0048122
223,0.0047402
224,0.0045849
225,0.0043861
226,0.0041806
227,0.0041326
228,0.0040459
229,0.0040655
230,0.0037772
231,0.0037336
232,0.0036409
233,0.0035299
234,0.003448
235,0.0034344
236,0.003219
237,0.0030852
238,0.0030612
239,0.0029598
240,0.0029212
241,0.0028485
242,0.0027288
243,0.0025457
244,0.0025016
245,0.0025774
246,0.0024891
247,0.0023194
248,0.0022631
249,0.0021485
250,0.0021847
251,0.0020586
252,0.002049
253,0.002082
254,0.0019789
255,0.0019372
256,0.0018871
257,0.0018179
258,0.0017228
259,0.0017208
260,0.0015889
261,0.0015674
262,0.0015266
263,0.0015416
264,0.0014869
265,0.0014911
266,0.0014012
267,0.0013243
268,0.0012799
269,0.0013243
270,0.0012351
271,0.0011579
272,0.001232
273,0.0011555
274,0.0010669
275,0.0010768
276,0.00099844
277,0.0010354
278,0.00099007
279,0.00095259
280,0.00090902
281,0.00091067
282,0.00087054
283,0.00088536
284,0.00082346
285,0.00079188
286,0.00079634
287,0.00074521
288,0.00075922
289,0.00073336
290,0.00068711
291,0.00069967
292,0.00066662
293,0.00064863
294,0.00064939
295,0.00058653
296,0.00058554
297,0.00060091
298,0.00055362
299,0.00053939
300,0.00053335
301,0.00050063
302,0.00049362
303,0.00049251
304,0.00048883
305,0.00045402
306,0.0004492
307,0.00042394
308,0.0004269
309,0.00039837
310,0.00039349
311,0.00038449
312,0.00038366
313,0.00038468
314,0.00036045
315,0.00032837
316,0.00033286
317,0.00032352
318,0.0003222
319,0.00031408
320,0.00028925
321,0.00029865
322,0.00027912
323,0.00027819
324,0.00026942
325,0.00027134
326,0.00025846
327,0.00025467
328,0.0002352
329,0.0002191
330,0.0002289
331,0.00021584
332,0.00020542
333,0.00021533
334,0.00019783
335,0.00019744
336,0.00019375
337,0.00018206
338,0.00018077
339,0.00017627
340,0.00016403
341,0.00016733
342,0.00016809
343,0.0001589
344,0.0001538
345,0.00014728
346,0.0001442
347,0.00013996
348,0.00013762
349,0.00013399
350,0.00012637
351,0.00012242
352,0.00012438
353,0.00012008
354,0.00011481
355,0.00011148
356,0.00010656
357,0.00010342
358,0.00010114
359,9.6446e-05
360,9.5818e-05
361,9.428e-05
362,9.0174e-05
363,9.0201e-05
364,8.4616e-05
365,8.4543e-05
366,8.0478e-05
367,7.5126e-05
368,7.5256e-05
369,7.2605e-05
370,7.2209e-05
371,6.996e-05
372,6.9801e-05
373,6.626e-05
374,6.4518e-05
375,6.0502e-05
376,6.2003e-05
377,6.1165e-05
378,5.7575e-05
379,5.5227e-05
380,5.5829e-05
381,5.349e-05
382,5.1637e-05
383,5.0075e-05
384,4.8692e-05
385,4.7385e-05
386,4.5212e-05
387,4.6129e-05
388,4.1823e-05
389,4.0974e-05
390,4.0543e-05
391,4.0368e-05
392,3.7857e-05
393,3.7453e-05
394,3.8463e-05
395,3.5847e-05
396,3.4251e-05
397,3.3597e-05
398,3.2174e-05
399,3.1366e-05
400,3.0264e-05
401,2.9445e-05
402,2.8523e-05
403,2.7705e-05
404,2.7631e-05
405,2.6119e-05
406,2.504e-05
407,2.5335e-05
408,2.4335e-05
409,2.3781e-05
410,2.3425e-05
411,2.236e-05
412,2.225e-05
413,2.1181e-05
414,2.0591e-05
415,1.986e-05
416,1.948e-05
417,1.8763e-05
418,1.7858e-05
419,1.7662e-05
420,1.7487e-05
421,1.6702e-05
422,1.6355e-05
423,1.5443e-05
424,1.5253e-05
425,1.454e-05
426,1.4049e-05
427,1.385e-05
428,1.4107e-05
429,1.3082e-05
430,1.2746e-05
431,1.2292e-05
432,1.1898e-05
433,1.1792e-05
434,1.1326e-05
435,1.0964e-05
436,1.1224e-05
437,1.0909e-05
438,1.0191e-05
439,9.7642e-06
440,9.6418e-06
441,8.985e-06
442,9.0514e-06
443,8.9602e-06
444,8.1328e-06
445,8.4405e-06
446,8.0524e-06
447,7.9189e-06
448,7.8823e-06
449,7.737e-06
450,7.2081e-06
451,7.2014e-06
452,6.8901e-06
453,6.7921e-06
454,6.145e-06
455,6.6044e-06
456,6.1512e-06
457,5.9586e-06
458,5.7231e-06
459,5.7699e-06
460,5.4377e-06
461,5.3208e-06
462,5.0962e-06
463,5.1191e-06
464,4.8426e-06
465,4.4758e-06
466,4.5828e-06
467,4.3343e-06
468,4.1577e-06
469,4.1561e-06
470,3.957e-06
471,4.1581e-06
472,3.7966e-06
473,3.7733e-06
474,3.5596e-06
475,3.4668e-06
476,3.4378e-06
477,3.2872e-06
478,3.183e-06
479,3.0889e-06
480,2.9701e-06
481,2.8651e-06
482,2.8139e-06
483,2.7272e-06
484,2.6599e-06
485,2.6079e-06
486,2.4948e-06
487,2.4318e-06
488,2.425e-06
489,2.2358e-06
490,2.1633e-06
491,2.2477e-06
492,2.0255e-06
493,1.997e-06
494,1.9447e-06
495,1.9902e-06
496,1.9427e-06
497,1.877e-06
498,1.7708e-06
499,1.6995e-06
500,1.646e-06
501,1.6048e-06
502,1.6149e-06
503,1.5486e-06
504,1.5443e-06
505,1.4543e-06
506,1.4223e-06
507,1.3358e-06
508,1.3156e-06
509,1.321e-06
510,1.2953e-06
511,1.183e-06
512,1.2321e-06
513,1.1976e-06
514,1.1376e-06
515,1.0867e-06
516,1.0291e-06
517,1.0326e-06
518,9.8958e-07
519,9.1316e-07
520,9.6894e-07
521,9.3937e-07
522,9.1736e-07
523,8.4653e-07
524,8.206e-07
525,8.3728e-07
526,8.0522e-07
527,7.5196e-07
528,7.2123e-07
529,7.2794e-07
530,6.9636e-07
531,6.8535e-07
532,6.4014e-07
533,6.599e-07
534,6.6431e-07
535,6.192e-07
536,6.0243e-07
537,5.6428e-07
538,5.3663e-07
539,5.4555e-07
540,5.2787e-07
541,4.9732e-07
542,4.9985e-07
543,4.7194e-07
544,4.722e-07
545,4.6157e-07
546,4.2807e-07
547,4.3207e-07
548,4.4632e-07
549,4.0582e-07
550,4.134e-07
551,3.7927e-07
552,3.6572e-07
553,3.6088e-07
554,3.4782e-07
555,3.4741e-07
556,3.1448e-07
557,3.1536e-07
558,3.1814e-07
559,3.2404e-07
560,2.9446e-07
561,2.8996e-07
562,2.919e-07
563,2.7049e-07
564,2.5733e-07
565,2.6129e-07
566,2.6044e-07
567,2.2909e-07
568,2.3395e-07
569,2.3195e-07
570,2.1461e-07
571,2.149e-07
572,2.0972e-07
573,2.0105e-07
574,1.8739e-07
575,2.0098e-07
576,1.8068e-07
577,1.8174e-07
578,1.7174e-07
579,1.7409e-07
580,1.6614e-07
581,1.6257e-07
582,1.693e-07
583,1.5237e-07
584,1.5695e-07
585,1.4911e-07
586,1.4193e-07
587,1.3877e-07
588,1.236e-07
589,1.3177e-07
590,1.2321e-07
591,1.1686e-07
592,1.2236e-07
593,1.1863e-07
594,1.0942e-07
595,1.1422e-07
596,1.047e-07
597,1.0612e-07
598,9.8112e-08
599,9.3047e-08
600,9.4387e-08
601,8.9154e-08
602,8.5763e-08
603,8.7095e-08
604,8.164e-08
605,7.8831e-08
606,7.7843e-08
607,7.7575e-08
608,7.2704e-08
609,7.0268e-08
610,6.9243e-08
611,6.3451e-08
612,6.4789e-08
613,6.2859e-08
614,5.8324e-08
615,5.9348e-08
616,5.743e-08
617,5.725e-08
618,5.3933e-08
619,5.184e-08
620,4.8596e-08
621,4.9609e-08
622,4.9424e-08
623,4.7433e-08
624,4.7624e-08
625,4.5299e-08
626,4.3771e-08
627,4.2046e-08
628,4.2565e-08
629,3.8602e-08
630,3.7955e-08
631,3.7799e-08
632,3.6201e-08
633,3.5273e-08
634,3.4318e-08
635,3.3317e-08
636,3.3811e-08
637,3.0731e-08
638,3.1108e-08
639,2.8617e-08
640,2.9925e-08
641,2.8211e-08
642,2.8334e-08
643,2.5378e-08
644,2.5937e-08
645,2.6104e-08
646,2.5097e-08
647,2.3517e-08
648,2.4001e-08
649,2.1924e-08
650,2.1547e-08
651,2.0532e-08
652,2.0532e-08
653,2.0439e-08
654,1.9331e-08
655,1.8549e-08
656,1.7792e-08
657,1.782e-08
658,1.6743e-08
659,1.6299e-08
660,1.6099e-08
661,1.5172e-08
662,1.5164e-08
663,1.4948e-08
664,1.511e-08
665,1.4121e-08
666,1.4192e-08
667,1.3821e-08
668,1.2907e-08
669,1.2426e-08
670,1.1816e-08
671,1.2097e-08
672,1.1415e-08
673,1.0922e-08
674,1.0544e-08
675,1.0177e-08
676,1.022e-08
677,9.6666e-09
678,9.2432e-09
679,9.4402e-09
680,8.8089e-09
681,8.6014e-09
682,8.4934e-09
683,8.1116e-09
684,8.0569e-09
685,8.045e-09
686,7.3413e-09
687,7.4138e-09
688,7.004e-09
689,7.3478e-09
690,6.8159e-09
691,6.2309e-09
692,6.1129e-09
693,5.9465e-09
694,6.0319e-09
695,5.9314e-09
696,5.5185e-09
697,5.2871e-09
698,5.2436e-09
699,5.1201e-09
700,4.9442e-09
701,5.0115e-09
702,4.8329e-09
703,4.639e-09
704,4.3369e-09
705,4.319e-09
706,4.1004e-09
707,4.2521e-09
708,3.9429e-09
709,3.9387e-09
710,3.4944e-09
711,3.6367e-09
712,3.5847e-09
713,3.4117e-09
714,3.2162e-09
715,3.3299e-09
716,3.1218e-09
717,2.9826e-09
718,3.0169e-09
719,2.8827e-09
720,2.7433e-09
721,2.744e-09
722,2.6535e-09
723,2.5944e-09
724,2.5388e-09
725,2.4701e-09
726,2.41e-09
727,2.2868e-09
728,2.1548e-09
729,2.0747e-09
730,2.0112e-09
731,2.0706e-09
732,1.9476e-09
733,1.8556e-09
734,1.8443e-09
735,1.837e-09
736,1.7899e-09
737,1.6844e-09
738,1.6842e-09
739,1.7181e-09
740,1.495e-09
741,1.5056e-09
742,1.5345e-09
743,1.4156e-09
744,1.3624e-09
745,1.2845e-09
746,1.3393e-09
747,1.2702e-09
748,1.2567e-09
749,1.1807e-09
750,1.1298e-09
751,1.1746e-09
752,1.098e-09
753,1.0194e-09
754,1.0138e-09
755,9.9437e-10
756,1.0183e-09
757,9.408e-10
758,9.2254e-10
759,8.6787e-10
760,8.5616e-10
761,8.4659e-10
762,8.092e-10
763,7.6291e-10
764,7.6431e-10
765,7.1741e-10
766,7.2024e-10
767,6.9184e-10
768,6.6869e-10
769,6.4489e-10
770,6.5406e-10
771,5.9216e-10
772,5.8408e-10
773,5.8603e-10
774,5.8352e-10
775,5.8539e-10
776,5.1398e-10
777,5.1319e-10
778,4.9846e-10
779,4.907e-10
780,4.8427e-10
781,4.6219e-10
782,4.4486e-10
783,4.29e-10
784,4.3574e-10
785,4.0641e-10
786,3.9579e-10
787,4.0408e-10
788,3.7708e-10
789,3.7591e-10
790,3.5833e-10
791,3.6248e-10
792,3.3608e-10
793,3.3451e-10
794,3.1454e-10
795,2.9828e-10
796,2.9829e-10
797,2.852e-10
798,2.8227e-10
799,2.7302e-10
800,2.7469e-10
801,2.573e-10
802,2.499e-10
803,2.3831e-10
804,2.4818e-10
805,2.3217e-10
806,2.289e-10
807,2.1794e-10
808,2.1896e-10
809,2.0912e-10
810,2.0606e-10
811,1.9676e-10
812,1.818e-10
813,1.7948e-10
814,1.7896e-10
815,1.7129e-10
816,1.6627e-10
817,1.5322e-10
818,1.6019e-10
819,1.4787e-10
820,1.506e-10
821,1.3669e-10
822,1.3631e-10
823,1.4289e-10
824,1.3337e-10
825,1.2595e-10
826,1.2022e-10
827,1.2322e-10
828,1.1569e-10
829,1.0963e-10
830,1.1499e-10
831,1.0503e-10
832,9.9273e-11
833,1.0018e-10
834,9.5599e-11
835,9.2878e-11
836,9.3323e-11
837,9.1595e-11
838,8.5979e-11
839,8.6173e-11
840,8.5105e-11
841,7.6934e-11
842,7.8662e-11
843,7.467e-11
844,7.391e-11
845,7.0966e-11
846,7.1025e-11
847,6.6254e-11
848,6.6135e-11
849,6.415e-11
850,6.2701e-11
851,6.1955e-11
852,5.5971e-11
853,5.4028e-11
854,5.5969e-11
855,5.3078e-11
856,5.3027e-11
857,4.8605e-11
858,4.9831e-11
859,4.5772e-11
860,4.5643e-11
861,4.4678e-11
862,4.3089e-11
863,4.2636e-11
864,4.0268e-11
865,3.7879e-11
866,3.8119e-11
867,3.811e-11
868,3.5885e-11
869,3.558e-11
870,3.4068e-11
871,3.1249e-11
872,3.325e-11
873,3.0815e-11
874,3.0397e-11
875,2.8939e-11
876,2.9147e-11
877,2.7957e-11
878,2.7804e-11
879,2.4945e-11
880,2.4548e-11
881,2.4924e-11
882,2.4162e-11
883,2.3516e-11
884,2.4121e-11
885,2.2126e-11
886,2.1564e-11
887,2.1439e-11
888,1.9558e-11
889,1.9744e-11
890,1.8405e-11
891,1.8015e-11
892,1.7144e-11
893,1.6972e-11
894,1.6548e-11
895,1.628e-11
896,1.5777e-11
897,1.4575e-11
898,1.5406e-11
899,1.3713e-11
900,1.4519e-11
901,1.4473e-11
902,1.4041e-11
903,1.2621e-11
904,1.2195e-11
905,1.222e-11
906,1.1412e-11
907,1.1451e-11
908,1.1735e-11
909,1.0638e-11
910,1.0935e-11
911,1.0001e-11
912,9.9395e-12
913,9.6565e-12
914,9.6324e-12
915,9.3149e-12
916,8.963e-12
917,8.4214e-12
918,7.9542e-12
919,7.6668e-12
920,7.9373e-12
921,7.2194e-12
922,7.42e-12
923,7.2624e-12
924,7.0536e-12
925,6.6366e-12
926,6.5683e-12
927,6.1652e-12
928,6.2427e-12
929,5.8955e-12
930,5.8618e-12
931,5.8459e-12
932,5.2884e-12
933,5.3919e-12
934,5.1071e-12
935,4.9329e-12
936,4.8209e-12
937,4.7537e-12
938,4.7262e-12
939,4.4437e-12
940,4.2742e-12
941,4.1366e-12
942,4.1538e-12
943,3.8709e-12
944,3.6768e-12
945,3.7651e-12
946,3.5671e-12
947,3.5511e-12
948,3.2196e-12
949,3.2798e-12
950,3.164e-12
951,3.2522e-12
952,3.0787e-12
953,2.9784e-12
954,2.9375e-12
955,2.7735e-12
956,2.5926e-12
957,2.5843e-12
958,2.5796e-12
959,2.424e-12
960,2.3524e-12
961,2.2082e-12
962,2.1772e-12
963,2.1453e-12
964,2.0999e-12
965,2.0316e-12
966,2.0042e-12
967,1.8619e-12
968,1.8954e-12
969,1.87e-12
970,1.8175e-12
971,1.6912e-12
972,1.6528e-12
973,1.6522e-12
974,1.5967e-12
975,1.4869e-12
976,1.5167e-12
977,1.4579e-12
978,1.3343e-12
979,1.3399e-12
980,1.2985e-12
981,1.3141e-12
982,1.1948e-12
983,1.2068e-12
984,1.2199e-12
985,1.1609e-12
986,1.1314e-12
987,1.0852e-12
988,1.0727e-12
989,1.0326e-12
990,9.8168e-13
991,9.8619e-13
992,9.2957e-13
993,8.8766e-13
994,8.6301e-13
995,8.3815e-13
996,7.9222e-13
997,7.638e-13
998,8.1789e-13
999,7.5937e-13
1000,7.1831e-13
1001,7.0851e-13
1002,6.8944e-13
1003,6.9219e-13
1004,6.5344e-13
1005,6.2089e-13
1006,5.9311e-13
1007,6.0114e-13
1008,5.6787e-13
1009,5.5839e-13
1010,5.4589e-13
1011,5.2638e-13
1012,5.3046e-13
1013,4.8465e-13
1014,4.9267e-13
1015,4.727e-13
1016,4.4674e-13
1017,4.2051e-13
1018,4.3323e-13
1019,4.2729e-13
1020,4.1767e-13
1021,3.9093e-13
1022,3.6973e-13
1023,3.6019e-13
1024,3.6342e-13
1025,3.3347e-13
1026,3.5649e-13
1027,3.3477e-13
1028,3.2441e-13
1029,3.0602e-13
1030,3.0576e-13
1031,2.9026e-13
1032,2.9621e-13
1033,2.7471e-13
1034,2.661e-13
1035,2.6544e-13
1036,2.7159e-13
1037,2.5223e-13
1038,2.3801e-13
1039,2.3524e-13
1040,2.2656e-13
1041,2.2454e-13
1042,2.0897e-13
1043,2.0578e-13
1044,1.9883e-13
1045,2.0096e-13
1046,1.8592e-13
1047,1.8571e-13
1048,1.7564e-13
1049,1.8124e-13
1050,1.6252e-13
1051,1.6022e-13
1052,1.565e-13
1053,1.5864e-13
1054,1.4299e-13
1055,1.4986e-13
1056,1.3721e-13
1057,1.3232e-13
1058,1.3831e-13
1059,1.2649e-13
1060,1.2625e-13
1061,1.2592e-13
1062,1.1807e-13
1063,1.1411e-13
1064,1.1032e-13
1065,1.1038e-13
1066,1.0205e-13
1067,1.0515e-13
1068,1.0045e-13
1069,9.2451e-14
1070,9.1276e-14
1071,9.0194e-14
1072,9.1158e-14
1073,8.8906e-14
1074,8.0447e-14
1075,8.0719e-14
1076,7.5955e-14
1077,7.7809e-14
1078,7.1745e-14
1079,6.9153e-14
1080,6.9649e-14
1081,6.687e-14
1082,6.3499e-14
1083,6.4497e-14
1084,6.3477e-14
1085,6.0016e-14
1086,5.9037e-14
1087,5.973e-14
1088,5.3106e-14
1089,5.4285e-14
1090,5.1744e-14
1091,5.0463e-14
1092,4.9131e-14
1093,4.7248e-14
1094,4.6398e-14
1095,4.4572e-14
1096,4.1977e-14
1097,4.166e-14
1098,4.1126e-14
1099,4.1247e-14
1100,3.7494e-14
1101,3.6207e-14
1102,3.668e-14
1103,3.6124e-14
1104,3.5144e-14
1105,3.1875e-14
1106,3.2014e-14
1107,3.203e-14
1108,3.0228e-14
1109,2.9633e-14
1110,2.904e-14
1111,2.938e-14
1112,2.8057e-14
1113,2.6941e-14
1114,2.5579e-14
1115,2.5189e-14
1116,2.5247e-14
1117,2.3202e-14
1118,2.242e-14
1119,2.2517e-14
1120,2.2605e-14
1121,2.2244e-14
1122,2.1794e-14
1123,2.0822e-14
1124,2.0392e-14
1125,1.926e-14
1126,1.8952e-14
1127,1.7559e-14
1128,1.8725e-14
1129,1.717e-14
1130,1.672e-14
1131,1.6136e-14
1132,1.5944e-14
1133,1.5273e-14
1134,1.5419e-14
1135,1.4981e-14
1136,1.4594e-14
1137,1.481e-14
1138,1.4243e-14
1139,1.3105e-14
1140,1.2706e-14
1141,1.2514e-14
1142,1.2939e-14
1143,1.2141e-14
1144,1.1855e-14
1145,1.1421e-14
1146,1.1405e-14
1147,1.1307e-14
1148,1.0979e-14
1149,1.0398e-14
1150,1.035e-14
1151,1.0439e-14
1152,1.0154e-14
1153,9.6045e-15
1154,9.2666e-15
1155,9.4749e-15
1156,9.2728e-15
1157,9.0127e-15
1158,8.9513e-15
1159,8.6038e-15
1160,8.2751e-15
1161,8.2799e-15
1162,8.0343e-15
1163,8.0374e-15
1164,7.6988e-15
1165,7.5577e-15
1166,7.4173e-15
1167,7.5956e-15
1168,7.2403e-15
1169,7.1795e-15
1170,7.0295e-15
1171,7.1219e-15
1172,6.9178e-15
1173,6.6483e-15
1174,6.6674e-15
1175,6.6538e-15
1176,6.153e-15
1177,6.1837e-15
1178,6.332e-15
1179,6.1471e-15
1180,5.9033e-15
1181,5.9711e-15
1182,5.835e-15
1183,5.8167e-15
1184,5.7676e-15
1185,5.593e-15
1186,5.6071e-15
1187,5.5612e-15
1188,5.4647e-15
1189,5.5266e-15
1190,5.1823e-15
1191,5.1414e-15
1192,5.18e-15
1193,5.098e-15
1194,5.0506e-15
1195,4.9214e-15
1196,4.9465e-15
1197,4.8687e-15
1198,4.8212e-15
1199,4.7829e-15
1200,4.7611e-15
1201,4.5187e-15
1202,4.4823e-15
1203,4.5747e-15
1204,4.4778e-15
1205,4.4057e-15
1206,4.286e-15
1207,4.2881e-15
1208,4.2167e-15
1209,4.3303e-15
1210,4.1791e-15
1211,4.1927e-15
1212,4.1159e-15
1213,4.1248e-15
1214,4.0349e-15
1215,4.0527e-15
1216,4.0359e-15
1217,4.0252e-15
1218,3.8749e-15
1219,3.8564e-15
1220,3.9134e-15
1221,3.9002e-15
1222,3.839e-15
1223,3.809e-15
1224,3.7543e-15
1225,3.7194e-15
1226,3.6357e-15
1227,3.6845e-15
1228,3.6526e-15
1229,3.5814e-15
1230,3.6335e-15
1231,3.5983e-15
1232,3.5446e-15
1233,3.5463e-15
1234,3.5078e-15
1235,3.4476e-15
1236,3.4063e-15
1237,3.3896e-15
1238,3.3473e-15
1239,3.325e-15
1240,3.4176e-15
1241,3.2951e-15
1242,3.2997e-15
1243,3.2986e-15
1244,3.276e-15
1245,3.2679e-15
1246,3.2088e-15
1247,3.2205e-15
1248,3.1688e-15
1249,3.1798e-15
1250,3.2004e-15
1251,3.1115e-15
1252,3.1187e-15
1253,3.0404e-15
1254,3.0842e-15
1255,3.0589e-15
1256,3.0259e-15
1257,3.0715e-15
1258,3.0773e-15
1259,3.0619e-15
1260,2.9077e-15
1261,2.9963e-15
1262,2.9297e-15
1263,2.9501e-15
1264,2.9698e-15
1265,2.9691e-15
1266,2.8465e-15
1267,2.9217e-15
1268,2.8834e-15
1269,2.8243e-15
1270,2.8438e-15
1271,2.8267e-15
1272,2.8445e-15
1273,2.7877e-15
1274,2.7325e-15
1275,2.8131e-15
1276,2.7391e-15
1277,2.7998e-15
1278,2.7249e-15
1279,2.7242e-15
1280,2.749e-15
1281,2.6773e-15
1282,2.7101e-15
1283,2.6909e-15
1284,2.6783e-15
1285,2.7014e-15
1286,2.6369e-15
1287,2.6349e-15
1288,2.677e-15
1289,2.6279e-15
1290,2.5836e-15
1291,2.6018e-15
1292,2.5652e-15
1293,2.6642e-15
1294,2.5942e-15
1295,2.5077e-15
1296,2.5558e-15
1297,2.5161e-15
1298,2.5709e-15
1299,2.4981e-15
1300,2.5103e-15
1301,2.4706e-15
1302,2.4919e-15
1303,2.4736e-15
1304,2.4833e-15
1305,2.4839e-15
1306,2.4479e-15
1307,2.4666e-15
1308,2.459e-15
1309,2.4404e-15
1310,2.4153e-15
1311,2.4349e-15
1312,2.4391e-15
1313,2.4093e-15
1314,2.3778e-15
1315,2.3965e-15
1316,2.3443e-15
1317,2.3585e-15
1318,2.3441e-15
1319,2.3457e-15
1320,2.3722e-15
1321,2.3393e-15
1322,2.3339e-15
1323,2.3568e-15
1324,2.3592e-15
1325,2.2514e-15
1326,2.3424e-15
1327,2.2681e-15
1328,2.3053e-15
1329,2.285e-15
1330,2.2971e-15
1331,2.2561e-15
1332,2.2615e-15
1333,2.2863e-15
1334,2.2613e-15
1335,2.2522e-15
1336,2.2336e-15
1337,2.2747e-15
1338,2.1751e-15
1339,2.2293e-15
1340,2.1864e-15
1341,2.2566e-15
1342,2.1798e-15
1343,2.1602e-15
1344,2.219e-15
1345,2.191e-15
1346,2.2171e-15
1347,2.1701e-15
1348,2.1825e-15
1349,2.1419e-15
1350,2.2275e-15
1351,2.176e-15
1352,2.1737e-15
1353,2.1054e-15
1354,2.1335e-15
1355,2.1404e-15
1356,2.0825e-15
1357,2.0904e-15
1358,2.1012e-15
1359,2.1372e-15
1360,2.1083e-15
1361,2.1312e-15
1362,2.0771e-15
1363,2.0793e-15
1364,2.1228e-15
1365,2.0988e-15
1366,2.068e-15
1367,2.1112e-15
1368,2.0409e-15
1369,2.009e-15
1370,2.0939e-15
1371,2.1258e-15
1372,2.0127e-15
1373,2.1149e-15
1374,2.0137e-15
1375,2.0566e-15
1376,2.0287e-15
1377,2.0167e-15
1378,2.0449e-15
1379,2.0712e-15
1380,2.0281e-15
1381,2.0076e-15
1382,2.0263e-15
1383,2.016e-15
1384,2.0245e-15
1385,1.9278e-15
1386,1.9279e-15
1387,1.9429e-15
1388,2.0133e-15
1389,1.9589e-15
1390,1.9697e-15
1391,1.9593e-15
1392,1.9952e-15
1393,1.9703e-15
1394,2.0307e-15
1395,1.9897e-15
1396,1.9791e-15
1397,1.9981e-15
1398,1.9498e-15
1399,1.9074e-15
1400,1.9073e-15
1401,1.8998e-15
1402,1.8625e-15
1403,1.8906e-15
1404,1.9565e-15
1405,2.0118e-15
1406,1.944e-15
1407,1.8771e-15
1408,1.8979e-15
1409,1.8319e-15
1410,1.8541e-15
1411,1.8449e-15
1412,1.8745e-15
1413,1.881e-15
1414,1.8539e-15
1415,1.8706e-15
1416,1.8889e-15
1417,1.8659e-15
1418,1.8943e-15
1419,1.8943e-15
1420,1.9279e-15
1421,1.8437e-15
1422,1.8609e-15
1423,1.8403e-15
1424,1.8123e-15
1425,1.8523e-15
1426,1.822e-15
1427,1.8815e-15
1428,1.8632e-15
1429,1.8043e-15
1430,1.8912e-15
1431,1.8753e-15
1432,1.8311e-15
1433,1.8461e-15
1434,1.773e-15
1435,1.7922e-15
1436,1.8249e-15
1437,1.7857e-15
1438,1.7427e-15
1439,1.7948e-15
1440,1.8513e-15
1441,1.7355e-15
1442,1.8866e-15
1443,1.7787e-15
1444,1.8691e-15
1445,1.7906e-15
1446,1.8087e-15
1447,1.8757e-15
1448,1.7993e-15
1449,1.7817e-15
1450,1.7859e-15
1451,1.7435e-15
1452,1.8086e-15
1453,1.7464e-15
1454,1.7945e-15
1455,1.7219e-15
1456,1.8064e-15
1457,1.7664e-15
1458,1.6658e-15
1459,1.7711e-15
1460,1.6792e-15
1461,1.7502e-15
1462,1.8091e-15
1463,1.8333e-15
1464,1.7237e-15
1465,1.7354e-15
1466,1.7822e-15
1467,1.7645e-15
1468,1.8067e-15
1469,1.7172e-15
1470,1.7066e-15
1471,1.7642e-15
1472,1.7861e-15
1473,1.7553e-15
1474,1.6771e-15
1475,1.7292e-15
1476,1.7402e-15
1477,1.7615e-15
1478,1.7274e-15
1479,1.7908e-15
1480,1.6342e-15
1481,1.6734e-15
1482,1.8337e-15
1483,1.7954e-15
1484,1.7225e-15
1485,1.6621e-15
1486,1.6577e-15
1487,1.7125e-15
1488,1.6268e-15
1489,1.7149e-15
1490,1.6387e-15
1491,1.756e-15
1492,1.6606e-15
1493,1.6871e-15
1494,1.655e-15
1495,1.6442e-15
1496,1.6695e-15
1497,1.7127e-15
1498,1.7402e-15
1499,1.7087e-15
1500,1.7263e-15
1501,1.7363e-15
1502,1.7187e-15
1503,1.695e-15
1504,1.77e-15
1505,1.7971e-15
1506,1.7773e-15
1507,1.7044e-15
1508,1.8023e-15
1509,1.7466e-15
1510,1.7217e-15
1511,1.7602e-15
1512,1.7088e-15
1513,1.7344e-15
1514,1.8261e-15
1515,1.7366e-15
1516,1.6893e-15
1517,1.6572e-15
1518,1.6277e-15
1519,1.7174e-15
1520,1.6751e-15
1521,1.767e-15
1522,1.7802e-15
1523,1.7596e-15
1524,1.6892e-15
1525,1.6613e-15
1526,1.6929e-15
1527,1.7107e-15
1528,1.6913e-15
1529,1.6861e-15
1530,1.8325e-15
1531,1.6255e-15
1532,1.6489e-15
1533,1.6742e-15
1534,1.6906e-15
1535,1.8108e-15
1536,1.6764e-15
1537,1.6551e-15
1538,1.7235e-15
1539,1.6605e-15
1540,1.7187e-15
1541,1.6538e-15
1542,1.7421e-15
1543,1.7191e-15
1544,1.6565e-15
1545,1.6921e-15
1546,1.6931e-15
1547,1.6391e-15
1548,1.7476e-15
1549,1.6357e-15
1550,1.6989e-15
1551,1.6605e-15
1552,1.7434e-15
1553,1.6633e-15
1554,1.7195e-15
1555,1.6186e-15
1556,1.6199e-15
1557,1.6802e-15
1558,1.6915e-15
1559,1.6419e-15
1560,1.7475e-15
1561,1.6237e-15
1562,1.6778e-15
1563,1.7107e-15
1564,1.6433e-15
1565,1.6499e-15
1566,1.63e-15
1567,1.6676e-15
1568,1.7291e-15
1569,1.5827e-15
1570,1.6142e-15
1571,1.6637e-15
1572,1.6833e-15
1573,1.5402e-15
1574,1.6434e-15
1575,1.6731e-15
1576,1.613e-15
1577,1.7162e-15
1578,1.5779e-15
1579,1.6889e-15
1580,1.6608e-15
1581,1.5819e-15
1582,1.6599e-15
1583,1.7012e-15
1584,1.5945e-15
1585,1.6522e-15
1586,1.7058e-15
1587,1.5988e-15
1588,1.6076e-15
1589,1.5662e-15
1590,1.5958e-15
1591,1.5792e-15
1592,1.5948e-15
1593,1.6554e-15
1594,1.6045e-15
1595,1.6042e-15
1596,1.5828e-15
1597,1.5952e-15
1598,1.5347e-15
1599,1.6392e-15
1600,1.5724e-15
1601,1.5856e-15
1602,1.5556e-15
1603,1.6055e-15
1604,1.5099e-15
1605,1.6526e-15
1606,1.6775e-15
1607,1.5577e-15
1608,1.5687e-15
1609,1.6681e-15
1610,1.6767e-15
1611,1.5599e-15
1612,1.5521e-15
1613,1.5243e-15
1614,1.6239e-15
1615,1.5992e-15
1616,1.5656e-15
1617,1.5188e-15
1618,1.5945e-15
1619,1.6098e-15
1620,1.5807e-15
1621,1.606e-15
1622,1.6057e-15
1623,1.7275e-15
1624,1.5405e-15
1625,1.5336e-15
1626,1.5468e-15
1627,1.6923e-15
1628,1.5723e-15
1629,1.5623e-15
1630,1.5845e-15
1631,1.5811e-15
1632,1.5834e-15
1633,1.4549e-15
1634,1.5689e-15
1635,1.6464e-15
1636,1.5634e-15
1637,1.5248e-15
1638,1.4678e-15
1639,1.5049e-15
1640,1.4743e-15
1641,1.6052e-15
1642,1.5976e-15
1643,1.5526e-15
1644,1.6645e-15
1645,1.5329e-15
1646,1.5862e-15
1647,1.5867e-15
1648,1.5357e-15
1649,1.6634e-15
1650,1.5477e-15
1651,1.5243e-15
1652,1.5733e-15
1653,1.5474e-15
1654,1.6503e-15
1655,1.5866e-15
1656,1.5292e-15
1657,1.6848e-15
1658,1.5023e-15
1659,1.6166e-15
1660,1.6001e-15
1661,1.5506e-15
1662,1.498e-15
1663,1.5864e-15
1664,1.5508e-15
1665,1.4661e-15
1666,1.5779e-15
1667,1.7142e-15
1668,1.4193e-15
1669,1.5849e-15
1670,1.5575e-15
1671,1.5547e-15
1672,1.5055e-15
1673,1.4564e-15
1674,1.4687e-15
1675,1.4726e-15
1676,1.4967e-15
1677,1.5065e-15
1678,1.5836e-15
1679,1.6157e-15
1680,1.4951e-15
1681,1.6369e-15
1682,1.4317e-15
1683,1.528e-15
1684,1.5214e-15
1685,1.5426e-15
1686,1.5049e-15
1687,1.5305e-15
1688,1.4983e-15
1689,1.4956e-15
1690,1.4545e-15
1691,1.4709e-15
1692,1.515e-15
1693,1.5378e-15
1694,1.4424e-15
1695,1.4865e-15
1696,1.4401e-15
1697,1.4741e-15
1698,1.4798e-15
1699,1.5539e-15
1700,1.4685e-15
1701,1.4282e-15
1702,1.455e-15
1703,1.4575e-15
1704,1.6188e-15
1705,1.4843e-15
1706,1.5624e-15
1707,1.4741e-15
1708,1.4785e-15
1709,1.5624e-15
1710,1.4907e-15
1711,1.5878e-15
1712,1.442e-15
1713,1.4941e-15
1714,1.5118e-15
1715,1.5767e-15
1716,1.5424e-15
1717,1.5385e-15
1718,1.436e-15
1719,1.536e-15
1720,1.6212e-15
1721,1.499e-15
1722,1.6113e-15
1723,1.4659e-15
1724,1.4107e-15
1725,1.5503e-15
1726,1.4056e-15
1727,1.4304e-15
1728,1.506e-15
1729,1.5669e-15
1730,1.4419e-15
1731,1.4292e-15
1732,1.4773e-15
1733,1.4518e-15
1734,1.4893e-15
1735,1.4464e-15
1736,1.4776e-15
1737,1.415e-15
1738,1.4739e-15
1739,1.525e-15
1740,1.5527e-15
1741,1.4865e-15
1742,1.4347e-15
1743,1.5711e-15
1744,1.4852e-15
1745,1.4628e-15
1746,1.5736e-15
1747,1.4678e-15
1748,1.4314e-15
1749,1.4409e-15
1750,1.5318e-15
1751,1.4448e-15
1752,1.423e-15
1753,1.4592e-15
1754,1.376e-15
1755,1.4774e-15
1756,1.3897e-15
1757,1.4569e-15
1758,1.3764e-15
1759,1.4246e-15
1760,1.4323e-15
1761,1.5101e-15
1762,1.5233e-15
1763,1.5102e-15
1764,1.3587e-15
1765,1.3443e-15
1766,1.5167e-15
1767,1.5047e-15
1768,1.4409e-15
1769,1.4267e-15
1770,1.4131e-15
1771,1.4357e-15
1772,1.3965e-15
1773,1.5886e-15
1774,1.385e-15
1775,1.5603e-15
1776,1.4407e-15
1777,1.4596e-15
1778,1.3892e-15
1779,1.4277e-15
1780,1.5024e-15
1781,1.5251e-15
1782,1.4618e-15
1783,1.3925e-15
1784,1.4814e-15
1785,1.4864e-15
1786,1.4068e-15
1787,1.4758e-15
1788,1.4292e-15
1789,1.4436e-15
1790,1.4359e-15
1791,1.4709e-15
1792,1.442e-15
1793,1.4167e-15
1794,1.4689e-15
1795,1.3844e-15
1796,1.4708e-15
1797,1.5012e-15
1798,1.519e-15
1799,1.5082e-15
1800,1.4359e-15
1801,1.4513e-15
1802,1.4282e-15
1803,1.4295e-15
1804,1.4638e-15
1805,1.4708e-15
1806,1.5012e-15
1807,1.4501e-15
1808,1.4473e-15
1809,1.4715e-15
1810,1.4097e-15
1811,1.4171e-15
1812,1.3333e-15
1813,1.349e-15
1814,1.4187e-15
1815,1.4687e-15
1816,1.38e-15
1817,1.4342e-15
1818,1.3676e-15
1819,1.496e-15
1820,1.3859e-15
1821,1.4561e-15
1822,1.4217e-15
1823,1.4095e-15
1824,1.4393e-15
1825,1.2961e-15
1826,1.4047e-15
1827,1.3764e-15
1828,1.4301e-15
1829,1.3922e-15
1830,1.4231e-15
1831,1.4387e-15
1832,1.4347e-15
1833,1.4378e-15
1834,1.3561e-15
1835,1.3688e-15
1836,1.4744e-15
1837,1.3555e-15
1838,1.3935e-15
1839,1.3713e-15
1840,1.4055e-15
1841,1.3743e-15
1842,1.3583e-15
1843,1.2879e-15
1844,1.4749e-15
1845,1.3462e-15
1846,1.4259e-15
1847,1.4213e-15
1848,1.4553e-15
1849,1.4043e-15
1850,1.5358e-15
1851,1.4767e-15
1852,1.4162e-15
1853,1.4636e-15
1854,1.4858e-15
1855,1.354e-15
1856,1.3093e-15
1857,1.4575e-15
1858,1.347e-15
1859,1.3827e-15
1860,1.46e-15
1861,1.3503e-15
1862,1.3845e-15
1863,1.3466e-15
1864,1.3041e-15
1865,1.4835e-15
1866,1.4035e-15
1867,1.4081e-15
1868,1.2768e-15
1869,1.501e-15
1870,1.3777e-15
1871,1.365e-15
1872,1.4069e-15
1873,1.4105e-15
1874,1.4288e-15
1875,1.3842e-15
1876,1.3764e-15
1877,1.3966e-15
1878,1.3846e-15
1879,1.3112e-15
1880,1.3651e-15
1881,1.3969e-15
1882,1.3031e-15
1883,1.5353e-15
1884,1.3883e-15
1885,1.473e-15
1886,1.4572e-15
1887,1.3586e-15
1888,1.5473e-15
1889,1.4098e-15
1890,1.3865e-15
1891,1.3919e-15
1892,1.4644e-15
1893,1.4548e-15
1894,1.3986e-15
1895,1.3952e-15
1896,1.3911e-15
1897,1.4519e-15
1898,1.312e-15
1899,1.3695e-15
1900,1.4181e-15
1901,1.4069e-15
1902,1.4088e-15
1903,1.3349e-15
1904,1.3334e-15
1905,1.3944e-15
1906,1.4542e-15
1907,1.4827e-15
1908,1.3326e-15
1909,1.3059e-15
1910,1.3336e-15
1911,1.3612e-15
1912,1.3902e-15
1913,1.3262e-15
1914,1.4539e-15
1915,1.3703e-15
1916,1.4464e-15
1917,1.3546e-15
1918,1.3835e-15
1919,1.3421e-15
1920,1.2872e-15
1921,1.4337e-15
1922,1.4037e-15
1923,1.4379e-15
1924,1.2668e-15
1925,1.3061e-15
1926,1.5393e-15
1927,1.4383e-15
1928,1.3763e-15
1929,1.3843e-15
1930,1.4009e-15
1931,1.3674e-15
1932,1.3862e-15
1933,1.2936e-15
1934,1.242e-15
1935,1.4145e-15
1936,1.283e-15
1937,1.5118e-15
1938,1.3378e-15
1939,1.288e-15
1940,1.2693e-15
1941,1.4035e-15
1942,1.515e-15
1943,1.3133e-15
1944,1.3252e-15
1945,1.375e-15
1946,1.3875e-15
1947,1.383e-15
1948,1.3281e-15
1949,1.3986e-15
1950,1.2774e-15
1951,1.3664e-15
1952,1.4125e-15
1953,1.4254e-15
1954,1.3003e-15
1955,1.4775e-15
1956,1.3794e-15
1957,1.3675e-15
1958,1.3076e-15
1959,1.3461e-15
1960,1.2795e-15
1961,1.361e-15
1962,1.3344e-15
1963,1.3912e-15
1964,1.4571e-15
1965,1.3164e-15
1966,1.4113e-15
1967,1.3408e-15
1968,1.2351e-15
1969,1.3986e-15
1970,1.3694e-15
1971,1.3219e-15
1972,1.3167e-15
1973,1.3486e-15
1974,1.4032e-15
1975,1.3223e-15
1976,1.2953e-15
1977,1.3684e-15
1978,1.3498e-15
1979,1.4038e-15
1980,1.4072e-15
1981,1.3146e-15
1982,1.4126e-15
1983,1.3069e-15
1984,1.3366e-15
1985,1.4447e-15
1986,1.2979e-15
1987,1.4188e-15
1988,1.3331e-15
1989,1.2894e-15
1990,1.318e-15
1991,1.32e-15
1992,1.3452e-15
1993,1.3184e-15
1994,1.366e-15
1995,1.3219e-15
1996,1.3642e-15
1997,1.362e-15
1998,1.3233e-15
1999,1.4235e-15
2000,1.2826e-15


==> Figure/SVD/tikz_pictures/Exp_1/exp1_standard.csv <==
1,0.98535
2,0.97346
3,0.95539
4,0.94303
5,0.92097
6,0.90699
7,0.90336
8,0.8743
9,0.86927
10,0.85801
11,0.84667
12,0.82016
13,0.81856
14,0.7924
15,0.7887
16,0.76628
17,0.77052
18,0.75838
19,0.73384
20,0.7342
21,0.71738
22,0.70457
23,0.69015
24,0.66566
25,0.64891
26,0.64531
27,0.63556
28,0.62631
29,0.60055
30,0.60775
31,0.58009
32,0.58622
33,0.55979
34,0.55794
35,0.54957
36,0.53475
37,0.52787
38,0.52006
39,0.509
40,0.47877
41,0.46467
42,0.48025
43,0.46073
44,0.46368
45,0.4471
46,0.42724
47,0.42845
48,0.42446
49,0.41164
50,0.3955
51,0.38181
52,0.38531
53,0.37159
54,0.3565
55,0.36509
56,0.36423
57,0.33693
58,0.33856
59,0.32817
60,0.32063
61,0.30996
62,0.29529
63,0.30084
64,0.29417
65,0.28465
66,0.2812
67,0.26592
68,0.2624
69,0.25791
70,0.25513
71,0.23797
72,0.2454
73,0.231
74,0.23245
75,0.22512
76,0.22107
77,0.21554
78,0.22141
79,0.20242
80,0.1963
81,0.19094
82,0.19394
83,0.19354
84,0.18134
85,0.17392
86,0.17866
87,0.17238
88,0.16221
89,0.16593
90,0.15288
91,0.15391
92,0.15178
93,0.14733
94,0.14914
95,0.14238
96,0.13742
97,0.13259
98,0.12948
99,0.12655
100,0.12159
101,0.11999
102,0.12057
103,0.11827
104,0.10923
105,0.10929
106,0.10747
107,0.10787
108,0.10394
109,0.0935
110,0.095365
111,0.094039
112,0.089389
113,0.08658
114,0.085977
115,0.08439
116,0.083423
117,0.080399
118,0.079957
119,0.075712
120,0.076103
121,0.072931
122,0.068473
123,0.067938
124,0.065141
125,0.063236
126,0.062274
127,0.062854
128,0.061203
129,0.058447
130,0.055043
131,0.054527
132,0.054971
133,0.051061
134,0.050204
135,0.050742
136,0.053883
137,0.046047
138,0.044792
139,0.04385
140,0.04317
141,0.041797
142,0.0409
143,0.041252
144,0.040579
145,0.039149
146,0.038191
147,0.034528
148,0.035342
149,0.035726
150,0.033535
151,0.032665
152,0.030425
153,0.031902
154,0.030505
155,0.028076
156,0.030134
157,0.026553
158,0.028234
159,0.026429
160,0.025701
161,0.024823
162,0.02431
163,0.023983
164,0.023775
165,0.022203
166,0.022124
167,0.02068
168,0.020595
169,0.020357
170,0.01994
171,0.018996
172,0.018427
173,0.017656
174,0.017311
175,0.016359
176,0.017697
177,0.016855
178,0.016101
179,0.015792
180,0.015284
181,0.014609
182,0.014648
183,0.013936
184,0.013726
185,0.013041
186,0.012704
187,0.012307
188,0.012223
189,0.011592
190,0.011025
191,0.011032
192,0.010805
193,0.010422
194,0.010081
195,0.009493
196,0.0098933
197,0.0097501
198,0.009235
199,0.0088989
200,0.0085665
201,0.0083589
202,0.0084873
203,0.0078527
204,0.0076233
205,0.0072829
206,0.0073916
207,0.0071624
208,0.0068667
209,0.0064407
210,0.0065612
211,0.0063417
212,0.0060696
213,0.005804
214,0.0058366
215,0.0059578
216,0.0055997
217,0.005487
218,0.0053194
219,0.0050878
220,0.0049268
221,0.0049496
222,0.0048453
223,0.0044769
224,0.0043116
225,0.0042894
226,0.0042991
227,0.004234
228,0.0041393
229,0.0039456
230,0.0037145
231,0.0036228
232,0.0035269
233,0.0035077
234,0.0033556
235,0.0032853
236,0.0032424
237,0.0031539
238,0.0029935
239,0.0028621
240,0.0029453
241,0.002772
242,0.0027459
243,0.002774
244,0.0025785
245,0.0024844
246,0.0025509
247,0.0023292
248,0.0023105
249,0.0021438
250,0.0022002
251,0.0021647
252,0.002029
253,0.0018919
254,0.0018696
255,0.0018799
256,0.0018024
257,0.0018454
258,0.001766
259,0.001712
260,0.0015546
261,0.0016086
262,0.0016027
263,0.0014385
264,0.0014675
265,0.001404
266,0.0013235
267,0.0013316
268,0.0012757
269,0.001312
270,0.0012894
271,0.001157
272,0.0011681
273,0.0011615
274,0.0010575
275,0.0010796
276,0.0010473
277,0.00099632
278,0.0010292
279,0.00098167
280,0.00095326
281,0.00088045
282,0.00085114
283,0.00085207
284,0.00087955
285,0.00083318
286,0.00082013
287,0.00077521
288,0.00074988
289,0.0006772
290,0.00069838
291,0.00069335
292,0.00064455
293,0.0006863
294,0.00061604
295,0.00062907
296,0.0006105
297,0.00059469
298,0.00055725
299,0.00054798
300,0.00053408
301,0.00052069
302,0.00050753
303,0.00048778
304,0.0004763
305,0.0004629
306,0.00045065
307,0.00041678
308,0.00039926
309,0.00040161
310,0.00040797
311,0.00037579
312,0.00037966
313,0.00036515
314,0.00035046
315,0.00033726
316,0.0003397
317,0.0003183
318,0.00031771
319,0.00030662
320,0.00030691
321,0.00030416
322,0.00029176
323,0.00027456
324,0.00026908
325,0.0002617
326,0.00025548
327,0.00025044
328,0.00023537
329,0.00024497
330,0.00022322
331,0.00021533
332,0.0002108
333,0.00021441
334,0.00020477
335,0.00020568
336,0.00018983
337,0.00018864
338,0.00017048
339,0.00017634
340,0.00016974
341,0.00015929
342,0.00016026
343,0.0001543
344,0.00015243
345,0.00014815
346,0.0001454
347,0.00013862
348,0.00013983
349,0.00012393
350,0.00012375
351,0.00012559
352,0.00011922
353,0.00011516
354,0.00011277
355,0.00011192
356,0.00010703
357,0.00010517
358,9.7399e-05
359,9.7405e-05
360,9.9504e-05
361,9.2244e-05
362,8.7408e-05
363,8.7143e-05
364,8.5948e-05
365,8.4189e-05
366,8.0928e-05
367,8.1891e-05
368,7.5939e-05
369,7.271e-05
370,7.2706e-05
371,7.0726e-05
372,6.8278e-05
373,6.9642e-05
374,6.5839e-05
375,6.2903e-05
376,6.1646e-05
377,5.8219e-05
378,5.9097e-05
379,5.5003e-05
380,5.3242e-05
381,5.2543e-05
382,5.2974e-05
383,4.934e-05
384,4.8468e-05
385,4.605e-05
386,4.6911e-05
387,4.6418e-05
388,4.2715e-05
389,4.3718e-05
390,4.13e-05
391,4.0898e-05
392,3.8233e-05
393,3.6023e-05
394,3.5988e-05
395,3.6207e-05
396,3.3551e-05
397,3.4229e-05
398,3.2738e-05
399,3.1053e-05
400,3.0336e-05
401,2.8572e-05
402,2.8636e-05
403,2.6576e-05
404,2.6141e-05
405,2.5946e-05
406,2.5532e-05
407,2.5228e-05
408,2.4968e-05
409,2.3638e-05
410,2.2629e-05
411,2.1456e-05
412,2.1591e-05
413,2.2436e-05
414,1.9889e-05
415,1.945e-05
416,1.9286e-05
417,1.8079e-05
418,1.7581e-05
419,1.8049e-05
420,1.6996e-05
421,1.6005e-05
422,1.6255e-05
423,1.6415e-05
424,1.5395e-05
425,1.5038e-05
426,1.3682e-05
427,1.4339e-05
428,1.4055e-05
429,1.2824e-05
430,1.2691e-05
431,1.2366e-05
432,1.2285e-05
433,1.1343e-05
434,1.1117e-05
435,1.1392e-05
436,1.068e-05
437,1.0445e-05
438,9.9276e-06
439,9.9254e-06
440,9.9247e-06
441,9.1742e-06
442,8.9956e-06
443,8.8653e-06
444,8.4632e-06
445,8.5386e-06
446,8.263e-06
447,7.9593e-06
448,7.1458e-06
449,7.7981e-06
450,7.1718e-06
451,7.2737e-06
452,7.1821e-06
453,6.4839e-06
454,6.281e-06
455,6.3704e-06
456,5.7731e-06
457,5.7084e-06
458,5.7345e-06
459,5.7589e-06
460,5.5494e-06
461,5.3384e-06
462,5.1053e-06
463,4.9891e-06
464,4.9711e-06
465,4.6383e-06
466,4.62e-06
467,4.3039e-06
468,4.1935e-06
469,4.2405e-06
470,3.9496e-06
471,4.0309e-06
472,3.8234e-06
473,3.6418e-06
474,3.685e-06
475,3.6308e-06
476,3.5243e-06
477,3.3657e-06
478,3.2174e-06
479,3.0252e-06
480,3.0644e-06
481,2.8704e-06
482,2.783e-06
483,2.7443e-06
484,2.7086e-06
485,2.5865e-06
486,2.4913e-06
487,2.4989e-06
488,2.4637e-06
489,2.366e-06
490,2.2537e-06
491,2.1464e-06
492,2.2561e-06
493,2.0031e-06
494,2.0467e-06
495,1.9532e-06
496,1.8886e-06
497,1.8432e-06
498,1.8172e-06
499,1.6883e-06
500,1.6892e-06
501,1.6075e-06
502,1.5167e-06
503,1.5388e-06
504,1.5133e-06
505,1.3945e-06
506,1.4164e-06
507,1.4264e-06
508,1.3384e-06
509,1.3349e-06
510,1.3248e-06
511,1.2208e-06
512,1.1795e-06
513,1.1585e-06
514,1.1301e-06
515,1.0694e-06
516,1.0481e-06
517,1.0198e-06
518,1.0106e-06
519,9.677e-07
520,9.56e-07
521,9.8384e-07
522,8.6957e-07
523,8.6654e-07
524,8.7128e-07
525,8.1596e-07
526,7.7861e-07
527,8.1388e-07
528,7.6161e-07
529,7.266e-07
530,7.0645e-07
531,6.8861e-07
532,6.6916e-07
533,6.5056e-07
534,6.7761e-07
535,6.1976e-07
536,5.8409e-07
537,5.8688e-07
538,5.8035e-07
539,5.7651e-07
540,5.324e-07
541,5.0094e-07
542,4.9054e-07
543,4.9041e-07
544,4.8294e-07
545,4.5256e-07
546,4.5702e-07
547,4.2271e-07
548,4.328e-07
549,4.0287e-07
550,4.131e-07
551,3.9038e-07
552,3.6668e-07
553,3.6564e-07
554,3.5654e-07
555,3.4218e-07
556,3.4116e-07
557,3.2733e-07
558,3.0461e-07
559,3.0134e-07
560,2.9137e-07
561,2.8452e-07
562,2.7156e-07
563,2.8359e-07
564,2.5364e-07
565,2.5645e-07
566,2.6034e-07
567,2.4628e-07
568,2.2911e-07
569,2.3309e-07
570,2.181e-07
571,2.1205e-07
572,2.0985e-07
573,1.9769e-07
574,1.9683e-07
575,1.8633e-07
576,1.9933e-07
577,1.8547e-07
578,1.7288e-07
579,1.7089e-07
580,1.6213e-07
581,1.6329e-07
582,1.5339e-07
583,1.4536e-07
584,1.4755e-07
585,1.4227e-07
586,1.3446e-07
587,1.3105e-07
588,1.2487e-07
589,1.2099e-07
590,1.2167e-07
591,1.2597e-07
592,1.1673e-07
593,1.1341e-07
594,1.1317e-07
595,1.0776e-07
596,1.0076e-07
597,9.9449e-08
598,9.8771e-08
599,9.6251e-08
600,9.0276e-08
601,8.9629e-08
602,8.8345e-08
603,8.3783e-08
604,8.6473e-08
605,7.9052e-08
606,7.9485e-08
607,7.7157e-08
608,7.3203e-08
609,7.1307e-08
610,6.7603e-08
611,6.763e-08
612,6.8171e-08
613,7.0388e-08
614,6.4509e-08
615,5.8425e-08
616,6.0876e-08
617,5.7643e-08
618,5.6488e-08
619,5.4111e-08
620,5.018e-08
621,5.1254e-08
622,4.9728e-08
623,4.7286e-08
624,4.5734e-08
625,4.5256e-08
626,4.3202e-08
627,4.1778e-08
628,3.9829e-08
629,3.981e-08
630,3.8305e-08
631,3.6203e-08
632,3.5802e-08
633,3.578e-08
634,3.5827e-08
635,3.3599e-08
636,3.306e-08
637,3.2369e-08
638,2.9726e-08
639,2.9939e-08
640,3.0089e-08
641,2.7687e-08
642,2.6495e-08
643,2.6956e-08
644,2.5212e-08
645,2.4627e-08
646,2.2874e-08
647,2.371e-08
648,2.3482e-08
649,2.1513e-08
650,2.183e-08
651,2.1593e-08
652,1.9881e-08
653,1.9438e-08
654,1.8949e-08
655,1.9338e-08
656,1.8301e-08
657,1.7137e-08
658,1.7232e-08
659,1.6448e-08
660,1.6191e-08
661,1.5793e-08
662,1.4868e-08
663,1.4368e-08
664,1.4695e-08
665,1.349e-08
666,1.3269e-08
667,1.2976e-08
668,1.2296e-08
669,1.237e-08
670,1.1877e-08
671,1.2226e-08
672,1.1407e-08
673,1.1032e-08
674,1.134e-08
675,1.0299e-08
676,9.9415e-09
677,1.0381e-08
678,9.3656e-09
679,9.5409e-09
680,8.6513e-09
681,8.7757e-09
682,8.3429e-09
683,8.4954e-09
684,7.678e-09
685,7.7709e-09
686,7.3825e-09
687,7.2993e-09
688,7.5657e-09
689,6.8372e-09
690,6.5874e-09
691,6.4929e-09
692,6.3413e-09
693,6.0567e-09
694,5.9647e-09
695,5.7646e-09
696,5.4367e-09
697,5.4766e-09
698,5.2875e-09
699,4.7562e-09
700,5.0036e-09
701,4.7911e-09
702,4.6554e-09
703,4.5805e-09
704,4.5416e-09
705,4.4605e-09
706,4.2327e-09
707,4.076e-09
708,3.9258e-09
709,3.8458e-09
710,3.5887e-09
711,3.6379e-09
712,3.6337e-09
713,3.5136e-09
714,3.2723e-09
715,3.2304e-09
716,3.0899e-09
717,3.0125e-09
718,2.9237e-09
719,3.0096e-09
720,2.8138e-09
721,2.5918e-09
722,2.5278e-09
723,2.4946e-09
724,2.4624e-09
725,2.4587e-09
726,2.328e-09
727,2.2854e-09
728,2.2279e-09
729,2.1039e-09
730,2.0764e-09
731,2.0137e-09
732,1.9708e-09
733,1.9254e-09
734,1.7664e-09
735,1.7025e-09
736,1.7278e-09
737,1.6457e-09
738,1.6735e-09
739,1.6262e-09
740,1.6079e-09
741,1.4913e-09
742,1.5539e-09
743,1.3373e-09
744,1.3658e-09
745,1.2966e-09
746,1.3172e-09
747,1.1995e-09
748,1.1827e-09
749,1.2198e-09
750,1.168e-09
751,1.1203e-09
752,1.0683e-09
753,1.0472e-09
754,9.8173e-10
755,1.012e-09
756,9.2766e-10
757,9.295e-10
758,9.2319e-10
759,8.9516e-10
760,7.8996e-10
761,8.2189e-10
762,8.2399e-10
763,7.3521e-10
764,8.0096e-10
765,7.4049e-10
766,7.6176e-10
767,6.658e-10
768,6.8147e-10
769,6.7158e-10
770,6.4089e-10
771,6.2057e-10
772,5.8351e-10
773,5.8901e-10
774,5.7283e-10
775,5.4495e-10
776,5.4873e-10
777,5.2316e-10
778,5.0663e-10
779,4.9789e-10
780,4.9714e-10
781,4.3649e-10
782,4.5061e-10
783,4.3005e-10
784,4.2517e-10
785,4.3365e-10
786,4.0318e-10
787,3.943e-10
788,3.71e-10
789,3.6326e-10
790,3.497e-10
791,3.3352e-10
792,3.3412e-10
793,3.2451e-10
794,3.0875e-10
795,2.9369e-10
796,2.8518e-10
797,2.9575e-10
798,2.7503e-10
799,2.8954e-10
800,2.6299e-10
801,2.4244e-10
802,2.403e-10
803,2.3514e-10
804,2.3135e-10
805,2.296e-10
806,2.3106e-10
807,2.1241e-10
808,2.1146e-10
809,2.105e-10
810,2.0236e-10
811,2.0384e-10
812,1.9558e-10
813,1.7017e-10
814,1.7587e-10
815,1.6374e-10
816,1.6818e-10
817,1.581e-10
818,1.6134e-10
819,1.4817e-10
820,1.3866e-10
821,1.4284e-10
822,1.3401e-10
823,1.3054e-10
824,1.284e-10
825,1.239e-10
826,1.2147e-10
827,1.2019e-10
828,1.1577e-10
829,1.176e-10
830,1.0969e-10
831,9.7692e-11
832,1.0054e-10
833,1.0921e-10
834,1.0384e-10
835,9.2934e-11
836,9.4582e-11
837,8.8928e-11
838,8.2898e-11
839,8.3768e-11
840,8.0098e-11
841,7.9059e-11
842,7.9358e-11
843,7.5067e-11
844,7.2335e-11
845,6.8553e-11
846,6.7849e-11
847,6.8032e-11
848,6.4809e-11
849,6.0577e-11
850,6.1361e-11
851,5.7988e-11
852,5.7009e-11
853,5.4185e-11
854,5.3324e-11
855,5.2209e-11
856,5.4157e-11
857,4.8665e-11
858,4.827e-11
859,4.6873e-11
860,4.402e-11
861,4.3804e-11
862,4.2418e-11
863,4.1998e-11
864,3.9445e-11
865,4.0107e-11
866,3.7615e-11
867,3.5167e-11
868,3.6344e-11
869,3.5827e-11
870,3.3884e-11
871,3.2539e-11
872,3.159e-11
873,3.2033e-11
874,2.9636e-11
875,3.0365e-11
876,2.8967e-11
877,2.7808e-11
878,2.7399e-11
879,2.6517e-11
880,2.5243e-11
881,2.5316e-11
882,2.3736e-11
883,2.3457e-11
884,2.2519e-11
885,2.2415e-11
886,2.0539e-11
887,2.0023e-11
888,2.0406e-11
889,2.0645e-11
890,1.9481e-11
891,1.8623e-11
892,1.8011e-11
893,1.7305e-11
894,1.6758e-11
895,1.65e-11
896,1.5767e-11
897,1.5018e-11
898,1.5292e-11
899,1.4569e-11
900,1.4455e-11
901,1.3561e-11
902,1.3522e-11
903,1.2736e-11
904,1.1849e-11
905,1.2122e-11
906,1.1587e-11
907,1.1184e-11
908,1.0837e-11
909,1.0714e-11
910,1.0599e-11
911,1.0204e-11
912,9.4792e-12
913,9.5126e-12
914,9.3876e-12
915,9.0891e-12
916,8.8006e-12
917,8.351e-12
918,8.0544e-12
919,7.8979e-12
920,7.9643e-12
921,7.3484e-12
922,7.0733e-12
923,7.0813e-12
924,6.7869e-12
925,6.3715e-12
926,6.3947e-12
927,6.4391e-12
928,6.1138e-12
929,5.6838e-12
930,5.6901e-12
931,5.6724e-12
932,5.2347e-12
933,5.2517e-12
934,5.2129e-12
935,4.8974e-12
936,4.6458e-12
937,4.6809e-12
938,4.4865e-12
939,4.6035e-12
940,4.4107e-12
941,4.4072e-12
942,3.9303e-12
943,3.8316e-12
944,3.8622e-12
945,3.8307e-12
946,3.7084e-12
947,3.6226e-12
948,3.5906e-12
949,3.416e-12
950,3.185e-12
951,3.1093e-12
952,3.1176e-12
953,2.9131e-12
954,2.8534e-12
955,2.7459e-12
956,2.8114e-12
957,2.6002e-12
958,2.491e-12
959,2.4447e-12
960,2.3697e-12
961,2.2366e-12
962,2.2418e-12
963,2.2076e-12
964,2.0552e-12
965,2.1e-12
966,2.058e-12
967,1.8759e-12
968,1.8657e-12
969,1.7673e-12
970,1.7334e-12
971,1.7455e-12
972,1.749e-12
973,1.5165e-12
974,1.492e-12
975,1.5054e-12
976,1.5389e-12
977,1.4078e-12
978,1.4293e-12
979,1.3714e-12
980,1.3678e-12
981,1.291e-12
982,1.2834e-12
983,1.2357e-12
984,1.1461e-12
985,1.1766e-12
986,1.1236e-12
987,1.1718e-12
988,1.0789e-12
989,1.0505e-12
990,9.8695e-13
991,9.3332e-13
992,9.0282e-13
993,9.1532e-13
994,9.1715e-13
995,8.5809e-13
996,8.479e-13
997,8.3497e-13
998,7.6113e-13
999,7.4589e-13
1000,7.3431e-13
1001,6.8547e-13
1002,7.0628e-13
1003,6.4952e-13
1004,6.7029e-13
1005,6.5222e-13
1006,6.085e-13
1007,6.1146e-13
1008,5.7487e-13
1009,5.2687e-13
1010,5.5291e-13
1011,5.309e-13
1012,5.2208e-13
1013,5.2883e-13
1014,4.7644e-13
1015,4.9338e-13
1016,4.6545e-13
1017,4.6344e-13
1018,4.2481e-13
1019,4.1904e-13
1020,4.0224e-13
1021,3.8784e-13
1022,3.9209e-13
1023,3.6486e-13
1024,3.5889e-13
1025,3.5495e-13
1026,3.3252e-13
1027,3.4091e-13
1028,3.2079e-13
1029,2.9701e-13
1030,2.9169e-13
1031,2.8364e-13
1032,2.733e-13
1033,2.9281e-13
1034,2.7539e-13
1035,2.6194e-13
1036,2.4796e-13
1037,2.4363e-13
1038,2.4092e-13
1039,2.2647e-13
1040,2.3135e-13
1041,2.2815e-13
1042,2.1943e-13
1043,2.0614e-13
1044,1.8994e-13
1045,1.9215e-13
1046,1.8758e-13
1047,1.8299e-13
1048,1.7482e-13
1049,1.7624e-13
1050,1.7153e-13
1051,1.645e-13
1052,1.5402e-13
1053,1.52e-13
1054,1.5076e-13
1055,1.4394e-13
1056,1.3973e-13
1057,1.3963e-13
1058,1.3223e-13
1059,1.2629e-13
1060,1.3243e-13
1061,1.2498e-13
1062,1.1785e-13
1063,1.1109e-13
1064,1.1248e-13
1065,1.1045e-13
1066,1.0134e-13
1067,1.0213e-13
1068,9.7663e-14
1069,9.5654e-14
1070,9.4483e-14
1071,9.6223e-14
1072,9.0901e-14
1073,8.7571e-14
1074,8.1824e-14
1075,7.8201e-14
1076,7.6672e-14
1077,7.497e-14
1078,7.5891e-14
1079,7.3594e-14
1080,6.9028e-14
1081,6.6652e-14
1082,6.4716e-14
1083,6.2068e-14
1084,6.0207e-14
1085,5.7949e-14
1086,5.88e-14
1087,5.6433e-14
1088,5.6345e-14
1089,5.2557e-14
1090,5.2177e-14
1091,4.9943e-14
1092,4.9776e-14
1093,4.7485e-14
1094,4.9575e-14
1095,4.5621e-14
1096,4.1538e-14
1097,4.0856e-14
1098,4.1996e-14
1099,4.0284e-14
1100,3.7139e-14
1101,3.7438e-14
1102,3.7044e-14
1103,3.3689e-14
1104,3.5633e-14
1105,3.4198e-14
1106,3.1804e-14
1107,3.2082e-14
1108,3.1217e-14
1109,3.0301e-14
1110,2.8334e-14
1111,2.7283e-14
1112,2.6456e-14
1113,2.6708e-14
1114,2.6869e-14
1115,2.5705e-14
1116,2.3905e-14
1117,2.3203e-14
1118,2.1781e-14
1119,2.2452e-14
1120,2.0395e-14
1121,2.1622e-14
1122,2.0936e-14
1123,1.9608e-14
1124,1.8609e-14
1125,1.833e-14
1126,1.839e-14
1127,1.7572e-14
1128,1.6552e-14
1129,1.7375e-14
1130,1.65e-14
1131,1.6291e-14
1132,1.5345e-14
1133,1.4677e-14
1134,1.4473e-14
1135,1.4473e-14
1136,1.3786e-14
1137,1.3797e-14
1138,1.2914e-14
1139,1.3217e-14
1140,1.2419e-14
1141,1.2375e-14
1142,1.2268e-14
1143,1.1352e-14
1144,1.1518e-14
1145,1.1184e-14
1146,1.0317e-14
1147,1.0842e-14
1148,9.7291e-15
1149,1.0102e-14
1150,9.7402e-15
1151,9.6582e-15
1152,9.6713e-15
1153,8.5976e-15
1154,9.0517e-15
1155,8.8512e-15
1156,8.3145e-15
1157,8.043e-15
1158,8.2793e-15
1159,7.6388e-15
1160,7.7464e-15
1161,7.7364e-15
1162,7.0008e-15
1163,7.1172e-15
1164,6.9582e-15
1165,7.0607e-15
1166,6.6513e-15
1167,6.4479e-15
1168,6.6831e-15
1169,6.2629e-15
1170,5.9638e-15
1171,5.9765e-15
1172,5.9549e-15
1173,5.8268e-15
1174,5.8907e-15
1175,5.7683e-15
1176,5.6841e-15
1177,5.5777e-15
1178,5.3904e-15
1179,5.3625e-15
1180,5.2231e-15
1181,5.0513e-15
1182,5.1028e-15
1183,5.017e-15
1184,4.9458e-15
1185,4.8622e-15
1186,4.6039e-15
1187,4.8336e-15
1188,4.6063e-15
1189,4.5379e-15
1190,4.5717e-15
1191,4.4564e-15
1192,4.385e-15
1193,4.2047e-15
1194,4.3991e-15
1195,4.1174e-15
1196,4.1472e-15
1197,4.0501e-15
1198,3.932e-15
1199,4.0125e-15
1200,3.9769e-15
1201,3.8707e-15
1202,3.9183e-15
1203,3.7832e-15
1204,3.7361e-15
1205,3.6803e-15
1206,3.583e-15
1207,3.6739e-15
1208,3.6921e-15
1209,3.5529e-15
1210,3.4424e-15
1211,3.4612e-15
1212,3.4832e-15
1213,3.4116e-15
1214,3.3289e-15
1215,3.3303e-15
1216,3.2635e-15
1217,3.2537e-15
1218,3.1986e-15
1219,3.1944e-15
1220,3.1667e-15
1221,3.1561e-15
1222,3.0554e-15
1223,3.0965e-15
1224,3.1074e-15
1225,3.0265e-15
1226,2.9519e-15
1227,3.0155e-15
1228,2.9092e-15
1229,3.0119e-15
1230,2.8892e-15
1231,2.8482e-15
1232,2.9102e-15
1233,2.8513e-15
1234,2.8528e-15
1235,2.7858e-15
1236,2.8224e-15
1237,2.7768e-15
1238,2.7806e-15
1239,2.758e-15
1240,2.7885e-15
1241,2.7142e-15
1242,2.6706e-15
1243,2.6471e-15
1244,2.6229e-15
1245,2.6001e-15
1246,2.6303e-15
1247,2.5892e-15
1248,2.5894e-15
1249,2.5666e-15
1250,2.5539e-15
1251,2.5653e-15
1252,2.503e-15
1253,2.5072e-15
1254,2.4811e-15
1255,2.4818e-15
1256,2.4843e-15
1257,2.4804e-15
1258,2.379e-15
1259,2.4057e-15
1260,2.3847e-15
1261,2.4589e-15
1262,2.3866e-15
1263,2.3897e-15
1264,2.3595e-15
1265,2.3176e-15
1266,2.3768e-15
1267,2.3071e-15
1268,2.2617e-15
1269,2.3085e-15
1270,2.3121e-15
1271,2.2988e-15
1272,2.2754e-15
1273,2.251e-15
1274,2.2007e-15
1275,2.2395e-15
1276,2.2437e-15
1277,2.2069e-15
1278,2.2048e-15
1279,2.2499e-15
1280,2.1638e-15
1281,2.1487e-15
1282,2.1467e-15
1283,2.2387e-15
1284,2.1437e-15
1285,2.0875e-15
1286,2.1295e-15
1287,2.154e-15
1288,2.0847e-15
1289,2.1638e-15
1290,2.1109e-15
1291,2.1213e-15
1292,2.0301e-15
1293,2.0575e-15
1294,2.0076e-15
1295,2.0221e-15
1296,2.0027e-15
1297,2.0181e-15
1298,2.0871e-15
1299,2.0787e-15
1300,2.0808e-15
1301,1.9722e-15
1302,2.0204e-15
1303,1.9565e-15
1304,2.0478e-15
1305,2.0473e-15
1306,2.0278e-15
1307,1.9757e-15
1308,1.9443e-15
1309,2.0066e-15
1310,1.9515e-15
1311,1.9597e-15
1312,1.9704e-15
1313,2.0973e-15
1314,1.9495e-15
1315,1.9519e-15
1316,1.9336e-15
1317,1.8955e-15
1318,1.8882e-15
1319,1.8827e-15
1320,1.883e-15
1321,1.9614e-15
1322,1.8607e-15
1323,1.8717e-15
1324,1.9801e-15
1325,1.9283e-15
1326,1.9288e-15
1327,1.8321e-15
1328,1.8955e-15
1329,1.8936e-15
1330,1.7997e-15
1331,1.8463e-15
1332,1.9196e-15
1333,1.8483e-15
1334,1.8246e-15
1335,1.9971e-15
1336,1.7576e-15
1337,1.8374e-15
1338,1.9218e-15
1339,1.8242e-15
1340,1.87e-15
1341,1.8946e-15
1342,1.7064e-15
1343,1.8302e-15
1344,1.7712e-15
1345,1.8246e-15
1346,1.7588e-15
1347,1.8062e-15
1348,1.7856e-15
1349,1.7875e-15
1350,1.8176e-15
1351,1.7883e-15
1352,1.7339e-15
1353,1.7167e-15
1354,1.6796e-15
1355,1.7638e-15
1356,1.7417e-15
1357,1.745e-15
1358,1.719e-15
1359,1.7768e-15
1360,1.7048e-15
1361,1.7543e-15
1362,1.7092e-15
1363,1.7053e-15
1364,1.6913e-15
1365,1.747e-15
1366,1.6996e-15
1367,1.696e-15
1368,1.674e-15
1369,1.6662e-15
1370,1.7836e-15
1371,1.7364e-15
1372,1.7808e-15
1373,1.6829e-15
1374,1.7363e-15
1375,1.5748e-15
1376,1.7255e-15
1377,1.6287e-15
1378,1.6657e-15
1379,1.7186e-15
1380,1.6901e-15
1381,1.6558e-15
1382,1.6931e-15
1383,1.6522e-15
1384,1.5844e-15
1385,1.6293e-15
1386,1.6595e-15
1387,1.6742e-15
1388,1.6954e-15
1389,1.6776e-15
1390,1.5865e-15
1391,1.7255e-15
1392,1.6601e-15
1393,1.597e-15
1394,1.629e-15
1395,1.6404e-15
1396,1.6372e-15
1397,1.5648e-15
1398,1.5562e-15
1399,1.6546e-15
1400,1.6419e-15
1401,1.5756e-15
1402,1.616e-15
1403,1.6409e-15
1404,1.6855e-15
1405,1.6394e-15
1406,1.5786e-15
1407,1.5856e-15
1408,1.6533e-15
1409,1.6076e-15
1410,1.6173e-15
1411,1.6364e-15
1412,1.5296e-15
1413,1.6235e-15
1414,1.608e-15
1415,1.6094e-15
1416,1.6828e-15
1417,1.6484e-15
1418,1.5217e-15
1419,1.5266e-15
1420,1.5642e-15
1421,1.6138e-15
1422,1.5718e-15
1423,1.5927e-15
1424,1.5672e-15
1425,1.6013e-15
1426,1.5942e-15
1427,1.5657e-15
1428,1.6735e-15
1429,1.5388e-15
1430,1.5812e-15
1431,1.5893e-15
1432,1.5177e-15
1433,1.5762e-15
1434,1.542e-15
1435,1.5118e-15
1436,1.6001e-15
1437,1.5284e-15
1438,1.6336e-15
1439,1.5564e-15
1440,1.5387e-15
1441,1.5981e-15
1442,1.5289e-15
1443,1.5344e-15
1444,1.5571e-15
1445,1.5383e-15
1446,1.6805e-15
1447,1.6544e-15
1448,1.5558e-15
1449,1.5372e-15
1450,1.6535e-15
1451,1.5685e-15
1452,1.4566e-15
1453,1.4942e-15
1454,1.5281e-15
1455,1.5747e-15
1456,1.5292e-15
1457,1.4392e-15
1458,1.4769e-15
1459,1.5382e-15
1460,1.5679e-15
1461,1.4593e-15
1462,1.4513e-15
1463,1.4879e-15
1464,1.4477e-15
1465,1.5273e-15
1466,1.4604e-15
1467,1.5162e-15
1468,1.483e-15
1469,1.465e-15
1470,1.4861e-15
1471,1.6199e-15
1472,1.4853e-15
1473,1.4448e-15
1474,1.5456e-15
1475,1.4464e-15
1476,1.5204e-15
1477,1.6222e-15
1478,1.4735e-15
1479,1.5637e-15
1480,1.5606e-15
1481,1.5887e-15
1482,1.5028e-15
1483,1.4031e-15
1484,1.4727e-15
1485,1.4598e-15
1486,1.4946e-15
1487,1.4929e-15
1488,1.5372e-15
1489,1.4541e-15
1490,1.6322e-15
1491,1.5914e-15
1492,1.552e-15
1493,1.4811e-15
1494,1.4597e-15
1495,1.4837e-15
1496,1.4385e-15
1497,1.5996e-15
1498,1.4778e-15
1499,1.4528e-15
1500,1.4853e-15
1501,1.5858e-15
1502,1.4587e-15
1503,1.4367e-15
1504,1.4743e-15
1505,1.4692e-15
1506,1.4024e-15
1507,1.4714e-15
1508,1.5982e-15
1509,1.5392e-15
1510,1.5479e-15
1511,1.6594e-15
1512,1.5123e-15
1513,1.4884e-15
1514,1.4845e-15
1515,1.4633e-15
1516,1.4725e-15
1517,1.4946e-15
1518,1.5259e-15
1519,1.4912e-15
1520,1.5272e-15
1521,1.5804e-15
1522,1.5138e-15
1523,1.5839e-15
1524,1.4931e-15
1525,1.4844e-15
1526,1.5049e-15
1527,1.508e-15
1528,1.5942e-15
1529,1.4591e-15
1530,1.6088e-15
1531,1.6153e-15
1532,1.4947e-15
1533,1.416e-15
1534,1.4975e-15
1535,1.4001e-15
1536,1.5439e-15
1537,1.4367e-15
1538,1.465e-15
1539,1.4616e-15
1540,1.4812e-15
1541,1.5364e-15
1542,1.5484e-15
1543,1.4713e-15
1544,1.4618e-15
1545,1.4834e-15
1546,1.6068e-15
1547,1.5035e-15
1548,1.4455e-15
1549,1.4103e-15
1550,1.4689e-15
1551,1.4825e-15
1552,1.4844e-15
1553,1.438e-15
1554,1.5642e-15
1555,1.4384e-15
1556,1.4186e-15
1557,1.5855e-15
1558,1.5331e-15
1559,1.6318e-15
1560,1.4778e-15
1561,1.432e-15
1562,1.4965e-15
1563,1.4543e-15
1564,1.5232e-15
1565,1.5599e-15
1566,1.4384e-15
1567,1.4198e-15
1568,1.517e-15
1569,1.469e-15
1570,1.5001e-15
1571,1.4414e-15
1572,1.6182e-15
1573,1.4885e-15
1574,1.4395e-15
1575,1.5125e-15
1576,1.439e-15
1577,1.4609e-15
1578,1.629e-15
1579,1.4247e-15
1580,1.4176e-15
1581,1.4272e-15
1582,1.4512e-15
1583,1.3234e-15
1584,1.4307e-15
1585,1.4682e-15
1586,1.4239e-15
1587,1.405e-15
1588,1.4784e-15
1589,1.4529e-15
1590,1.4577e-15
1591,1.3975e-15
1592,1.3966e-15
1593,1.4874e-15
1594,1.48e-15
1595,1.48e-15
1596,1.5178e-15
1597,1.487e-15
1598,1.477e-15
1599,1.3835e-15
1600,1.4829e-15
1601,1.3855e-15
1602,1.3744e-15
1603,1.3591e-15
1604,1.3917e-15
1605,1.5005e-15
1606,1.4336e-15
1607,1.4937e-15
1608,1.4231e-15
1609,1.4174e-15
1610,1.4518e-15
1611,1.3236e-15
1612,1.429e-15
1613,1.5226e-15
1614,1.4358e-15
1615,1.4961e-15
1616,1.4057e-15
1617,1.3707e-15
1618,1.4513e-15
1619,1.4447e-15
1620,1.4039e-15
1621,1.5328e-15
1622,1.5081e-15
1623,1.5542e-15
1624,1.5318e-15
1625,1.4179e-15
1626,1.35e-15
1627,1.4221e-15
1628,1.5183e-15
1629,1.4098e-15
1630,1.3593e-15
1631,1.386e-15
1632,1.3267e-15
1633,1.4795e-15
1634,1.4157e-15
1635,1.3588e-15
1636,1.4488e-15
1637,1.5054e-15
1638,1.5782e-15
1639,1.4256e-15
1640,1.5353e-15
1641,1.3837e-15
1642,1.5127e-15
1643,1.3862e-15
1644,1.4363e-15
1645,1.4848e-15
1646,1.5006e-15
1647,1.3898e-15
1648,1.3927e-15
1649,1.3209e-15
1650,1.4327e-15
1651,1.456e-15
1652,1.493e-15
1653,1.4592e-15
1654,1.3648e-15
1655,1.4716e-15
1656,1.4011e-15
1657,1.4921e-15
1658,1.5374e-15
1659,1.3631e-15
1660,1.4464e-15
1661,1.3443e-15
1662,1.4641e-15
1663,1.3205e-15
1664,1.5031e-15
1665,1.4959e-15
1666,1.5828e-15
1667,1.438e-15
1668,1.5769e-15
1669,1.4905e-15
1670,1.3839e-15
1671,1.4105e-15
1672,1.4254e-15
1673,1.3548e-15
1674,1.3678e-15
1675,1.4858e-15
1676,1.4587e-15
1677,1.5053e-15
1678,1.5477e-15
1679,1.4216e-15
1680,1.3907e-15
1681,1.3903e-15
1682,1.3465e-15
1683,1.3801e-15
1684,1.413e-15
1685,1.3738e-15
1686,1.4778e-15
1687,1.461e-15
1688,1.3245e-15
1689,1.3339e-15
1690,1.4077e-15
1691,1.4053e-15
1692,1.4816e-15
1693,1.344e-15
1694,1.3865e-15
1695,1.4499e-15
1696,1.386e-15
1697,1.4528e-15
1698,1.392e-15
1699,1.3321e-15
1700,1.5234e-15
1701,1.3584e-15
1702,1.3912e-15
1703,1.5316e-15
1704,1.32e-15
1705,1.3981e-15
1706,1.3202e-15
1707,1.4176e-15
1708,1.3702e-15
1709,1.3854e-15
1710,1.4429e-15
1711,1.3124e-15
1712,1.3462e-15
1713,1.3846e-15
1714,1.3523e-15
1715,1.3419e-15
1716,1.4599e-15
1717,1.4092e-15
1718,1.4109e-15
1719,1.4672e-15
1720,1.3966e-15
1721,1.4542e-15
1722,1.379e-15
1723,1.3828e-15
1724,1.4938e-15
1725,1.4137e-15
1726,1.4154e-15
1727,1.472e-15
1728,1.3961e-15
1729,1.3873e-15
1730,1.5481e-15
1731,1.4735e-15
1732,1.326e-15
1733,1.2863e-15
1734,1.3541e-15
1735,1.37e-15
1736,1.3637e-15
1737,1.416e-15
1738,1.389e-15
1739,1.4459e-15
1740,1.3688e-15
1741,1.2906e-15
1742,1.3541e-15
1743,1.343e-15
1744,1.5008e-15
1745,1.4117e-15
1746,1.4138e-15
1747,1.3792e-15
1748,1.3663e-15
1749,1.5113e-15
1750,1.3398e-15
1751,1.3798e-15
1752,1.4176e-15
1753,1.3348e-15
1754,1.4479e-15
1755,1.4155e-15
1756,1.5217e-15
1757,1.393e-15
1758,1.3514e-15
1759,1.3983e-15
1760,1.3629e-15
1761,1.3139e-15
1762,1.4124e-15
1763,1.3868e-15
1764,1.4231e-15
1765,1.4712e-15
1766,1.4164e-15
1767,1.3246e-15
1768,1.3519e-15
1769,1.3213e-15
1770,1.4253e-15
1771,1.2681e-15
1772,1.3815e-15
1773,1.329e-15
1774,1.4169e-15
1775,1.2724e-15
1776,1.3353e-15
1777,1.385e-15
1778,1.3098e-15
1779,1.3182e-15
1780,1.3106e-15
1781,1.4851e-15
1782,1.3606e-15
1783,1.4789e-15
1784,1.3779e-15
1785,1.3872e-15
1786,1.3536e-15
1787,1.4104e-15
1788,1.2911e-15
1789,1.4035e-15
1790,1.395e-15
1791,1.3716e-15
1792,1.2749e-15
1793,1.3779e-15
1794,1.3656e-15
1795,1.3219e-15
1796,1.3973e-15
1797,1.445e-15
1798,1.3236e-15
1799,1.4324e-15
1800,1.4783e-15
1801,1.3892e-15
1802,1.3935e-15
1803,1.3858e-15
1804,1.3276e-15
1805,1.4994e-15
1806,1.4596e-15
1807,1.3358e-15
1808,1.4017e-15
1809,1.3097e-15
1810,1.3318e-15
1811,1.3237e-15
1812,1.338e-15
1813,1.4929e-15
1814,1.4923e-15
1815,1.3671e-15
1816,1.3234e-15
1817,1.4582e-15
1818,1.2646e-15
1819,1.3045e-15
1820,1.3191e-15
1821,1.3087e-15
1822,1.3512e-15
1823,1.4284e-15
1824,1.4267e-15
1825,1.3625e-15
1826,1.3614e-15
1827,1.3464e-15
1828,1.3006e-15
1829,1.3519e-15
1830,1.4133e-15
1831,1.2889e-15
1832,1.3488e-15
1833,1.3433e-15
1834,1.3646e-15
1835,1.4059e-15
1836,1.3827e-15
1837,1.3396e-15
1838,1.3203e-15
1839,1.4182e-15
1840,1.3682e-15
1841,1.3699e-15
1842,1.445e-15
1843,1.4331e-15
1844,1.306e-15
1845,1.3968e-15
1846,1.3661e-15
1847,1.3952e-15
1848,1.3542e-15
1849,1.4744e-15
1850,1.3572e-15
1851,1.2962e-15
1852,1.3727e-15
1853,1.3554e-15
1854,1.3644e-15
1855,1.4317e-15
1856,1.3072e-15
1857,1.3483e-15
1858,1.3844e-15
1859,1.4364e-15
1860,1.4075e-15
1861,1.4214e-15
1862,1.3459e-15
1863,1.3518e-15
1864,1.3673e-15
1865,1.3708e-15
1866,1.4434e-15
1867,1.4055e-15
1868,1.3954e-15
1869,1.3973e-15
1870,1.3893e-15
1871,1.4443e-15
1872,1.3183e-15
1873,1.2931e-15
1874,1.5045e-15
1875,1.3743e-15
1876,1.3793e-15
1877,1.2733e-15
1878,1.4078e-15
1879,1.4188e-15
1880,1.3058e-15
1881,1.4353e-15
1882,1.4426e-15
1883,1.3053e-15
1884,1.2967e-15
1885,1.5317e-15
1886,1.4682e-15
1887,1.4341e-15
1888,1.4135e-15
1889,1.3537e-15
1890,1.2767e-15
1891,1.4325e-15
1892,1.3252e-15
1893,1.3461e-15
1894,1.3382e-15
1895,1.3507e-15
1896,1.3156e-15
1897,1.3519e-15
1898,1.4003e-15
1899,1.2271e-15
1900,1.4302e-15
1901,1.2742e-15
1902,1.4467e-15
1903,1.3779e-15
1904,1.2862e-15
1905,1.305e-15
1906,1.3677e-15
1907,1.3097e-15
1908,1.454e-15
1909,1.398e-15
1910,1.3438e-15
1911,1.4421e-15
1912,1.2555e-15
1913,1.3027e-15
1914,1.3462e-15
1915,1.4287e-15
1916,1.3609e-15
1917,1.3472e-15
1918,1.3803e-15
1919,1.3137e-15
1920,1.2764e-15
1921,1.3845e-15
1922,1.3767e-15
1923,1.4709e-15
1924,1.3265e-15
1925,1.2744e-15
1926,1.3516e-15
1927,1.3103e-15
1928,1.351e-15
1929,1.3256e-15
1930,1.3493e-15
1931,1.2769e-15
1932,1.3229e-15
1933,1.4548e-15
1934,1.4806e-15
1935,1.4078e-15
1936,1.3816e-15
1937,1.4285e-15
1938,1.3652e-15
1939,1.4325e-15
1940,1.452e-15
1941,1.4121e-15
1942,1.4236e-15
1943,1.3073e-15
1944,1.3014e-15
1945,1.3852e-15
1946,1.4465e-15
1947,1.3526e-15
1948,1.4224e-15
1949,1.3921e-15
1950,1.3703e-15
1951,1.4648e-15
1952,1.2964e-15
1953,1.3732e-15
1954,1.3032e-15
1955,1.3045e-15
1956,1.4123e-15
1957,1.376e-15
1958,1.4271e-15
1959,1.2383e-15
1960,1.2925e-15
1961,1.3718e-15
1962,1.3068e-15
1963,1.3383e-15
1964,1.3616e-15
1965,1.367e-15
1966,1.3785e-15
1967,1.4049e-15
1968,1.2895e-15
1969,1.3216e-15
1970,1.3162e-15
1971,1.3845e-15
1972,1.3426e-15
1973,1.3265e-15
1974,1.3033e-15
1975,1.3304e-15
1976,1.3132e-15
1977,1.3688e-15
1978,1.3797e-15
1979,1.2804e-15
1980,1.5405e-15
1981,1.4553e-15
1982,1.2897e-15
1983,1.3734e-15
1984,1.4055e-15
1985,1.3533e-15
1986,1.3253e-15
1987,1.3966e-15
1988,1.3197e-15
1989,1.3348e-15
1990,1.2892e-15
1991,1.3525e-15
1992,1.3164e-15
1993,1.328e-15
1994,1.4331e-15
1995,1.3597e-15
1996,1.3399e-15
1997,1.3337e-15
1998,1.2983e-15
1999,1.3194e-15
2000,1.2822e-15


==> Figure/SVD/tikz_pictures/Exp_1/prior_time_error.csv <==
0.046214,0.98304
0.049883,0.96504
0.050106,0.9584
0.050075,0.93949
0.051903,0.92563
0.050728,0.91059
0.0539,0.90537
0.053395,0.8832
0.052704,0.87206
0.053986,0.86077
0.053948,0.84706
0.053262,0.83244
0.052902,0.81129
0.054294,0.79424
0.054102,0.78294
0.054331,0.78082
0.055277,0.76548
0.054883,0.74554
0.056269,0.72774
0.059383,0.72561
0.057586,0.70119
0.057733,0.68927
0.059611,0.67248
0.057044,0.67132
0.057914,0.65694
0.056576,0.65326
0.057484,0.63499
0.058111,0.61083
0.056837,0.61545
0.058737,0.59888
0.059581,0.58614
0.058737,0.59171
0.05871,0.57065
0.061433,0.55421
0.058764,0.53525
0.059859,0.54508
0.058316,0.50759
0.059888,0.52434
0.059123,0.50259
0.061504,0.48641
0.05899,0.48127
0.059637,0.46393
0.05984,0.46409
0.058978,0.45077
0.06239,0.44794
0.061028,0.43245
0.061302,0.43551
0.061007,0.4229
0.060874,0.41488
0.061304,0.40696
0.059314,0.39799
0.060998,0.39767
0.06045,0.37166
0.061779,0.36522
0.062845,0.36008
0.063254,0.34511
0.06182,0.34217
0.065153,0.33959
0.063084,0.33413
0.06249,0.31941
0.063143,0.31057
0.063019,0.30266
0.062275,0.29462
0.062645,0.29059
0.062658,0.28408
0.062933,0.28242
0.0616,0.27634
0.061684,0.27435
0.06146,0.26414
0.062028,0.24765
0.06126,0.24145
0.061623,0.24608
0.062977,0.22922
0.062823,0.23037
0.062158,0.22829
0.062808,0.22546
0.063459,0.22424
0.064472,0.22002
0.062596,0.20855
0.062523,0.19948
0.063736,0.19288
0.062453,0.18988
0.064042,0.19046
0.064093,0.17918
0.064569,0.18183
0.064964,0.17159
0.066013,0.17293
0.064634,0.16439
0.065188,0.17079
0.067509,0.1512
0.065424,0.15108
0.066775,0.1524
0.066342,0.14548
0.066315,0.14415
0.065968,0.1458
0.065433,0.13915
0.06592,0.13679
0.064029,0.12816
0.063707,0.12531
0.061985,0.11852
0.06432,0.11844
0.065073,0.11771
0.064036,0.1135
0.062753,0.10537
0.065237,0.10941
0.065561,0.10566
0.066766,0.10387
0.065115,0.105
0.067216,0.096992
0.066593,0.093848
0.066767,0.091587
0.068339,0.091954
0.06729,0.08676
0.06815,0.087773
0.068805,0.083102
0.066273,0.083147
0.064048,0.079137
0.067999,0.079771
0.067496,0.07514
0.068049,0.074188
0.065666,0.068229
0.0667,0.070801
0.067039,0.066102
0.066989,0.06641
0.065515,0.065859
0.067339,0.063872
0.066712,0.060642
0.070854,0.061296
0.069275,0.059214
0.069698,0.059608
0.06792,0.058742
0.066686,0.05293
0.06728,0.052747
0.068028,0.052318
0.068668,0.049744
0.068483,0.047884
0.068487,0.047152
0.068857,0.04498
0.069091,0.04663
0.068854,0.043818
0.068339,0.044391
0.068465,0.04103
0.072069,0.040897
0.067415,0.039491
0.067915,0.037878
0.06744,0.038113
0.068518,0.037163
0.067829,0.035565
0.074055,0.034213
0.068665,0.034858
0.070122,0.032055
0.069462,0.03122
0.069787,0.030367
0.068859,0.030031
0.068969,0.030426
0.070306,0.028761
0.070392,0.028717
0.070103,0.027232
0.068359,0.026221
0.068272,0.025494
0.069997,0.026129
0.070492,0.024571
0.071452,0.023707
0.072203,0.022763
0.069294,0.022769
0.071005,0.022165
0.070139,0.021995
0.071386,0.021362
0.071418,0.020953
0.073455,0.019505
0.074175,0.018786
0.074674,0.018879
0.074089,0.017645
0.073018,0.018293
0.073439,0.0173
0.071172,0.016969
0.072214,0.016259
0.071659,0.016029
0.07343,0.016245
0.074075,0.016355
0.072706,0.014635
0.074156,0.01478
0.074663,0.013747
0.075217,0.013776
0.074863,0.012942
0.074499,0.012795
0.073778,0.012148
0.074248,0.011684
0.075134,0.012288
0.074107,0.011768
0.076797,0.011205
0.076049,0.010561
0.072185,0.010481
0.071989,0.010025
0.073899,0.0099504
0.075497,0.0099735
0.075858,0.0098627
0.074666,0.0095228
0.076292,0.0089192
0.074856,0.0093263
0.075914,0.0084935
0.076274,0.0081525
0.075323,0.0077199
0.075054,0.007786
0.075644,0.0076202
0.075568,0.0074412
0.076397,0.0074752
0.074567,0.0074175
0.075841,0.0066655
0.076084,0.0064225
0.077083,0.0066978
0.076311,0.0060945
0.077716,0.0060133
0.076471,0.0058803
0.077245,0.00589
0.077618,0.005614
0.079431,0.0053187
0.078632,0.0052511
0.078172,0.0050537
0.079208,0.00491
0.08128,0.0048095
0.076477,0.0048122
0.078643,0.0047402
0.075913,0.0045849
0.076965,0.0043861
0.07871,0.0041806
0.077367,0.0041326
0.076286,0.0040459
0.077824,0.0040655
0.078997,0.0037772
0.08014,0.0037336
0.080589,0.0036409
0.081172,0.0035299
0.081426,0.003448
0.081872,0.0034344
0.079514,0.003219
0.07825,0.0030852
0.077583,0.0030612
0.078999,0.0029598
0.075928,0.0029212
0.07822,0.0028485
0.080064,0.0027288
0.080265,0.0025457
0.08047,0.0025016
0.080986,0.0025774
0.080915,0.0024891
0.08435,0.0023194
0.081803,0.0022631
0.083448,0.0021485
0.083907,0.0021847
0.087813,0.0020586
0.082194,0.002049
0.080657,0.002082
0.080943,0.0019789
0.078457,0.0019372
0.081826,0.0018871
0.079014,0.0018179
0.080556,0.0017228
0.0806,0.0017208
0.079971,0.0015889
0.079232,0.0015674
0.080466,0.0015266
0.080912,0.0015416
0.082171,0.0014869
0.081295,0.0014911
0.080878,0.0014012
0.08161,0.0013243
0.079387,0.0012799
0.078324,0.0013243
0.079881,0.0012351
0.081969,0.0011579
0.081038,0.001232
0.083249,0.0011555
0.080938,0.0010669
0.08666,0.0010768
0.087149,0.00099844
0.08959,0.0010354
0.085929,0.00099007
0.083632,0.00095259
0.084956,0.00090902
0.083226,0.00091067
0.083764,0.00087054
0.081986,0.00088536
0.085156,0.00082346
0.083495,0.00079188
0.085835,0.00079634
0.085974,0.00074521
0.084502,0.00075922
0.085676,0.00073336
0.087158,0.00068711
0.084758,0.00069967
0.086629,0.00066662
0.08732,0.00064863
0.088906,0.00064939
0.088855,0.00058653
0.088424,0.00058554
0.087197,0.00060091
0.08837,0.00055362
0.087686,0.00053939
0.089358,0.00053335
0.088715,0.00050063
0.090556,0.00049362
0.088851,0.00049251
0.08925,0.00048883
0.088098,0.00045402
0.091618,0.0004492
0.090122,0.00042394
0.090641,0.0004269
0.089213,0.00039837
0.093219,0.00039349
0.090313,0.00038449
0.089917,0.00038366
0.089512,0.00038468
0.091632,0.00036045
0.091425,0.00032837
0.091969,0.00033286
0.090767,0.00032352
0.092738,0.0003222
0.092903,0.00031408
0.092019,0.00028925
0.089723,0.00029865
0.090227,0.00027912
0.092531,0.00027819
0.091136,0.00026942
0.093519,0.00027134
0.093312,0.00025846
0.095474,0.00025467
0.093444,0.0002352
0.098399,0.0002191
0.093717,0.0002289
0.094469,0.00021584
0.090589,0.00020542
0.089177,0.00021533
0.090892,0.00019783
0.094759,0.00019744
0.091574,0.00019375
0.09422,0.00018206
0.093813,0.00018077
0.092044,0.00017627
0.094112,0.00016403
0.095983,0.00016733
0.093351,0.00016809
0.096314,0.0001589
0.095382,0.0001538
0.095778,0.00014728
0.093342,0.0001442
0.096521,0.00013996
0.094103,0.00013762
0.096334,0.00013399
0.094603,0.00012637
0.092408,0.00012242
0.095787,0.00012438
0.096686,0.00012008
0.095745,0.00011481
0.095503,0.00011148
0.092645,0.00010656
0.096174,0.00010342
0.093185,0.00010114
0.094425,9.6446e-05
0.094795,9.5818e-05
0.09652,9.428e-05
0.098288,9.0174e-05
0.095053,9.0201e-05
0.097159,8.4616e-05
0.095699,8.4543e-05
0.095692,8.0478e-05
0.10045,7.5126e-05
0.10044,7.5256e-05
0.10054,7.2605e-05
0.10043,7.2209e-05
0.099395,6.996e-05
0.098705,6.9801e-05
0.10001,6.626e-05
0.097796,6.4518e-05
0.096978,6.0502e-05
0.098459,6.2003e-05
0.1008,6.1165e-05
0.098769,5.7575e-05
0.096724,5.5227e-05
0.1012,5.5829e-05
0.1012,5.349e-05
0.10092,5.1637e-05
0.098375,5.0075e-05
0.097587,4.8692e-05
0.098773,4.7385e-05
0.095454,4.5212e-05
0.095184,4.6129e-05
0.097652,4.1823e-05
0.098864,4.0974e-05
0.096378,4.0543e-05
0.095672,4.0368e-05
0.095245,3.7857e-05
0.097412,3.7453e-05
0.097064,3.8463e-05
0.096965,3.5847e-05
0.098204,3.4251e-05
0.099177,3.3597e-05
0.098812,3.2174e-05
0.098318,3.1366e-05
0.10229,3.0264e-05
0.10213,2.9445e-05
0.099178,2.8523e-05
0.094674,2.7705e-05
0.094759,2.7631e-05
0.097297,2.6119e-05
0.099556,2.504e-05
0.098576,2.5335e-05
0.10257,2.4335e-05
0.10433,2.3781e-05
0.10172,2.3425e-05
0.10216,2.236e-05
0.10155,2.225e-05
0.10548,2.1181e-05
0.1039,2.0591e-05
0.10308,1.986e-05
0.1016,1.948e-05
0.1075,1.8763e-05
0.10627,1.7858e-05
0.11113,1.7662e-05
0.10833,1.7487e-05
0.10616,1.6702e-05
0.106,1.6355e-05
0.10475,1.5443e-05
0.10993,1.5253e-05
0.10502,1.454e-05
0.11077,1.4049e-05
0.10328,1.385e-05
0.10461,1.4107e-05
0.10754,1.3082e-05
0.10552,1.2746e-05
0.10531,1.2292e-05
0.107,1.1898e-05
0.10807,1.1792e-05
0.1071,1.1326e-05
0.1071,1.0964e-05
0.10729,1.1224e-05
0.11098,1.0909e-05
0.1063,1.0191e-05
0.10706,9.7642e-06
0.10979,9.6418e-06
0.11046,8.985e-06
0.10951,9.0514e-06
0.11567,8.9602e-06
0.11593,8.1328e-06
0.11336,8.4405e-06
0.1115,8.0524e-06
0.11087,7.9189e-06
0.11108,7.8823e-06
0.1093,7.737e-06
0.10837,7.2081e-06
0.10927,7.2014e-06
0.10994,6.8901e-06
0.11311,6.7921e-06
0.11232,6.145e-06
0.11367,6.6044e-06
0.11162,6.1512e-06
0.11477,5.9586e-06
0.11651,5.7231e-06
0.11885,5.7699e-06
0.12034,5.4377e-06
0.11978,5.3208e-06
0.11894,5.0962e-06
0.11692,5.1191e-06
0.11756,4.8426e-06
0.12183,4.4758e-06
0.12108,4.5828e-06
0.11898,4.3343e-06
0.11872,4.1577e-06
0.12303,4.1561e-06
0.12046,3.957e-06
0.11847,4.1581e-06
0.12206,3.7966e-06
0.12462,3.7733e-06
0.12375,3.5596e-06
0.12485,3.4668e-06
0.12455,3.4378e-06
0.12696,3.2872e-06
0.12175,3.183e-06
0.12532,3.0889e-06
0.1223,2.9701e-06
0.12113,2.8651e-06
0.12149,2.8139e-06
0.12472,2.7272e-06
0.1235,2.6599e-06
0.12457,2.6079e-06
0.12307,2.4948e-06
0.12338,2.4318e-06
0.12192,2.425e-06
0.12465,2.2358e-06
0.127,2.1633e-06
0.12508,2.2477e-06
0.12606,2.0255e-06
0.12836,1.997e-06
0.13789,1.9447e-06
0.12584,1.9902e-06
0.12488,1.9427e-06
0.12652,1.877e-06
0.12827,1.7708e-06
0.12782,1.6995e-06
0.12766,1.646e-06
0.12692,1.6048e-06
0.12769,1.6149e-06
0.12546,1.5486e-06
0.12614,1.5443e-06
0.12658,1.4543e-06
0.12558,1.4223e-06
0.12533,1.3358e-06
0.12623,1.3156e-06
0.12454,1.321e-06
0.12097,1.2953e-06
0.12274,1.183e-06
0.12422,1.2321e-06
0.11963,1.1976e-06
0.1178,1.1376e-06
0.11935,1.0867e-06
0.11681,1.0291e-06
0.11846,1.0326e-06
0.12264,9.8958e-07
0.12048,9.1316e-07
0.12109,9.6894e-07
0.12095,9.3937e-07
0.12166,9.1736e-07
0.11929,8.4653e-07
0.12505,8.206e-07
0.12832,8.3728e-07
0.12589,8.0522e-07
0.12614,7.5196e-07
0.12278,7.2123e-07
0.12305,7.2794e-07
0.12332,6.9636e-07
0.12187,6.8535e-07
0.12382,6.4014e-07
0.12799,6.599e-07
0.12429,6.6431e-07
0.12546,6.192e-07
0.12143,6.0243e-07
0.11972,5.6428e-07
0.12535,5.3663e-07
0.12438,5.4555e-07
0.12411,5.2787e-07
0.12683,4.9732e-07
0.12535,4.9985e-07
0.12396,4.7194e-07
0.125,4.722e-07
0.12835,4.6157e-07
0.12721,4.2807e-07
0.12968,4.3207e-07
0.12993,4.4632e-07
0.1333,4.0582e-07
0.13053,4.134e-07
0.13269,3.7927e-07
0.12906,3.6572e-07
0.1333,3.6088e-07
0.13282,3.4782e-07
0.12974,3.4741e-07
0.12902,3.1448e-07
0.1335,3.1536e-07
0.13408,3.1814e-07
0.13331,3.2404e-07
0.13405,2.9446e-07
0.13229,2.8996e-07
0.1346,2.919e-07
0.13462,2.7049e-07
0.13176,2.5733e-07
0.12785,2.6129e-07
0.13587,2.6044e-07
0.13666,2.2909e-07
0.13663,2.3395e-07
0.13729,2.3195e-07
0.13536,2.1461e-07
0.13009,2.149e-07
0.13266,2.0972e-07
0.13195,2.0105e-07
0.13487,1.8739e-07
0.1409,2.0098e-07
0.13273,1.8068e-07
0.13091,1.8174e-07
0.13667,1.7174e-07
0.13605,1.7409e-07
0.13445,1.6614e-07
0.13585,1.6257e-07
0.12965,1.693e-07
0.13008,1.5237e-07
0.13084,1.5695e-07
0.134,1.4911e-07
0.12519,1.4193e-07
0.13658,1.3877e-07
0.13716,1.236e-07
0.13394,1.3177e-07
0.13478,1.2321e-07
0.13725,1.1686e-07
0.13214,1.2236e-07
0.13487,1.1863e-07
0.13618,1.0942e-07
0.1357,1.1422e-07
0.13628,1.047e-07
0.13874,1.0612e-07
0.13802,9.8112e-08
0.1407,9.3047e-08
0.14041,9.4387e-08
0.14222,8.9154e-08
0.14178,8.5763e-08
0.13992,8.7095e-08
0.13994,8.164e-08
0.13775,7.8831e-08
0.13938,7.7843e-08
0.13873,7.7575e-08
0.13933,7.2704e-08
0.14125,7.0268e-08
0.13793,6.9243e-08
0.14029,6.3451e-08
0.13931,6.4789e-08
0.13738,6.2859e-08
0.13973,5.8324e-08
0.13973,5.9348e-08
0.13603,5.743e-08
0.13971,5.725e-08
0.14459,5.3933e-08
0.14625,5.184e-08
0.14608,4.8596e-08
0.14205,4.9609e-08
0.14542,4.9424e-08
0.14543,4.7433e-08
0.14083,4.7624e-08
0.14474,4.5299e-08
0.15011,4.3771e-08
0.1483,4.2046e-08
0.14556,4.2565e-08
0.14611,3.8602e-08
0.15104,3.7955e-08
0.14987,3.7799e-08
0.14774,3.6201e-08
0.15258,3.5273e-08
0.15385,3.4318e-08
0.15686,3.3317e-08
0.15184,3.3811e-08
0.15041,3.0731e-08
0.15232,3.1108e-08
0.15148,2.8617e-08
0.14389,2.9925e-08
0.1463,2.8211e-08
0.14075,2.8334e-08
0.14032,2.5378e-08
0.14099,2.5937e-08
0.13888,2.6104e-08
0.14437,2.5097e-08
0.14537,2.3517e-08
0.14214,2.4001e-08
0.14283,2.1924e-08
0.14633,2.1547e-08
0.14332,2.0532e-08
0.14194,2.0532e-08
0.14102,2.0439e-08
0.14582,1.9331e-08
0.14496,1.8549e-08
0.13873,1.7792e-08
0.14149,1.782e-08
0.14693,1.6743e-08
0.14394,1.6299e-08
0.14635,1.6099e-08
0.13999,1.5172e-08
0.14416,1.5164e-08
0.14288,1.4948e-08
0.14108,1.511e-08
0.14139,1.4121e-08
0.14555,1.4192e-08
0.1458,1.3821e-08
0.14346,1.2907e-08
0.14361,1.2426e-08
0.14344,1.1816e-08
0.14561,1.2097e-08
0.14551,1.1415e-08
0.14428,1.0922e-08
0.15015,1.0544e-08
0.14956,1.0177e-08
0.14481,1.022e-08
0.14474,9.6666e-09
0.14395,9.2432e-09
0.15072,9.4402e-09
0.14271,8.8089e-09
0.14435,8.6014e-09
0.14683,8.4934e-09
0.15632,8.1116e-09
0.14927,8.0569e-09
0.14636,8.045e-09
0.14564,7.3413e-09
0.15195,7.4138e-09
0.14985,7.004e-09
0.15321,7.3478e-09
0.15478,6.8159e-09
0.1582,6.2309e-09
0.15406,6.1129e-09
0.16052,5.9465e-09
0.15372,6.0319e-09
0.15528,5.9314e-09
0.14945,5.5185e-09
0.14896,5.2871e-09
0.14808,5.2436e-09
0.1538,5.1201e-09
0.15276,4.9442e-09
0.15026,5.0115e-09
0.14663,4.8329e-09
0.15251,4.639e-09
0.14999,4.3369e-09
0.14522,4.319e-09
0.14696,4.1004e-09
0.15031,4.2521e-09
0.14714,3.9429e-09
0.14699,3.9387e-09
0.14614,3.4944e-09
0.14605,3.6367e-09
0.14316,3.5847e-09
0.14473,3.4117e-09
0.14555,3.2162e-09
0.14724,3.3299e-09
0.1413,3.1218e-09
0.14626,2.9826e-09
0.1482,3.0169e-09
0.15339,2.8827e-09
0.14624,2.7433e-09
0.1481,2.744e-09
0.146,2.6535e-09
0.15332,2.5944e-09
0.14865,2.5388e-09
0.1532,2.4701e-09
0.1529,2.41e-09
0.15999,2.2868e-09
0.15349,2.1548e-09
0.16259,2.0747e-09
0.16393,2.0112e-09
0.17044,2.0706e-09
0.16344,1.9476e-09
0.16167,1.8556e-09
0.16227,1.8443e-09
0.17071,1.837e-09
0.16711,1.7899e-09
0.16427,1.6844e-09
0.16376,1.6842e-09
0.17306,1.7181e-09
0.16737,1.495e-09
0.16401,1.5056e-09
0.16118,1.5345e-09
0.17205,1.4156e-09
0.16456,1.3624e-09
0.16315,1.2845e-09
0.16479,1.3393e-09
0.17038,1.2702e-09
0.16708,1.2567e-09
0.16088,1.1807e-09
0.16631,1.1298e-09
0.17586,1.1746e-09
0.16792,1.098e-09
0.16698,1.0194e-09
0.16731,1.0138e-09
0.17352,9.9437e-10
0.17103,1.0183e-09
0.17903,9.408e-10
0.1771,9.2254e-10
0.17932,8.6787e-10
0.18506,8.5616e-10
0.17931,8.4659e-10
0.17234,8.092e-10
0.17611,7.6291e-10
0.17727,7.6431e-10
0.17268,7.1741e-10
0.17003,7.2024e-10
0.18803,6.9184e-10
0.17392,6.6869e-10
0.15935,6.4489e-10
0.1561,6.5406e-10
0.16464,5.9216e-10
0.16611,5.8408e-10
0.15879,5.8603e-10
0.15744,5.8352e-10
0.16308,5.8539e-10
0.16341,5.1398e-10
0.17021,5.1319e-10
0.17204,4.9846e-10
0.16695,4.907e-10
0.16143,4.8427e-10
0.16128,4.6219e-10
0.16378,4.4486e-10
0.15815,4.29e-10
0.15887,4.3574e-10
0.15945,4.0641e-10
0.16067,3.9579e-10
0.16955,4.0408e-10
0.16991,3.7708e-10
0.17074,3.7591e-10
0.16467,3.5833e-10
0.15679,3.6248e-10
0.1584,3.3608e-10
0.15803,3.3451e-10
0.16046,3.1454e-10
0.16843,2.9828e-10
0.17248,2.9829e-10
0.16871,2.852e-10
0.16954,2.8227e-10
0.16797,2.7302e-10
0.16661,2.7469e-10
0.17051,2.573e-10
0.17486,2.499e-10
0.17482,2.3831e-10
0.17172,2.4818e-10
0.17545,2.3217e-10
0.1737,2.289e-10
0.17397,2.1794e-10
0.16716,2.1896e-10
0.16927,2.0912e-10
0.16753,2.0606e-10
0.17001,1.9676e-10
0.1653,1.818e-10
0.17134,1.7948e-10
0.17335,1.7896e-10
0.17185,1.7129e-10
0.16162,1.6627e-10
0.17392,1.5322e-10
0.17653,1.6019e-10
0.17513,1.4787e-10
0.17266,1.506e-10
0.17721,1.3669e-10
0.17387,1.3631e-10
0.17793,1.4289e-10
0.18174,1.3337e-10
0.18157,1.2595e-10
0.1742,1.2022e-10
0.17804,1.2322e-10
0.17622,1.1569e-10
0.17602,1.0963e-10
0.17398,1.1499e-10
0.17858,1.0503e-10
0.18421,9.9273e-11
0.17844,1.0018e-10
0.17593,9.5599e-11
0.18095,9.2878e-11
0.17829,9.3323e-11
0.18466,9.1595e-11
0.1845,8.5979e-11
0.18449,8.6173e-11
0.18752,8.5105e-11
0.18675,7.6934e-11
0.1768,7.8662e-11
0.18006,7.467e-11
0.18302,7.391e-11
0.18785,7.0966e-11
0.1788,7.1025e-11
0.18283,6.6254e-11
0.18277,6.6135e-11
0.19227,6.415e-11
0.1845,6.2701e-11
0.18731,6.1955e-11
0.19222,5.5971e-11
0.19023,5.4028e-11
0.19062,5.5969e-11
0.201,5.3078e-11
0.18465,5.3027e-11
0.19113,4.8605e-11
0.19164,4.9831e-11
0.19358,4.5772e-11
0.18833,4.5643e-11
0.18319,4.4678e-11
0.18937,4.3089e-11
0.19143,4.2636e-11
0.18362,4.0268e-11
0.18367,3.7879e-11
0.18756,3.8119e-11
0.19699,3.811e-11
0.1856,3.5885e-11
0.18616,3.558e-11
0.18534,3.4068e-11
0.18984,3.1249e-11
0.19085,3.325e-11
0.19091,3.0815e-11
0.18799,3.0397e-11
0.19204,2.8939e-11
0.19088,2.9147e-11
0.1915,2.7957e-11
0.18732,2.7804e-11
0.18891,2.4945e-11
0.18771,2.4548e-11
0.18666,2.4924e-11
0.1884,2.4162e-11
0.19559,2.3516e-11
0.18057,2.4121e-11
0.18048,2.2126e-11
0.17935,2.1564e-11
0.18811,2.1439e-11
0.19718,1.9558e-11
0.20396,1.9744e-11
0.19573,1.8405e-11
0.20123,1.8015e-11
0.19181,1.7144e-11
0.19027,1.6972e-11
0.18889,1.6548e-11
0.19866,1.628e-11
0.18358,1.5777e-11
0.18732,1.4575e-11
0.18858,1.5406e-11
0.18155,1.3713e-11
0.17689,1.4519e-11
0.17998,1.4473e-11
0.17726,1.4041e-11
0.18647,1.2621e-11
0.18025,1.2195e-11
0.18064,1.222e-11
0.17876,1.1412e-11
0.18809,1.1451e-11
0.19016,1.1735e-11
0.19439,1.0638e-11
0.19048,1.0935e-11
0.18522,1.0001e-11
0.19,9.9395e-12
0.19428,9.6565e-12
0.18835,9.6324e-12
0.18746,9.3149e-12
0.18547,8.963e-12
0.1868,8.4214e-12
0.18227,7.9542e-12
0.1777,7.6668e-12
0.18105,7.9373e-12
0.19474,7.2194e-12
0.18734,7.42e-12
0.18776,7.2624e-12
0.19258,7.0536e-12
0.19068,6.6366e-12
0.19051,6.5683e-12
0.19195,6.1652e-12
0.19572,6.2427e-12
0.19102,5.8955e-12
0.18106,5.8618e-12
0.18702,5.8459e-12
0.18507,5.2884e-12
0.18609,5.3919e-12
0.18712,5.1071e-12
0.18636,4.9329e-12
0.19094,4.8209e-12
0.18902,4.7537e-12
0.18447,4.7262e-12
0.18195,4.4437e-12
0.18798,4.2742e-12
0.19454,4.1366e-12
0.19437,4.1538e-12
0.19379,3.8709e-12
0.19742,3.6768e-12
0.20001,3.7651e-12
0.19396,3.5671e-12
0.19073,3.5511e-12
0.19962,3.2196e-12
0.20115,3.2798e-12
0.20105,3.164e-12
0.20093,3.2522e-12
0.20567,3.0787e-12
0.20549,2.9784e-12
0.20317,2.9375e-12
0.19518,2.7735e-12
0.19349,2.5926e-12
0.19707,2.5843e-12
0.1936,2.5796e-12
0.18775,2.424e-12
0.18638,2.3524e-12
0.19033,2.2082e-12
0.20113,2.1772e-12
0.19895,2.1453e-12
0.19479,2.0999e-12
0.20318,2.0316e-12
0.20292,2.0042e-12
0.19612,1.8619e-12
0.20634,1.8954e-12
0.19905,1.87e-12
0.20512,1.8175e-12
0.2034,1.6912e-12
0.2055,1.6528e-12
0.20597,1.6522e-12
0.20187,1.5967e-12
0.19849,1.4869e-12
0.2041,1.5167e-12
0.19915,1.4579e-12
0.19484,1.3343e-12
0.19477,1.3399e-12
0.19816,1.2985e-12
0.21079,1.3141e-12
0.19829,1.1948e-12
0.19546,1.2068e-12
0.19155,1.2199e-12
0.19232,1.1609e-12
0.19297,1.1314e-12
0.19958,1.0852e-12
0.21432,1.0727e-12
0.21228,1.0326e-12
0.20655,9.8168e-13
0.19948,9.8619e-13
0.2084,9.2957e-13
0.20993,8.8766e-13
0.20956,8.6301e-13
0.24457,8.3815e-13
0.21303,7.9222e-13
0.23085,7.638e-13
0.23337,8.1789e-13
0.22787,7.5937e-13
0.21202,7.1831e-13
0.21793,7.0851e-13
0.23265,6.8944e-13
0.22794,6.9219e-13
0.21196,6.5344e-13
0.22002,6.2089e-13
0.21549,5.9311e-13
0.21833,6.0114e-13
0.22249,5.6787e-13
0.22239,5.5839e-13
0.23584,5.4589e-13
0.24137,5.2638e-13
0.22441,5.3046e-13
0.23205,4.8465e-13
0.21887,4.9267e-13
0.22103,4.727e-13
0.22418,4.4674e-13
0.2403,4.2051e-13
0.23312,4.3323e-13
0.2412,4.2729e-13
0.22466,4.1767e-13
0.23142,3.9093e-13
0.22823,3.6973e-13
0.23158,3.6019e-13
0.2243,3.6342e-13
0.23864,3.3347e-13
0.23845,3.5649e-13
0.23823,3.3477e-13
0.21316,3.2441e-13
0.21691,3.0602e-13
0.21129,3.0576e-13
0.22026,2.9026e-13
0.21849,2.9621e-13
0.23959,2.7471e-13
0.24152,2.661e-13
0.2412,2.6544e-13
0.22065,2.7159e-13
0.23052,2.5223e-13
0.22329,2.3801e-13
0.22235,2.3524e-13
0.21831,2.2656e-13
0.23503,2.2454e-13
0.23358,2.0897e-13
0.23851,2.0578e-13
0.2255,1.9883e-13
0.22931,2.0096e-13
0.22284,1.8592e-13
0.22491,1.8571e-13
0.22138,1.7564e-13
0.2469,1.8124e-13
0.23695,1.6252e-13
0.23903,1.6022e-13
0.22341,1.565e-13
0.22421,1.5864e-13
0.22269,1.4299e-13
0.22991,1.4986e-13
0.23016,1.3721e-13
0.24931,1.3232e-13
0.23801,1.3831e-13
0.24001,1.2649e-13
0.21641,1.2625e-13
0.22858,1.2592e-13
0.22644,1.1807e-13
0.21772,1.1411e-13
0.22338,1.1032e-13
0.24303,1.1038e-13
0.23706,1.0205e-13
0.24071,1.0515e-13
0.23072,1.0045e-13
0.23682,9.2451e-14
0.22876,9.1276e-14
0.22859,9.0194e-14
0.22333,9.1158e-14
0.2355,8.8906e-14
0.2261,8.0447e-14
0.23394,8.0719e-14
0.21698,7.5955e-14
0.23074,7.7809e-14
0.22075,7.1745e-14
0.23139,6.9153e-14
0.23283,6.9649e-14
0.24886,6.687e-14
0.25041,6.3499e-14
0.24905,6.4497e-14
0.23126,6.3477e-14
0.23113,6.0016e-14
0.22771,5.9037e-14
0.23549,5.973e-14
0.23576,5.3106e-14
0.25625,5.4285e-14
0.24375,5.1744e-14
0.24408,5.0463e-14
0.23058,4.9131e-14
0.23237,4.7248e-14
0.23716,4.6398e-14
0.2634,4.4572e-14
0.24774,4.1977e-14
0.24332,4.166e-14
0.24151,4.1126e-14
0.24248,4.1247e-14
0.24656,3.7494e-14
0.25527,3.6207e-14
0.25216,3.668e-14
0.24784,3.6124e-14
0.24773,3.5144e-14
0.24402,3.1875e-14
0.24695,3.2014e-14
0.25222,3.203e-14
0.24499,3.0228e-14
0.2443,2.9633e-14
0.24846,2.904e-14
0.2442,2.938e-14
0.26227,2.8057e-14
0.2612,2.6941e-14
0.25103,2.5579e-14
0.2614,2.5189e-14
0.2668,2.5247e-14
0.26268,2.3202e-14
0.2688,2.242e-14
0.26002,2.2517e-14
0.25743,2.2605e-14
0.25988,2.2244e-14
0.2617,2.1794e-14
0.26565,2.0822e-14
0.26611,2.0392e-14
0.26389,1.926e-14
0.25968,1.8952e-14
0.25161,1.7559e-14
0.25433,1.8725e-14
0.26134,1.717e-14
0.26668,1.672e-14
0.26319,1.6136e-14
0.26288,1.5944e-14
0.26371,1.5273e-14
0.26405,1.5419e-14
0.26122,1.4981e-14
0.25969,1.4594e-14
0.26258,1.481e-14
0.26643,1.4243e-14
0.268,1.3105e-14
0.2649,1.2706e-14
0.27518,1.2514e-14
0.27028,1.2939e-14
0.26253,1.2141e-14
0.26334,1.1855e-14
0.253,1.1421e-14
0.25443,1.1405e-14
0.257,1.1307e-14
0.25526,1.0979e-14
0.25057,1.0398e-14
0.26127,1.035e-14
0.25959,1.0439e-14
0.24623,1.0154e-14
0.23442,9.6045e-15
0.24108,9.2666e-15
0.24841,9.4749e-15
0.25246,9.2728e-15
0.24621,9.0127e-15
0.25512,8.9513e-15
0.24587,8.6038e-15
0.24432,8.2751e-15
0.24879,8.2799e-15
0.24594,8.0343e-15
0.24887,8.0374e-15
0.25186,7.6988e-15
0.24391,7.5577e-15
0.2331,7.4173e-15
0.24109,7.5956e-15
0.23703,7.2403e-15
0.24597,7.1795e-15
0.23289,7.0295e-15
0.24495,7.1219e-15
0.2396,6.9178e-15
0.24229,6.6483e-15
0.23592,6.6674e-15
0.24394,6.6538e-15
0.23699,6.153e-15
0.23787,6.1837e-15
0.23891,6.332e-15
0.24986,6.1471e-15
0.24658,5.9033e-15
0.23918,5.9711e-15
0.24337,5.835e-15
0.23902,5.8167e-15
0.24434,5.7676e-15
0.25351,5.593e-15
0.25866,5.6071e-15
0.25111,5.5612e-15
0.25953,5.4647e-15
0.26704,5.5266e-15
0.2645,5.1823e-15
0.27558,5.1414e-15
0.27128,5.18e-15
0.27721,5.098e-15
0.27616,5.0506e-15
0.27538,4.9214e-15
0.2762,4.9465e-15
0.28334,4.8687e-15
0.281,4.8212e-15
0.27471,4.7829e-15
0.26726,4.7611e-15
0.27566,4.5187e-15
0.27653,4.4823e-15
0.26523,4.5747e-15
0.26379,4.4778e-15
0.26703,4.4057e-15
0.27146,4.286e-15
0.26371,4.2881e-15
0.26395,4.2167e-15
0.26099,4.3303e-15
0.26267,4.1791e-15
0.2651,4.1927e-15
0.26457,4.1159e-15
0.26336,4.1248e-15
0.26709,4.0349e-15
0.27268,4.0527e-15
0.26954,4.0359e-15
0.27458,4.0252e-15
0.27991,3.8749e-15
0.28078,3.8564e-15
0.28445,3.9134e-15
0.28204,3.9002e-15
0.28401,3.839e-15
0.29249,3.809e-15
0.28949,3.7543e-15
0.28559,3.7194e-15
0.26886,3.6357e-15
0.28058,3.6845e-15
0.27712,3.6526e-15
0.26917,3.5814e-15
0.28565,3.6335e-15
0.29409,3.5983e-15
0.28603,3.5446e-15
0.28255,3.5463e-15
0.28456,3.5078e-15
0.2945,3.4476e-15
0.29239,3.4063e-15
0.27101,3.3896e-15
0.29404,3.3473e-15
0.28524,3.325e-15
0.29335,3.4176e-15
0.27467,3.2951e-15
0.28875,3.2997e-15
0.29288,3.2986e-15
0.28666,3.276e-15
0.28314,3.2679e-15
0.2881,3.2088e-15
0.2872,3.2205e-15
0.28929,3.1688e-15
0.2695,3.1798e-15
0.27961,3.2004e-15
0.28858,3.1115e-15
0.27834,3.1187e-15
0.2681,3.0404e-15
0.28746,3.0842e-15
0.27966,3.0589e-15
0.28332,3.0259e-15
0.27076,3.0715e-15
0.2851,3.0773e-15
0.28955,3.0619e-15
0.28877,2.9077e-15
0.27861,2.9963e-15
0.28893,2.9297e-15
0.28739,2.9501e-15
0.2959,2.9698e-15
0.28256,2.9691e-15
0.29935,2.8465e-15
0.29973,2.9217e-15
0.30012,2.8834e-15
0.27854,2.8243e-15
0.29602,2.8438e-15
0.29312,2.8267e-15
0.29643,2.8445e-15
0.2908,2.7877e-15
0.29341,2.7325e-15
0.28555,2.8131e-15
0.28678,2.7391e-15
0.27621,2.7998e-15
0.2987,2.7249e-15
0.29485,2.7242e-15
0.28253,2.749e-15
0.27658,2.6773e-15
0.29205,2.7101e-15
0.28792,2.6909e-15
0.28503,2.6783e-15
0.2639,2.7014e-15
0.28008,2.6369e-15
0.28084,2.6349e-15
0.273,2.677e-15
0.26472,2.6279e-15
0.27408,2.5836e-15
0.27374,2.6018e-15
0.28195,2.5652e-15
0.26435,2.6642e-15
0.27319,2.5942e-15
0.27798,2.5077e-15
0.27305,2.5558e-15
0.28042,2.5161e-15
0.28642,2.5709e-15
0.28254,2.4981e-15
0.28017,2.5103e-15
0.28209,2.4706e-15
0.30782,2.4919e-15
0.30024,2.4736e-15
0.29798,2.4833e-15
0.27759,2.4839e-15
0.29028,2.4479e-15
0.30046,2.4666e-15
0.29614,2.459e-15
0.28193,2.4404e-15
0.29289,2.4153e-15
0.30237,2.4349e-15
0.31256,2.4391e-15
0.27729,2.4093e-15
0.28382,2.3778e-15
0.28599,2.3965e-15
0.2987,2.3443e-15
0.27827,2.3585e-15
0.2848,2.3441e-15
0.28255,2.3457e-15
0.28009,2.3722e-15
0.28335,2.3393e-15
0.28526,2.3339e-15
0.2862,2.3568e-15
0.28724,2.3592e-15
0.27821,2.2514e-15
0.29743,2.3424e-15
0.28995,2.2681e-15
0.28248,2.3053e-15
0.27946,2.285e-15
0.29624,2.2971e-15
0.29906,2.2561e-15
0.28996,2.2615e-15
0.28472,2.2863e-15
0.29295,2.2613e-15
0.29531,2.2522e-15
0.28882,2.2336e-15
0.28157,2.2747e-15
0.28525,2.1751e-15
0.29059,2.2293e-15
0.2869,2.1864e-15
0.28085,2.2566e-15
0.29062,2.1798e-15
0.29076,2.1602e-15
0.29368,2.219e-15
0.27946,2.191e-15
0.28634,2.2171e-15
0.2819,2.1701e-15
0.28226,2.1825e-15
0.28519,2.1419e-15
0.28794,2.2275e-15
0.28371,2.176e-15
0.29878,2.1737e-15
0.29362,2.1054e-15
0.29101,2.1335e-15
0.29169,2.1404e-15
0.28552,2.0825e-15
0.28312,2.0904e-15
0.29542,2.1012e-15
0.3052,2.1372e-15
0.29209,2.1083e-15
0.27828,2.1312e-15
0.29,2.0771e-15
0.30208,2.0793e-15
0.29543,2.1228e-15
0.28841,2.0988e-15
0.30216,2.068e-15
0.30725,2.1112e-15
0.30505,2.0409e-15
0.30903,2.009e-15
0.32176,2.0939e-15
0.32273,2.1258e-15
0.31985,2.0127e-15
0.31282,2.1149e-15
0.31934,2.0137e-15
0.31925,2.0566e-15
0.32119,2.0287e-15
0.32302,2.0167e-15
0.3201,2.0449e-15
0.32734,2.0712e-15
0.3218,2.0281e-15
0.32546,2.0076e-15
0.3345,2.0263e-15
0.32087,2.016e-15
0.31198,2.0245e-15
0.31516,1.9278e-15
0.32742,1.9279e-15
0.33633,1.9429e-15
0.32193,2.0133e-15
0.31854,1.9589e-15
0.32998,1.9697e-15
0.32637,1.9593e-15
0.30871,1.9952e-15
0.31409,1.9703e-15
0.3291,2.0307e-15
0.32757,1.9897e-15
0.30318,1.9791e-15
0.31516,1.9981e-15
0.30764,1.9498e-15
0.32922,1.9074e-15
0.32034,1.9073e-15
0.31034,1.8998e-15
0.31929,1.8625e-15
0.31882,1.8906e-15
0.30126,1.9565e-15
0.30957,2.0118e-15
0.31969,1.944e-15
0.31338,1.8771e-15
0.30082,1.8979e-15
0.29918,1.8319e-15
0.31188,1.8541e-15
0.32074,1.8449e-15
0.30771,1.8745e-15
0.30272,1.881e-15
0.30613,1.8539e-15
0.29968,1.8706e-15
0.28146,1.8889e-15
0.29415,1.8659e-15
0.29363,1.8943e-15
0.2981,1.8943e-15
0.28303,1.9279e-15
0.28391,1.8437e-15
0.30037,1.8609e-15
0.29527,1.8403e-15
0.30011,1.8123e-15
0.30118,1.8523e-15
0.30547,1.822e-15
0.29516,1.8815e-15
0.29195,1.8632e-15
0.30533,1.8043e-15
0.31933,1.8912e-15
0.30999,1.8753e-15
0.31209,1.8311e-15
0.31172,1.8461e-15
0.30339,1.773e-15
0.32344,1.7922e-15
0.31928,1.8249e-15
0.31812,1.7857e-15
0.31044,1.7427e-15
0.31391,1.7948e-15
0.30866,1.8513e-15
0.30782,1.7355e-15
0.31265,1.8866e-15
0.3187,1.7787e-15
0.319,1.8691e-15
0.30779,1.7906e-15
0.31481,1.8087e-15
0.31914,1.8757e-15
0.3192,1.7993e-15
0.32665,1.7817e-15
0.30643,1.7859e-15
0.30445,1.7435e-15
0.30628,1.8086e-15
0.31095,1.7464e-15
0.31061,1.7945e-15
0.31803,1.7219e-15
0.31454,1.8064e-15
0.31613,1.7664e-15
0.3174,1.6658e-15
0.3093,1.7711e-15
0.31577,1.6792e-15
0.33253,1.7502e-15
0.34182,1.8091e-15
0.31679,1.8333e-15
0.31665,1.7237e-15
0.32476,1.7354e-15
0.33347,1.7822e-15
0.31271,1.7645e-15
0.31414,1.8067e-15
0.31587,1.7172e-15
0.3213,1.7066e-15
0.3182,1.7642e-15
0.3203,1.7861e-15
0.32079,1.7553e-15
0.32282,1.6771e-15
0.31422,1.7292e-15
0.32049,1.7402e-15
0.32009,1.7615e-15
0.32251,1.7274e-15
0.31663,1.7908e-15
0.30549,1.6342e-15
0.31549,1.6734e-15
0.32882,1.8337e-15
0.32075,1.7954e-15
0.31535,1.7225e-15
0.31735,1.6621e-15
0.32584,1.6577e-15
0.31827,1.7125e-15
0.31704,1.6268e-15
0.3252,1.7149e-15
0.32906,1.6387e-15
0.32512,1.756e-15
0.32494,1.6606e-15
0.3304,1.6871e-15
0.33367,1.655e-15
0.31942,1.6442e-15
0.31225,1.6695e-15
0.32102,1.7127e-15
0.33417,1.7402e-15
0.32604,1.7087e-15
0.33964,1.7263e-15
0.33896,1.7363e-15
0.33568,1.7187e-15
0.33505,1.695e-15
0.33158,1.77e-15
0.3382,1.7971e-15
0.33201,1.7773e-15
0.32798,1.7044e-15
0.32614,1.8023e-15
0.3105,1.7466e-15
0.33555,1.7217e-15
0.32979,1.7602e-15
0.34542,1.7088e-15
0.33059,1.7344e-15
0.32541,1.8261e-15
0.3454,1.7366e-15
0.33037,1.6893e-15
0.33172,1.6572e-15
0.34027,1.6277e-15
0.33242,1.7174e-15
0.33524,1.6751e-15
0.33203,1.767e-15
0.33484,1.7802e-15
0.34381,1.7596e-15
0.3194,1.6892e-15
0.34103,1.6613e-15
0.32935,1.6929e-15
0.34178,1.7107e-15
0.33594,1.6913e-15
0.32617,1.6861e-15
0.3309,1.8325e-15
0.32077,1.6255e-15
0.33013,1.6489e-15
0.3299,1.6742e-15
0.32331,1.6906e-15
0.34578,1.8108e-15
0.30947,1.6764e-15
0.31964,1.6551e-15
0.3247,1.7235e-15
0.30391,1.6605e-15
0.33042,1.7187e-15
0.3097,1.6538e-15
0.32861,1.7421e-15
0.32254,1.7191e-15
0.30284,1.6565e-15
0.31858,1.6921e-15
0.30503,1.6931e-15
0.31608,1.6391e-15
0.32547,1.7476e-15
0.31698,1.6357e-15
0.33063,1.6989e-15
0.31923,1.6605e-15
0.32423,1.7434e-15
0.31994,1.6633e-15
0.30342,1.7195e-15
0.33035,1.6186e-15
0.31468,1.6199e-15
0.32814,1.6802e-15
0.32776,1.6915e-15
0.31919,1.6419e-15
0.3324,1.7475e-15
0.31156,1.6237e-15
0.32917,1.6778e-15
0.33613,1.7107e-15
0.32636,1.6433e-15
0.32043,1.6499e-15
0.30719,1.63e-15
0.32513,1.6676e-15
0.33092,1.7291e-15
0.31091,1.5827e-15
0.32985,1.6142e-15
0.32311,1.6637e-15
0.33352,1.6833e-15
0.33953,1.5402e-15
0.31799,1.6434e-15
0.3493,1.6731e-15
0.31946,1.613e-15
0.3381,1.7162e-15
0.33347,1.5779e-15
0.34814,1.6889e-15
0.35344,1.6608e-15
0.32775,1.5819e-15
0.33901,1.6599e-15
0.35543,1.7012e-15
0.33091,1.5945e-15
0.34841,1.6522e-15
0.33638,1.7058e-15
0.35097,1.5988e-15
0.34708,1.6076e-15
0.33735,1.5662e-15
0.35311,1.5958e-15
0.3336,1.5792e-15
0.34515,1.5948e-15
0.3411,1.6554e-15
0.32182,1.6045e-15
0.33706,1.6042e-15
0.32599,1.5828e-15
0.33305,1.5952e-15
0.33702,1.5347e-15
0.32464,1.6392e-15
0.34948,1.5724e-15
0.32817,1.5856e-15
0.35327,1.5556e-15
0.35462,1.6055e-15
0.34152,1.5099e-15
0.36574,1.6526e-15
0.33984,1.6775e-15
0.35942,1.5577e-15
0.36103,1.5687e-15
0.35942,1.6681e-15
0.38121,1.6767e-15
0.35827,1.5599e-15
0.37259,1.5521e-15
0.36399,1.5243e-15
0.34426,1.6239e-15
0.3552,1.5992e-15
0.35607,1.5656e-15
0.36263,1.5188e-15
0.35506,1.5945e-15
0.35913,1.6098e-15
0.37856,1.5807e-15
0.37328,1.606e-15
0.35492,1.6057e-15
0.36067,1.7275e-15
0.33672,1.5405e-15
0.36276,1.5336e-15
0.35674,1.5468e-15
0.36714,1.6923e-15
0.37797,1.5723e-15
0.36173,1.5623e-15
0.36985,1.5845e-15
0.35414,1.5811e-15
0.376,1.5834e-15
0.38022,1.4549e-15
0.3612,1.5689e-15
0.36407,1.6464e-15
0.35774,1.5634e-15
0.36422,1.5248e-15
0.36923,1.4678e-15
0.3496,1.5049e-15
0.36681,1.4743e-15
0.34775,1.6052e-15
0.35525,1.5976e-15
0.36089,1.5526e-15
0.35601,1.6645e-15
0.36896,1.5329e-15
0.34441,1.5862e-15
0.35887,1.5867e-15
0.36475,1.5357e-15
0.35374,1.6634e-15
0.35406,1.5477e-15
0.35236,1.5243e-15
0.35552,1.5733e-15
0.35046,1.5474e-15
0.3609,1.6503e-15
0.34525,1.5866e-15
0.36722,1.5292e-15
0.36137,1.6848e-15
0.36423,1.5023e-15
0.35746,1.6166e-15
0.35537,1.6001e-15
0.35749,1.5506e-15
0.37658,1.498e-15
0.36582,1.5864e-15
0.34401,1.5508e-15
0.33763,1.4661e-15
0.35328,1.5779e-15
0.34113,1.7142e-15
0.34658,1.4193e-15
0.34484,1.5849e-15
0.35496,1.5575e-15
0.35347,1.5547e-15
0.35653,1.5055e-15
0.35077,1.4564e-15
0.36548,1.4687e-15
0.35483,1.4726e-15
0.36764,1.4967e-15
0.34137,1.5065e-15
0.34607,1.5836e-15
0.34558,1.6157e-15
0.35429,1.4951e-15
0.3342,1.6369e-15
0.34681,1.4317e-15
0.35642,1.528e-15
0.34209,1.5214e-15
0.33562,1.5426e-15
0.35687,1.5049e-15
0.3503,1.5305e-15
0.34429,1.4983e-15
0.35386,1.4956e-15
0.37239,1.4545e-15
0.36357,1.4709e-15
0.36932,1.515e-15
0.37933,1.5378e-15
0.37582,1.4424e-15
0.36258,1.4865e-15
0.3558,1.4401e-15
0.3638,1.4741e-15
0.36452,1.4798e-15
0.35,1.5539e-15
0.3533,1.4685e-15
0.36148,1.4282e-15
0.36668,1.455e-15
0.3521,1.4575e-15
0.35256,1.6188e-15
0.35105,1.4843e-15
0.35365,1.5624e-15
0.34434,1.4741e-15
0.3446,1.4785e-15
0.34449,1.5624e-15
0.3632,1.4907e-15
0.34339,1.5878e-15
0.35363,1.442e-15
0.34701,1.4941e-15
0.35036,1.5118e-15
0.34197,1.5767e-15
0.34799,1.5424e-15
0.35001,1.5385e-15
0.35567,1.436e-15
0.35787,1.536e-15
0.36053,1.6212e-15
0.34472,1.499e-15
0.35196,1.6113e-15
0.35049,1.4659e-15
0.36071,1.4107e-15
0.3556,1.5503e-15
0.37321,1.4056e-15
0.37113,1.4304e-15
0.35213,1.506e-15
0.34854,1.5669e-15
0.37312,1.4419e-15
0.34514,1.4292e-15
0.34606,1.4773e-15
0.34495,1.4518e-15
0.36742,1.4893e-15
0.35396,1.4464e-15
0.36087,1.4776e-15
0.33935,1.415e-15
0.38078,1.4739e-15
0.36691,1.525e-15
0.34662,1.5527e-15
0.34939,1.4865e-15
0.36926,1.4347e-15
0.36057,1.5711e-15
0.35043,1.4852e-15
0.3582,1.4628e-15
0.37485,1.5736e-15
0.36342,1.4678e-15
0.35969,1.4314e-15
0.37301,1.4409e-15
0.36966,1.5318e-15
0.35682,1.4448e-15
0.36086,1.423e-15
0.35811,1.4592e-15
0.3703,1.376e-15
0.34683,1.4774e-15
0.35469,1.3897e-15
0.38784,1.4569e-15
0.40028,1.3764e-15
0.37628,1.4246e-15
0.3835,1.4323e-15
0.37286,1.5101e-15
0.38928,1.5233e-15
0.36494,1.5102e-15
0.38558,1.3587e-15
0.37621,1.3443e-15
0.40053,1.5167e-15
0.37801,1.5047e-15
0.40709,1.4409e-15
0.38945,1.4267e-15
0.39454,1.4131e-15
0.37998,1.4357e-15
0.38155,1.3965e-15
0.37296,1.5886e-15
0.38787,1.385e-15
0.36852,1.5603e-15
0.40304,1.4407e-15
0.39891,1.4596e-15
0.41579,1.3892e-15
0.40958,1.4277e-15
0.41865,1.5024e-15
0.38977,1.5251e-15
0.42912,1.4618e-15
0.39565,1.3925e-15
0.42205,1.4814e-15
0.41774,1.4864e-15
0.42876,1.4068e-15
0.39528,1.4758e-15
0.41657,1.4292e-15
0.40706,1.4436e-15
0.4202,1.4359e-15
0.39939,1.4709e-15
0.41723,1.442e-15
0.38679,1.4167e-15
0.39249,1.4689e-15
0.38713,1.3844e-15
0.41679,1.4708e-15
0.37459,1.5012e-15
0.39235,1.519e-15
0.39131,1.5082e-15
0.39104,1.4359e-15
0.37229,1.4513e-15
0.39123,1.4282e-15
0.38598,1.4295e-15
0.37537,1.4638e-15
0.37344,1.4708e-15
0.38111,1.5012e-15
0.3653,1.4501e-15
0.37086,1.4473e-15
0.36253,1.4715e-15
0.39333,1.4097e-15
0.35917,1.4171e-15
0.3711,1.3333e-15
0.3541,1.349e-15
0.38936,1.4187e-15
0.36301,1.4687e-15
0.37547,1.38e-15
0.3707,1.4342e-15
0.38238,1.3676e-15
0.37107,1.496e-15
0.37871,1.3859e-15
0.3679,1.4561e-15
0.37746,1.4217e-15
0.38838,1.4095e-15
0.38841,1.4393e-15
0.36065,1.2961e-15
0.3849,1.4047e-15
0.37792,1.3764e-15
0.38641,1.4301e-15
0.37227,1.3922e-15
0.39053,1.4231e-15
0.38013,1.4387e-15
0.39304,1.4347e-15
0.37223,1.4378e-15
0.40065,1.3561e-15
0.37188,1.3688e-15
0.38289,1.4744e-15
0.38075,1.3555e-15
0.39082,1.3935e-15
0.37574,1.3713e-15
0.39188,1.4055e-15
0.37346,1.3743e-15
0.38071,1.3583e-15
0.38419,1.2879e-15
0.39443,1.4749e-15
0.39208,1.3462e-15
0.39862,1.4259e-15
0.36841,1.4213e-15
0.39389,1.4553e-15
0.40763,1.4043e-15
0.40367,1.5358e-15
0.38425,1.4767e-15
0.3925,1.4162e-15
0.36435,1.4636e-15
0.38108,1.4858e-15
0.36937,1.354e-15
0.37459,1.3093e-15
0.36835,1.4575e-15
0.3811,1.347e-15
0.37552,1.3827e-15
0.39345,1.46e-15
0.37053,1.3503e-15
0.38861,1.3845e-15
0.37964,1.3466e-15
0.39371,1.3041e-15
0.38744,1.4835e-15
0.39393,1.4035e-15
0.39597,1.4081e-15
0.40676,1.2768e-15
0.38751,1.501e-15
0.39379,1.3777e-15
0.36372,1.365e-15
0.39725,1.4069e-15
0.36796,1.4105e-15
0.40546,1.4288e-15
0.39106,1.3842e-15
0.4111,1.3764e-15
0.39287,1.3966e-15
0.38968,1.3846e-15
0.38196,1.3112e-15
0.39785,1.3651e-15
0.38883,1.3969e-15
0.40149,1.3031e-15
0.41037,1.5353e-15
0.42305,1.3883e-15
0.40149,1.473e-15
0.41908,1.4572e-15
0.39201,1.3586e-15
0.38957,1.5473e-15
0.38329,1.4098e-15
0.40821,1.3865e-15
0.40787,1.3919e-15
0.41709,1.4644e-15
0.4059,1.4548e-15
0.43019,1.3986e-15
0.40264,1.3952e-15
0.41181,1.3911e-15
0.39058,1.4519e-15
0.40991,1.312e-15
0.39865,1.3695e-15
0.40945,1.4181e-15
0.40587,1.4069e-15
0.4028,1.4088e-15
0.41184,1.3349e-15
0.41658,1.3334e-15
0.40368,1.3944e-15
0.40157,1.4542e-15
0.37823,1.4827e-15
0.42216,1.3326e-15
0.39892,1.3059e-15
0.40306,1.3336e-15
0.4046,1.3612e-15
0.40577,1.3902e-15
0.41505,1.3262e-15
0.43842,1.4539e-15
0.42042,1.3703e-15
0.42526,1.4464e-15
0.3959,1.3546e-15
0.4276,1.3835e-15
0.40606,1.3421e-15
0.40187,1.2872e-15
0.38781,1.4337e-15
0.38995,1.4037e-15
0.38677,1.4379e-15
0.43257,1.2668e-15
0.43783,1.3061e-15
0.42025,1.5393e-15
0.42282,1.4383e-15
0.44226,1.3763e-15
0.38673,1.3843e-15
0.41565,1.4009e-15
0.42211,1.3674e-15
0.4297,1.3862e-15
0.41212,1.2936e-15
0.42386,1.242e-15
0.4001,1.4145e-15
0.42612,1.283e-15
0.40439,1.5118e-15
0.41866,1.3378e-15
0.39851,1.288e-15
0.41613,1.2693e-15
0.39936,1.4035e-15
0.40186,1.515e-15
0.40207,1.3133e-15
0.42798,1.3252e-15
0.42101,1.375e-15
0.42635,1.3875e-15
0.40042,1.383e-15
0.4251,1.3281e-15
0.40589,1.3986e-15
0.41225,1.2774e-15
0.39666,1.3664e-15
0.42716,1.4125e-15
0.40628,1.4254e-15
0.39442,1.3003e-15
0.40581,1.4775e-15
0.41484,1.3794e-15
0.41481,1.3675e-15
0.43665,1.3076e-15
0.3977,1.3461e-15
0.4193,1.2795e-15
0.3947,1.361e-15
0.43755,1.3344e-15
0.41234,1.3912e-15
0.4257,1.4571e-15
0.42299,1.3164e-15
0.41339,1.4113e-15
0.41207,1.3408e-15
0.44338,1.2351e-15
0.41754,1.3986e-15
0.4053,1.3694e-15
0.40359,1.3219e-15
0.40678,1.3167e-15
0.40267,1.3486e-15
0.4303,1.4032e-15
0.40757,1.3223e-15
0.4165,1.2953e-15
0.40651,1.3684e-15
0.43054,1.3498e-15
0.40832,1.4038e-15
0.42498,1.4072e-15
0.43861,1.3146e-15
0.43586,1.4126e-15
0.42271,1.3069e-15
0.4558,1.3366e-15
0.42793,1.4447e-15
0.42529,1.2979e-15
0.40545,1.4188e-15
0.43315,1.3331e-15
0.41443,1.2894e-15
0.42007,1.318e-15
0.39608,1.32e-15
0.42938,1.3452e-15
0.40264,1.3184e-15
0.42401,1.366e-15
0.42576,1.3219e-15
0.44185,1.3642e-15
0.44438,1.362e-15
0.43125,1.3233e-15
0.40864,1.4235e-15


==> Figure/SVD/tikz_pictures/Exp_1/standard_time_error.csv <==
0.044263,0.98535
0.049382,0.97346
0.048662,0.95539
0.050226,0.94303
0.049384,0.92097
0.051032,0.90699
0.051291,0.90336
0.052998,0.8743
0.051714,0.86927
0.051866,0.85801
0.053609,0.84667
0.052311,0.82016
0.052673,0.81856
0.052706,0.7924
0.052698,0.7887
0.053327,0.76628
0.052096,0.77052
0.053782,0.75838
0.053342,0.73384
0.059428,0.7342
0.055435,0.71738
0.055622,0.70457
0.056272,0.69015
0.056038,0.66566
0.055778,0.64891
0.054729,0.64531
0.054155,0.63556
0.055145,0.62631
0.055341,0.60055
0.056264,0.60775
0.056587,0.58009
0.056808,0.58622
0.056224,0.55979
0.056974,0.55794
0.056922,0.54957
0.057381,0.53475
0.057063,0.52787
0.056652,0.52006
0.056824,0.509
0.056617,0.47877
0.056891,0.46467
0.05701,0.48025
0.056687,0.46073
0.055655,0.46368
0.060811,0.4471
0.057386,0.42724
0.057136,0.42845
0.058217,0.42446
0.058218,0.41164
0.056627,0.3955
0.056506,0.38181
0.05835,0.38531
0.058128,0.37159
0.058472,0.3565
0.058326,0.36509
0.058879,0.36423
0.058683,0.33693
0.058794,0.33856
0.059441,0.32817
0.056777,0.32063
0.059165,0.30996
0.057391,0.29529
0.059742,0.30084
0.05963,0.29417
0.056756,0.28465
0.059183,0.2812
0.057801,0.26592
0.057976,0.2624
0.057873,0.25791
0.057711,0.25513
0.057069,0.23797
0.05744,0.2454
0.058862,0.231
0.058523,0.23245
0.058213,0.22512
0.058156,0.22107
0.059168,0.21554
0.062368,0.22141
0.058612,0.20242
0.058216,0.1963
0.057785,0.19094
0.05827,0.19394
0.059025,0.19354
0.059128,0.18134
0.059939,0.17392
0.059111,0.17866
0.060567,0.17238
0.060751,0.16221
0.059129,0.16593
0.058262,0.15288
0.060717,0.15391
0.06165,0.15178
0.060556,0.14733
0.06214,0.14914
0.061617,0.14238
0.061674,0.13742
0.060588,0.13259
0.060392,0.12948
0.058421,0.12655
0.057944,0.12159
0.05867,0.11999
0.059425,0.12057
0.057995,0.11827
0.056569,0.10923
0.058637,0.10929
0.059879,0.10747
0.061812,0.10787
0.062497,0.10394
0.06196,0.0935
0.061532,0.095365
0.0612,0.094039
0.062422,0.089389
0.062324,0.08658
0.061911,0.085977
0.061755,0.08439
0.059418,0.083423
0.058162,0.080399
0.059803,0.079957
0.060933,0.075712
0.061119,0.076103
0.060365,0.072931
0.060374,0.068473
0.059982,0.067938
0.059776,0.065141
0.059228,0.063236
0.059025,0.062274
0.060708,0.062854
0.062761,0.061203
0.062198,0.058447
0.062751,0.055043
0.062251,0.054527
0.061448,0.054971
0.064344,0.051061
0.060527,0.050204
0.062269,0.050742
0.061605,0.053883
0.061676,0.046047
0.062124,0.044792
0.062504,0.04385
0.062531,0.04317
0.061802,0.041797
0.061631,0.0409
0.063869,0.041252
0.060848,0.040579
0.061224,0.039149
0.0594,0.038191
0.061137,0.034528
0.061758,0.035342
0.061795,0.035726
0.06206,0.033535
0.06232,0.032665
0.063832,0.030425
0.063342,0.031902
0.061988,0.030505
0.062222,0.028076
0.06269,0.030134
0.062957,0.026553
0.06288,0.028234
0.062822,0.026429
0.061992,0.025701
0.063598,0.024823
0.065051,0.02431
0.063806,0.023983
0.06364,0.023775
0.065735,0.022203
0.062424,0.022124
0.062522,0.02068
0.063197,0.020595
0.064442,0.020357
0.065754,0.01994
0.067134,0.018996
0.066474,0.018427
0.066469,0.017656
0.065766,0.017311
0.064621,0.016359
0.063239,0.017697
0.064379,0.016855
0.06346,0.016101
0.06374,0.015792
0.06613,0.015284
0.065876,0.014609
0.065954,0.014648
0.064853,0.013936
0.067083,0.013726
0.066515,0.013041
0.067431,0.012704
0.066023,0.012307
0.065753,0.012223
0.066165,0.011592
0.065495,0.011025
0.067745,0.011032
0.067129,0.010805
0.065879,0.010422
0.064171,0.010081
0.064131,0.009493
0.064467,0.0098933
0.065755,0.0097501
0.067139,0.009235
0.066575,0.0088989
0.067078,0.0085665
0.066995,0.0083589
0.065932,0.0084873
0.066832,0.0078527
0.065135,0.0076233
0.066967,0.0072829
0.065284,0.0073916
0.066787,0.0071624
0.065565,0.0068667
0.06628,0.0064407
0.065779,0.0065612
0.067584,0.0063417
0.067013,0.0060696
0.067126,0.005804
0.06627,0.0058366
0.067447,0.0059578
0.068337,0.0055997
0.068384,0.005487
0.068558,0.0053194
0.06971,0.0050878
0.067915,0.0049268
0.068019,0.0049496
0.06869,0.0048453
0.066121,0.0044769
0.065423,0.0043116
0.066286,0.0042894
0.068363,0.0042991
0.067428,0.004234
0.065583,0.0041393
0.065056,0.0039456
0.066929,0.0037145
0.067783,0.0036228
0.069953,0.0035269
0.070059,0.0035077
0.070803,0.0033556
0.070339,0.0032853
0.069623,0.0032424
0.068261,0.0031539
0.067517,0.0029935
0.066767,0.0028621
0.06643,0.0029453
0.066593,0.002772
0.067164,0.0027459
0.068736,0.002774
0.069732,0.0025785
0.069701,0.0024844
0.069809,0.0025509
0.069232,0.0023292
0.070436,0.0023105
0.071047,0.0021438
0.071034,0.0022002
0.072254,0.0021647
0.070579,0.002029
0.070685,0.0018919
0.069739,0.0018696
0.068258,0.0018799
0.067291,0.0018024
0.066257,0.0018454
0.067568,0.001766
0.067531,0.001712
0.067989,0.0015546
0.067314,0.0016086
0.067425,0.0016027
0.068114,0.0014385
0.069504,0.0014675
0.068601,0.001404
0.068816,0.0013235
0.068946,0.0013316
0.067523,0.0012757
0.066908,0.001312
0.066696,0.0012894
0.069736,0.001157
0.068514,0.0011681
0.068724,0.0011615
0.068666,0.0010575
0.070368,0.0010796
0.070936,0.0010473
0.073021,0.00099632
0.073365,0.0010292
0.073091,0.00098167
0.069006,0.00095326
0.072647,0.00088045
0.069969,0.00085114
0.072879,0.00085207
0.068435,0.00087955
0.072549,0.00083318
0.070432,0.00082013
0.073462,0.00077521
0.070177,0.00074988
0.074434,0.0006772
0.0712,0.00069838
0.072959,0.00069335
0.071683,0.00064455
0.07421,0.0006863
0.073174,0.00061604
0.074393,0.00062907
0.0732,0.0006105
0.076518,0.00059469
0.07325,0.00055725
0.07525,0.00054798
0.072564,0.00053408
0.077076,0.00052069
0.071475,0.00050753
0.076109,0.00048778
0.073512,0.0004763
0.076728,0.0004629
0.074114,0.00045065
0.077496,0.00041678
0.073273,0.00039926
0.075661,0.00040161
0.074,0.00040797
0.075782,0.00037579
0.072732,0.00037966
0.076428,0.00036515
0.075274,0.00035046
0.076406,0.00033726
0.075449,0.0003397
0.078341,0.0003183
0.075363,0.00031771
0.07696,0.00030662
0.075986,0.00030691
0.075043,0.00030416
0.076885,0.00029176
0.075544,0.00027456
0.076008,0.00026908
0.076783,0.0002617
0.076643,0.00025548
0.07789,0.00025044
0.077163,0.00023537
0.077921,0.00024497
0.078613,0.00022322
0.080335,0.00021533
0.077018,0.0002108
0.075012,0.00021441
0.074905,0.00020477
0.076765,0.00020568
0.077584,0.00018983
0.077855,0.00018864
0.076965,0.00017048
0.078923,0.00017634
0.077374,0.00016974
0.079251,0.00015929
0.079422,0.00016026
0.080071,0.0001543
0.078555,0.00015243
0.08223,0.00014815
0.080071,0.0001454
0.080672,0.00013862
0.079019,0.00013983
0.080424,0.00012393
0.081516,0.00012375
0.079446,0.00012559
0.079683,0.00011922
0.078283,0.00011516
0.078434,0.00011277
0.080156,0.00011192
0.077413,0.00010703
0.077452,0.00010517
0.077548,9.7399e-05
0.079331,9.7405e-05
0.078013,9.9504e-05
0.079214,9.2244e-05
0.078473,8.7408e-05
0.081538,8.7143e-05
0.08002,8.5948e-05
0.080081,8.4189e-05
0.079915,8.0928e-05
0.08228,8.1891e-05
0.082321,7.5939e-05
0.082341,7.271e-05
0.081395,7.2706e-05
0.083308,7.0726e-05
0.080825,6.8278e-05
0.081388,6.9642e-05
0.08002,6.5839e-05
0.082597,6.2903e-05
0.081967,6.1646e-05
0.082335,5.8219e-05
0.081895,5.9097e-05
0.082541,5.5003e-05
0.082602,5.3242e-05
0.081961,5.2543e-05
0.082951,5.2974e-05
0.084735,4.934e-05
0.081296,4.8468e-05
0.078504,4.605e-05
0.078266,4.6911e-05
0.081255,4.6418e-05
0.081108,4.2715e-05
0.081129,4.3718e-05
0.079871,4.13e-05
0.081271,4.0898e-05
0.077933,3.8233e-05
0.078953,3.6023e-05
0.078836,3.5988e-05
0.081423,3.6207e-05
0.080323,3.3551e-05
0.080307,3.4229e-05
0.080058,3.2738e-05
0.083315,3.1053e-05
0.081448,3.0336e-05
0.084761,2.8572e-05
0.084977,2.8636e-05
0.084117,2.6576e-05
0.082677,2.6141e-05
0.082001,2.5946e-05
0.084283,2.5532e-05
0.085979,2.5228e-05
0.084871,2.4968e-05
0.08823,2.3638e-05
0.086613,2.2629e-05
0.086464,2.1456e-05
0.084346,2.1591e-05
0.087367,2.2436e-05
0.087426,1.9889e-05
0.089984,1.945e-05
0.086254,1.9286e-05
0.090234,1.8079e-05
0.089112,1.7581e-05
0.090877,1.8049e-05
0.093694,1.6996e-05
0.089572,1.6005e-05
0.089979,1.6255e-05
0.087022,1.6415e-05
0.087475,1.5395e-05
0.090086,1.5038e-05
0.088231,1.3682e-05
0.091328,1.4339e-05
0.090201,1.4055e-05
0.090175,1.2824e-05
0.091324,1.2691e-05
0.092205,1.2366e-05
0.0899,1.2285e-05
0.090172,1.1343e-05
0.09166,1.1117e-05
0.089439,1.1392e-05
0.088956,1.068e-05
0.090522,1.0445e-05
0.089607,9.9276e-06
0.090758,9.9254e-06
0.091307,9.9247e-06
0.093896,9.1742e-06
0.090952,8.9956e-06
0.097569,8.8653e-06
0.10007,8.4632e-06
0.095416,8.5386e-06
0.095497,8.263e-06
0.096392,7.9593e-06
0.09459,7.1458e-06
0.089871,7.7981e-06
0.091585,7.1718e-06
0.09373,7.2737e-06
0.09515,7.1821e-06
0.093232,6.4839e-06
0.093544,6.281e-06
0.096651,6.3704e-06
0.095269,5.7731e-06
0.094353,5.7084e-06
0.094726,5.7345e-06
0.10069,5.7589e-06
0.10022,5.5494e-06
0.09836,5.3384e-06
0.098175,5.1053e-06
0.10115,4.9891e-06
0.099526,4.9711e-06
0.10029,4.6383e-06
0.10008,4.62e-06
0.10165,4.3039e-06
0.10198,4.1935e-06
0.10031,4.2405e-06
0.10206,3.9496e-06
0.10079,4.0309e-06
0.10032,3.8234e-06
0.10161,3.6418e-06
0.10151,3.685e-06
0.10316,3.6308e-06
0.10326,3.5243e-06
0.10436,3.3657e-06
0.10091,3.2174e-06
0.10351,3.0252e-06
0.10479,3.0644e-06
0.10048,2.8704e-06
0.099775,2.783e-06
0.10288,2.7443e-06
0.10476,2.7086e-06
0.10086,2.5865e-06
0.1018,2.4913e-06
0.10525,2.4989e-06
0.10321,2.4637e-06
0.10359,2.366e-06
0.10195,2.2537e-06
0.1071,2.1464e-06
0.10617,2.2561e-06
0.10696,2.0031e-06
0.10309,2.0467e-06
0.10712,1.9532e-06
0.10547,1.8886e-06
0.10718,1.8432e-06
0.10869,1.8172e-06
0.10895,1.6883e-06
0.111,1.6892e-06
0.1075,1.6075e-06
0.1076,1.5167e-06
0.1078,1.5388e-06
0.10812,1.5133e-06
0.11017,1.3945e-06
0.10335,1.4164e-06
0.10591,1.4264e-06
0.10634,1.3384e-06
0.10613,1.3349e-06
0.10507,1.3248e-06
0.10543,1.2208e-06
0.10151,1.1795e-06
0.1016,1.1585e-06
0.10281,1.1301e-06
0.10091,1.0694e-06
0.099444,1.0481e-06
0.09997,1.0198e-06
0.10038,1.0106e-06
0.10247,9.677e-07
0.10091,9.56e-07
0.097574,9.8384e-07
0.10252,8.6957e-07
0.10174,8.6654e-07
0.099028,8.7128e-07
0.10614,8.1596e-07
0.10556,7.7861e-07
0.10328,8.1388e-07
0.10414,7.6161e-07
0.10411,7.266e-07
0.10195,7.0645e-07
0.10243,6.8861e-07
0.10124,6.6916e-07
0.10261,6.5056e-07
0.10484,6.7761e-07
0.10427,6.1976e-07
0.10082,5.8409e-07
0.10408,5.8688e-07
0.10215,5.8035e-07
0.10302,5.7651e-07
0.10372,5.324e-07
0.10381,5.0094e-07
0.10398,4.9054e-07
0.10414,4.9041e-07
0.10396,4.8294e-07
0.10264,4.5256e-07
0.10713,4.5702e-07
0.10443,4.2271e-07
0.10802,4.328e-07
0.11013,4.0287e-07
0.11084,4.131e-07
0.11029,3.9038e-07
0.10957,3.6668e-07
0.11154,3.6564e-07
0.11073,3.5654e-07
0.11085,3.4218e-07
0.10798,3.4116e-07
0.11102,3.2733e-07
0.10996,3.0461e-07
0.11339,3.0134e-07
0.11162,2.9137e-07
0.11178,2.8452e-07
0.11252,2.7156e-07
0.11458,2.8359e-07
0.11262,2.5364e-07
0.11095,2.5645e-07
0.10842,2.6034e-07
0.1132,2.4628e-07
0.11463,2.2911e-07
0.11741,2.3309e-07
0.11423,2.181e-07
0.11616,2.1205e-07
0.10929,2.0985e-07
0.11418,1.9769e-07
0.11502,1.9683e-07
0.11766,1.8633e-07
0.11298,1.9933e-07
0.11175,1.8547e-07
0.11189,1.7288e-07
0.11245,1.7089e-07
0.1117,1.6213e-07
0.11187,1.6329e-07
0.11095,1.5339e-07
0.11014,1.4536e-07
0.11102,1.4755e-07
0.11287,1.4227e-07
0.11307,1.3446e-07
0.11004,1.3105e-07
0.11264,1.2487e-07
0.11125,1.2099e-07
0.11161,1.2167e-07
0.11386,1.2597e-07
0.10987,1.1673e-07
0.11131,1.1341e-07
0.11322,1.1317e-07
0.1134,1.0776e-07
0.11325,1.0076e-07
0.11464,9.9449e-08
0.116,9.8771e-08
0.11574,9.6251e-08
0.11438,9.0276e-08
0.11541,8.9629e-08
0.11539,8.8345e-08
0.11554,8.3783e-08
0.1166,8.6473e-08
0.11404,7.9052e-08
0.11484,7.9485e-08
0.11642,7.7157e-08
0.11583,7.3203e-08
0.11957,7.1307e-08
0.11352,6.7603e-08
0.11409,6.763e-08
0.11658,6.8171e-08
0.11324,7.0388e-08
0.11463,6.4509e-08
0.1133,5.8425e-08
0.1168,6.0876e-08
0.113,5.7643e-08
0.11384,5.6488e-08
0.118,5.4111e-08
0.12155,5.018e-08
0.11862,5.1254e-08
0.11649,4.9728e-08
0.1162,4.7286e-08
0.12047,4.5734e-08
0.11735,4.5256e-08
0.12088,4.3202e-08
0.12196,4.1778e-08
0.12527,3.9829e-08
0.12072,3.981e-08
0.12236,3.8305e-08
0.12255,3.6203e-08
0.12348,3.5802e-08
0.12482,3.578e-08
0.12538,3.5827e-08
0.12649,3.3599e-08
0.12921,3.306e-08
0.1253,3.2369e-08
0.12338,2.9726e-08
0.12318,2.9939e-08
0.12288,3.0089e-08
0.11858,2.7687e-08
0.11969,2.6495e-08
0.11555,2.6956e-08
0.11942,2.5212e-08
0.11575,2.4627e-08
0.11633,2.2874e-08
0.11648,2.371e-08
0.12067,2.3482e-08
0.11822,2.1513e-08
0.1198,2.183e-08
0.11745,2.1593e-08
0.1205,1.9881e-08
0.1186,1.9438e-08
0.1181,1.8949e-08
0.11633,1.9338e-08
0.12044,1.8301e-08
0.11716,1.7137e-08
0.11839,1.7232e-08
0.11472,1.6448e-08
0.11871,1.6191e-08
0.11629,1.5793e-08
0.11521,1.4868e-08
0.11659,1.4368e-08
0.11982,1.4695e-08
0.11707,1.349e-08
0.11733,1.3269e-08
0.11588,1.2976e-08
0.12103,1.2296e-08
0.11724,1.237e-08
0.117,1.1877e-08
0.11822,1.2226e-08
0.11974,1.1407e-08
0.1192,1.1032e-08
0.11909,1.134e-08
0.11989,1.0299e-08
0.12302,9.9415e-09
0.12074,1.0381e-08
0.12245,9.3656e-09
0.11855,9.5409e-09
0.12038,8.6513e-09
0.1212,8.7757e-09
0.12304,8.3429e-09
0.12202,8.4954e-09
0.12378,7.678e-09
0.12299,7.7709e-09
0.12175,7.3825e-09
0.12229,7.2993e-09
0.1223,7.5657e-09
0.12523,6.8372e-09
0.1276,6.5874e-09
0.12626,6.4929e-09
0.12428,6.3413e-09
0.13082,6.0567e-09
0.12979,5.9647e-09
0.12454,5.7646e-09
0.12526,5.4367e-09
0.12534,5.4766e-09
0.12419,5.2875e-09
0.12472,4.7562e-09
0.12594,5.0036e-09
0.12685,4.7911e-09
0.12655,4.6554e-09
0.12376,4.5805e-09
0.1203,4.5416e-09
0.12216,4.4605e-09
0.12196,4.2327e-09
0.12043,4.076e-09
0.11981,3.9258e-09
0.1246,3.8458e-09
0.12392,3.5887e-09
0.11879,3.6379e-09
0.11946,3.6337e-09
0.12125,3.5136e-09
0.12175,3.2723e-09
0.11949,3.2304e-09
0.12008,3.0899e-09
0.12276,3.0125e-09
0.12237,2.9237e-09
0.12318,3.0096e-09
0.12365,2.8138e-09
0.1231,2.5918e-09
0.12347,2.5278e-09
0.12571,2.4946e-09
0.12537,2.4624e-09
0.12207,2.4587e-09
0.12593,2.328e-09
0.12868,2.2854e-09
0.12955,2.2279e-09
0.13136,2.1039e-09
0.13509,2.0764e-09
0.13547,2.0137e-09
0.13079,1.9708e-09
0.13333,1.9254e-09
0.13376,1.7664e-09
0.13424,1.7025e-09
0.13091,1.7278e-09
0.13575,1.6457e-09
0.13473,1.6735e-09
0.13792,1.6262e-09
0.13459,1.6079e-09
0.13455,1.4913e-09
0.13245,1.5539e-09
0.13773,1.3373e-09
0.13368,1.3658e-09
0.13591,1.2966e-09
0.13512,1.3172e-09
0.13695,1.1995e-09
0.13566,1.1827e-09
0.13365,1.2198e-09
0.14032,1.168e-09
0.14043,1.1203e-09
0.13968,1.0683e-09
0.14156,1.0472e-09
0.14085,9.8173e-10
0.14038,1.012e-09
0.13997,9.2766e-10
0.14295,9.295e-10
0.14728,9.2319e-10
0.14812,8.9516e-10
0.15313,7.8996e-10
0.1545,8.2189e-10
0.14542,8.2399e-10
0.14699,7.3521e-10
0.14338,8.0096e-10
0.14614,7.4049e-10
0.14519,7.6176e-10
0.14826,6.658e-10
0.14418,6.8147e-10
0.13395,6.7158e-10
0.13244,6.4089e-10
0.13206,6.2057e-10
0.13374,5.8351e-10
0.13698,5.8901e-10
0.13093,5.7283e-10
0.13221,5.4495e-10
0.13456,5.4873e-10
0.13588,5.2316e-10
0.13932,5.0663e-10
0.13702,4.9789e-10
0.13314,4.9714e-10
0.13458,4.3649e-10
0.13486,4.5061e-10
0.13449,4.3005e-10
0.13173,4.2517e-10
0.13209,4.3365e-10
0.13426,4.0318e-10
0.13701,3.943e-10
0.13965,3.71e-10
0.14043,3.6326e-10
0.13889,3.497e-10
0.13354,3.3352e-10
0.13376,3.3412e-10
0.13343,3.2451e-10
0.13534,3.0875e-10
0.13732,2.9369e-10
0.14118,2.8518e-10
0.14075,2.9575e-10
0.14089,2.7503e-10
0.13908,2.8954e-10
0.13958,2.6299e-10
0.14137,2.4244e-10
0.14029,2.403e-10
0.14079,2.3514e-10
0.14054,2.3135e-10
0.14244,2.296e-10
0.14103,2.3106e-10
0.14251,2.1241e-10
0.1408,2.1146e-10
0.13986,2.105e-10
0.14005,2.0236e-10
0.13956,2.0384e-10
0.13856,1.9558e-10
0.1402,1.7017e-10
0.13846,1.7587e-10
0.14268,1.6374e-10
0.13808,1.6818e-10
0.14199,1.581e-10
0.14374,1.6134e-10
0.14537,1.4817e-10
0.14387,1.3866e-10
0.14266,1.4284e-10
0.14583,1.3401e-10
0.14786,1.3054e-10
0.14856,1.284e-10
0.14818,1.239e-10
0.1442,1.2147e-10
0.14728,1.2019e-10
0.14252,1.1577e-10
0.14462,1.176e-10
0.14479,1.0969e-10
0.14589,9.7692e-11
0.1426,1.0054e-10
0.14634,1.0921e-10
0.14586,1.0384e-10
0.14733,9.2934e-11
0.14332,9.4582e-11
0.14664,8.8928e-11
0.14909,8.2898e-11
0.15204,8.3768e-11
0.15048,8.0098e-11
0.15283,7.9059e-11
0.14813,7.9358e-11
0.1501,7.5067e-11
0.14882,7.2335e-11
0.15387,6.8553e-11
0.14868,6.7849e-11
0.15176,6.8032e-11
0.14964,6.4809e-11
0.15248,6.0577e-11
0.15581,6.1361e-11
0.15269,5.7988e-11
0.1543,5.7009e-11
0.15445,5.4185e-11
0.15479,5.3324e-11
0.15187,5.2209e-11
0.15295,5.4157e-11
0.15269,4.8665e-11
0.15733,4.827e-11
0.15644,4.6873e-11
0.15436,4.402e-11
0.14995,4.3804e-11
0.1529,4.2418e-11
0.15574,4.1998e-11
0.15313,3.9445e-11
0.14859,4.0107e-11
0.15946,3.7615e-11
0.15391,3.5167e-11
0.15182,3.6344e-11
0.15381,3.5827e-11
0.15322,3.3884e-11
0.15313,3.2539e-11
0.15709,3.159e-11
0.15769,3.2033e-11
0.15827,2.9636e-11
0.1584,3.0365e-11
0.15792,2.8967e-11
0.15859,2.7808e-11
0.15942,2.7399e-11
0.15827,2.6517e-11
0.15714,2.5243e-11
0.15684,2.5316e-11
0.15652,2.3736e-11
0.15996,2.3457e-11
0.15543,2.2519e-11
0.15315,2.2415e-11
0.15139,2.0539e-11
0.15497,2.0023e-11
0.16216,2.0406e-11
0.16547,2.0645e-11
0.16458,1.9481e-11
0.16537,1.8623e-11
0.16036,1.8011e-11
0.1574,1.7305e-11
0.15647,1.6758e-11
0.1611,1.65e-11
0.15288,1.5767e-11
0.15086,1.5018e-11
0.15201,1.5292e-11
0.15201,1.4569e-11
0.14579,1.4455e-11
0.14739,1.3561e-11
0.14779,1.3522e-11
0.15163,1.2736e-11
0.15123,1.1849e-11
0.14918,1.2122e-11
0.14515,1.1587e-11
0.15737,1.1184e-11
0.15396,1.0837e-11
0.15591,1.0714e-11
0.15289,1.0599e-11
0.15743,1.0204e-11
0.15101,9.4792e-12
0.15547,9.5126e-12
0.16127,9.3876e-12
0.15655,9.0891e-12
0.15278,8.8006e-12
0.15328,8.351e-12
0.15105,8.0544e-12
0.15197,7.8979e-12
0.14786,7.9643e-12
0.15607,7.3484e-12
0.15568,7.0733e-12
0.15616,7.0813e-12
0.15533,6.7869e-12
0.15308,6.3715e-12
0.15672,6.3947e-12
0.15972,6.4391e-12
0.15983,6.1138e-12
0.16005,5.6838e-12
0.15727,5.6901e-12
0.15746,5.6724e-12
0.15636,5.2347e-12
0.15263,5.2517e-12
0.15464,5.2129e-12
0.15853,4.8974e-12
0.15807,4.6458e-12
0.15759,4.6809e-12
0.15884,4.4865e-12
0.15774,4.6035e-12
0.15465,4.4107e-12
0.16117,4.4072e-12
0.15952,3.9303e-12
0.16469,3.8316e-12
0.15919,3.8622e-12
0.1622,3.8307e-12
0.16113,3.7084e-12
0.16182,3.6226e-12
0.16532,3.5906e-12
0.16276,3.416e-12
0.16257,3.185e-12
0.17072,3.1093e-12
0.16672,3.1176e-12
0.16484,2.9131e-12
0.16527,2.8534e-12
0.16606,2.7459e-12
0.1614,2.8114e-12
0.16251,2.6002e-12
0.16079,2.491e-12
0.16298,2.4447e-12
0.15729,2.3697e-12
0.15621,2.2366e-12
0.16248,2.2418e-12
0.17203,2.2076e-12
0.16129,2.0552e-12
0.16549,2.1e-12
0.16534,2.058e-12
0.16596,1.8759e-12
0.16256,1.8657e-12
0.16488,1.7673e-12
0.16377,1.7334e-12
0.17362,1.7455e-12
0.16781,1.749e-12
0.16768,1.5165e-12
0.16316,1.492e-12
0.17014,1.5054e-12
0.16251,1.5389e-12
0.16859,1.4078e-12
0.16241,1.4293e-12
0.16525,1.3714e-12
0.16397,1.3678e-12
0.16729,1.291e-12
0.16972,1.2834e-12
0.16765,1.2357e-12
0.16542,1.1461e-12
0.15723,1.1766e-12
0.16467,1.1236e-12
0.16392,1.1718e-12
0.16859,1.0789e-12
0.17501,1.0505e-12
0.16925,9.8695e-13
0.17266,9.3332e-13
0.16734,9.0282e-13
0.16914,9.1532e-13
0.17386,9.1715e-13
0.19955,8.5809e-13
0.19966,8.479e-13
0.18404,8.3497e-13
0.17287,7.6113e-13
0.17591,7.4589e-13
0.19085,7.3431e-13
0.17809,6.8547e-13
0.18019,7.0628e-13
0.18527,6.4952e-13
0.19413,6.7029e-13
0.17904,6.5222e-13
0.20125,6.085e-13
0.18097,6.1146e-13
0.17944,5.7487e-13
0.20449,5.2687e-13
0.18152,5.5291e-13
0.19048,5.309e-13
0.19952,5.2208e-13
0.18374,5.2883e-13
0.20203,4.7644e-13
0.18434,4.9338e-13
0.18108,4.6545e-13
0.20445,4.6344e-13
0.18294,4.2481e-13
0.18697,4.1904e-13
0.20287,4.0224e-13
0.18767,3.8784e-13
0.20471,3.9209e-13
0.19379,3.6486e-13
0.18399,3.5889e-13
0.19251,3.5495e-13
0.17517,3.3252e-13
0.18441,3.4091e-13
0.19301,3.2079e-13
0.17403,2.9701e-13
0.19407,2.9169e-13
0.18021,2.8364e-13
0.17827,2.733e-13
0.1956,2.9281e-13
0.1865,2.7539e-13
0.18703,2.6194e-13
0.19584,2.4796e-13
0.18377,2.4363e-13
0.19709,2.4092e-13
0.18474,2.2647e-13
0.18035,2.3135e-13
0.19611,2.2815e-13
0.18042,2.1943e-13
0.18107,2.0614e-13
0.19845,1.8994e-13
0.18189,1.9215e-13
0.20043,1.8758e-13
0.18373,1.8299e-13
0.17633,1.7482e-13
0.20043,1.7624e-13
0.18526,1.7153e-13
0.1864,1.645e-13
0.1964,1.5402e-13
0.18323,1.52e-13
0.19993,1.5076e-13
0.18985,1.4394e-13
0.18699,1.3973e-13
0.20007,1.3963e-13
0.19042,1.3223e-13
0.18464,1.2629e-13
0.1948,1.3243e-13
0.18397,1.2498e-13
0.20065,1.1785e-13
0.18903,1.1109e-13
0.18943,1.1248e-13
0.19755,1.1045e-13
0.18805,1.0134e-13
0.18828,1.0213e-13
0.20009,9.7663e-14
0.19234,9.5654e-14
0.20527,9.4483e-14
0.19099,9.6223e-14
0.18556,9.0901e-14
0.19618,8.7571e-14
0.18146,8.1824e-14
0.18785,7.8201e-14
0.19531,7.6672e-14
0.1829,7.497e-14
0.19762,7.5891e-14
0.18894,7.3594e-14
0.18935,6.9028e-14
0.20353,6.6652e-14
0.19696,6.4716e-14
0.1925,6.2068e-14
0.20273,6.0207e-14
0.1891,5.7949e-14
0.20341,5.88e-14
0.19249,5.6433e-14
0.1906,5.6345e-14
0.20616,5.2557e-14
0.19311,5.2177e-14
0.1877,4.9943e-14
0.2018,4.9776e-14
0.19045,4.7485e-14
0.20526,4.9575e-14
0.21321,4.5621e-14
0.18791,4.1538e-14
0.20795,4.0856e-14
0.20563,4.1996e-14
0.20143,4.0284e-14
0.20113,3.7139e-14
0.21033,3.7438e-14
0.20995,3.7044e-14
0.20915,3.3689e-14
0.20674,3.5633e-14
0.20813,3.4198e-14
0.20571,3.1804e-14
0.20943,3.2082e-14
0.21127,3.1217e-14
0.20693,3.0301e-14
0.20804,2.8334e-14
0.20487,2.7283e-14
0.21645,2.6456e-14
0.21658,2.6708e-14
0.2135,2.6869e-14
0.21585,2.5705e-14
0.22006,2.3905e-14
0.21814,2.3203e-14
0.22234,2.1781e-14
0.21679,2.2452e-14
0.21162,2.0395e-14
0.21452,2.1622e-14
0.21337,2.0936e-14
0.21617,1.9608e-14
0.21815,1.8609e-14
0.21963,1.833e-14
0.21649,1.839e-14
0.21897,1.7572e-14
0.21377,1.6552e-14
0.2167,1.7375e-14
0.21687,1.65e-14
0.21874,1.6291e-14
0.21879,1.5345e-14
0.21908,1.4677e-14
0.22032,1.4473e-14
0.22155,1.4473e-14
0.21514,1.3786e-14
0.21826,1.3797e-14
0.22126,1.2914e-14
0.22594,1.3217e-14
0.21863,1.2419e-14
0.22841,1.2375e-14
0.22771,1.2268e-14
0.22604,1.1352e-14
0.21986,1.1518e-14
0.22171,1.1184e-14
0.21623,1.0317e-14
0.21466,1.0842e-14
0.2171,9.7291e-15
0.21671,1.0102e-14
0.21622,9.7402e-15
0.21876,9.6582e-15
0.20941,9.6713e-15
0.20229,8.5976e-15
0.20098,9.0517e-15
0.20811,8.8512e-15
0.20929,8.3145e-15
0.20538,8.043e-15
0.21189,8.2793e-15
0.20615,7.6388e-15
0.20447,7.7464e-15
0.20776,7.7364e-15
0.21007,7.0008e-15
0.20502,7.1172e-15
0.20794,6.9582e-15
0.20476,7.0607e-15
0.2006,6.6513e-15
0.19981,6.4479e-15
0.20422,6.6831e-15
0.21,6.2629e-15
0.20366,5.9638e-15
0.20373,5.9765e-15
0.20216,5.9549e-15
0.2055,5.8268e-15
0.20104,5.8907e-15
0.20557,5.7683e-15
0.20155,5.6841e-15
0.20257,5.5777e-15
0.20284,5.3904e-15
0.20686,5.3625e-15
0.2048,5.2231e-15
0.20783,5.0513e-15
0.2021,5.1028e-15
0.2091,5.017e-15
0.20402,4.9458e-15
0.20821,4.8622e-15
0.21282,4.6039e-15
0.21444,4.8336e-15
0.2084,4.6063e-15
0.21998,4.5379e-15
0.21921,4.5717e-15
0.22677,4.4564e-15
0.22115,4.385e-15
0.2282,4.2047e-15
0.23125,4.3991e-15
0.22631,4.1174e-15
0.22782,4.1472e-15
0.23126,4.0501e-15
0.23008,3.932e-15
0.23191,4.0125e-15
0.22176,3.9769e-15
0.22781,3.8707e-15
0.2267,3.9183e-15
0.22651,3.7832e-15
0.22001,3.7361e-15
0.22332,3.6803e-15
0.22359,3.583e-15
0.22547,3.6739e-15
0.21665,3.6921e-15
0.22399,3.5529e-15
0.22017,3.4424e-15
0.22187,3.4612e-15
0.21853,3.4832e-15
0.21893,3.4116e-15
0.22065,3.3289e-15
0.22629,3.3303e-15
0.22566,3.2635e-15
0.22696,3.2537e-15
0.22524,3.1986e-15
0.23371,3.1944e-15
0.23445,3.1667e-15
0.23344,3.1561e-15
0.23155,3.0554e-15
0.23403,3.0965e-15
0.23734,3.1074e-15
0.23462,3.0265e-15
0.22951,2.9519e-15
0.22401,3.0155e-15
0.23129,2.9092e-15
0.23908,3.0119e-15
0.23895,2.8892e-15
0.24315,2.8482e-15
0.24434,2.9102e-15
0.2469,2.8513e-15
0.24097,2.8528e-15
0.2387,2.7858e-15
0.24704,2.8224e-15
0.24323,2.7768e-15
0.24094,2.7806e-15
0.24217,2.758e-15
0.24358,2.7885e-15
0.2408,2.7142e-15
0.24386,2.6706e-15
0.24593,2.6471e-15
0.24148,2.6229e-15
0.24364,2.6001e-15
0.2439,2.6303e-15
0.24314,2.5892e-15
0.24253,2.5894e-15
0.24351,2.5666e-15
0.24303,2.5539e-15
0.24135,2.5653e-15
0.24678,2.503e-15
0.2417,2.5072e-15
0.24118,2.4811e-15
0.24273,2.4818e-15
0.24212,2.4843e-15
0.24376,2.4804e-15
0.24671,2.379e-15
0.24098,2.4057e-15
0.24536,2.3847e-15
0.2476,2.4589e-15
0.25173,2.3866e-15
0.24351,2.3897e-15
0.24553,2.3595e-15
0.25832,2.3176e-15
0.23645,2.3768e-15
0.25245,2.3071e-15
0.2522,2.2617e-15
0.2461,2.3085e-15
0.23869,2.3121e-15
0.24477,2.2988e-15
0.25521,2.2754e-15
0.22989,2.251e-15
0.24746,2.2007e-15
0.24502,2.2395e-15
0.24805,2.2437e-15
0.23019,2.2069e-15
0.24201,2.2048e-15
0.24733,2.2499e-15
0.24098,2.1638e-15
0.22209,2.1487e-15
0.23092,2.1467e-15
0.2464,2.2387e-15
0.24294,2.1437e-15
0.21468,2.0875e-15
0.22279,2.1295e-15
0.2359,2.154e-15
0.23979,2.0847e-15
0.22059,2.1638e-15
0.21939,2.1109e-15
0.23225,2.1213e-15
0.24068,2.0301e-15
0.21932,2.0575e-15
0.22666,2.0076e-15
0.23702,2.0221e-15
0.23403,2.0027e-15
0.22427,2.0181e-15
0.23242,2.0871e-15
0.23964,2.0787e-15
0.24192,2.0808e-15
0.24142,1.9722e-15
0.24011,2.0204e-15
0.25392,1.9565e-15
0.25336,2.0478e-15
0.25444,2.0473e-15
0.2335,2.0278e-15
0.24731,1.9757e-15
0.2576,1.9443e-15
0.24532,2.0066e-15
0.23686,1.9515e-15
0.24804,1.9597e-15
0.25838,1.9704e-15
0.25319,2.0973e-15
0.23462,1.9495e-15
0.2435,1.9519e-15
0.25196,1.9336e-15
0.24745,1.8955e-15
0.23636,1.8882e-15
0.24243,1.8827e-15
0.24481,1.883e-15
0.24953,1.9614e-15
0.2369,1.8607e-15
0.24615,1.8717e-15
0.2529,1.9801e-15
0.24679,1.9283e-15
0.23965,1.9288e-15
0.24998,1.8321e-15
0.24585,1.8955e-15
0.24691,1.8936e-15
0.23713,1.7997e-15
0.25368,1.8463e-15
0.25564,1.9196e-15
0.24922,1.8483e-15
0.24061,1.8246e-15
0.25114,1.9971e-15
0.24733,1.7576e-15
0.24865,1.8374e-15
0.23955,1.9218e-15
0.24621,1.8242e-15
0.24798,1.87e-15
0.24792,1.8946e-15
0.24072,1.7064e-15
0.24929,1.8302e-15
0.25239,1.7712e-15
0.24605,1.8246e-15
0.24178,1.7588e-15
0.24451,1.8062e-15
0.24536,1.7856e-15
0.24807,1.7875e-15
0.24395,1.8176e-15
0.24559,1.7883e-15
0.25486,1.7339e-15
0.25506,1.7167e-15
0.25124,1.6796e-15
0.25377,1.7638e-15
0.25232,1.7417e-15
0.2519,1.745e-15
0.24171,1.719e-15
0.25622,1.7768e-15
0.25899,1.7048e-15
0.24931,1.7543e-15
0.24046,1.7092e-15
0.25752,1.7053e-15
0.25648,1.6913e-15
0.25495,1.747e-15
0.2473,1.6996e-15
0.25999,1.696e-15
0.26294,1.674e-15
0.26304,1.6662e-15
0.26013,1.7836e-15
0.27164,1.7364e-15
0.27357,1.7808e-15
0.27176,1.6829e-15
0.25941,1.7363e-15
0.26746,1.5748e-15
0.27464,1.7255e-15
0.27567,1.6287e-15
0.26005,1.6657e-15
0.27241,1.7186e-15
0.27904,1.6901e-15
0.27689,1.6558e-15
0.27041,1.6931e-15
0.2694,1.6522e-15
0.27211,1.5844e-15
0.26761,1.6293e-15
0.26585,1.6595e-15
0.28192,1.6742e-15
0.27938,1.6954e-15
0.27039,1.6776e-15
0.26953,1.5865e-15
0.2753,1.7255e-15
0.27397,1.6601e-15
0.27389,1.597e-15
0.26515,1.629e-15
0.27917,1.6404e-15
0.27136,1.6372e-15
0.26999,1.5648e-15
0.25849,1.5562e-15
0.26995,1.6546e-15
0.27132,1.6419e-15
0.26964,1.5756e-15
0.26905,1.616e-15
0.27747,1.6409e-15
0.26464,1.6855e-15
0.26598,1.6394e-15
0.25827,1.5786e-15
0.26959,1.5856e-15
0.25872,1.6533e-15
0.25914,1.6076e-15
0.25596,1.6173e-15
0.26359,1.6364e-15
0.26837,1.5296e-15
0.26551,1.6235e-15
0.25733,1.608e-15
0.25806,1.6094e-15
0.25042,1.6828e-15
0.25491,1.6484e-15
0.24299,1.5217e-15
0.25342,1.5266e-15
0.2507,1.5642e-15
0.25193,1.6138e-15
0.24583,1.5718e-15
0.25506,1.5927e-15
0.25917,1.5672e-15
0.26091,1.6013e-15
0.26151,1.5942e-15
0.24972,1.5657e-15
0.25622,1.6735e-15
0.26769,1.5388e-15
0.26346,1.5812e-15
0.26891,1.5893e-15
0.26314,1.5177e-15
0.27157,1.5762e-15
0.26173,1.542e-15
0.27255,1.5118e-15
0.26905,1.6001e-15
0.26805,1.5284e-15
0.2665,1.6336e-15
0.26927,1.5564e-15
0.26786,1.5387e-15
0.26625,1.5981e-15
0.26289,1.5289e-15
0.27147,1.5344e-15
0.27099,1.5571e-15
0.26624,1.5383e-15
0.26723,1.6805e-15
0.27308,1.6544e-15
0.26945,1.5558e-15
0.27325,1.5372e-15
0.26455,1.6535e-15
0.26339,1.5685e-15
0.26981,1.4566e-15
0.26673,1.4942e-15
0.26795,1.5281e-15
0.2655,1.5747e-15
0.27478,1.5292e-15
0.26886,1.4392e-15
0.26589,1.4769e-15
0.26827,1.5382e-15
0.27071,1.5679e-15
0.28087,1.4593e-15
0.28241,1.4513e-15
0.27978,1.4879e-15
0.27547,1.4477e-15
0.27573,1.5273e-15
0.28295,1.4604e-15
0.27657,1.5162e-15
0.27124,1.483e-15
0.2757,1.465e-15
0.27676,1.4861e-15
0.2755,1.6199e-15
0.27086,1.4853e-15
0.27488,1.4448e-15
0.2721,1.5456e-15
0.27152,1.4464e-15
0.27279,1.5204e-15
0.27273,1.6222e-15
0.27885,1.4735e-15
0.27344,1.5637e-15
0.272,1.5606e-15
0.26972,1.5887e-15
0.27945,1.5028e-15
0.27661,1.4031e-15
0.27717,1.4727e-15
0.2715,1.4598e-15
0.27724,1.4946e-15
0.27637,1.4929e-15
0.278,1.5372e-15
0.27075,1.4541e-15
0.28333,1.6322e-15
0.2781,1.5914e-15
0.27722,1.552e-15
0.27622,1.4811e-15
0.28531,1.4597e-15
0.28326,1.4837e-15
0.27217,1.4385e-15
0.27427,1.5996e-15
0.28528,1.4778e-15
0.28025,1.4528e-15
0.28704,1.4853e-15
0.2914,1.5858e-15
0.29062,1.4587e-15
0.28657,1.4367e-15
0.28792,1.4743e-15
0.28602,1.4692e-15
0.28771,1.4024e-15
0.28944,1.4714e-15
0.27482,1.5982e-15
0.26959,1.5392e-15
0.25819,1.5479e-15
0.29164,1.6594e-15
0.29216,1.5123e-15
0.2723,1.4884e-15
0.27225,1.4845e-15
0.26865,1.4633e-15
0.28835,1.4725e-15
0.28998,1.4946e-15
0.27445,1.5259e-15
0.28176,1.4912e-15
0.2585,1.5272e-15
0.29309,1.5804e-15
0.29358,1.5138e-15
0.27721,1.5839e-15
0.27799,1.4931e-15
0.26781,1.4844e-15
0.29319,1.5049e-15
0.29433,1.508e-15
0.277,1.5942e-15
0.28007,1.4591e-15
0.25853,1.6088e-15
0.28913,1.6153e-15
0.29133,1.4947e-15
0.28048,1.416e-15
0.27704,1.4975e-15
0.26959,1.4001e-15
0.28188,1.5439e-15
0.27238,1.4367e-15
0.26329,1.465e-15
0.26725,1.4616e-15
0.26216,1.4812e-15
0.28064,1.5364e-15
0.27795,1.5484e-15
0.26638,1.4713e-15
0.26251,1.4618e-15
0.24343,1.4834e-15
0.27269,1.6068e-15
0.27737,1.5035e-15
0.26729,1.4455e-15
0.27264,1.4103e-15
0.25365,1.4689e-15
0.28775,1.4825e-15
0.27928,1.4844e-15
0.26797,1.438e-15
0.26356,1.5642e-15
0.25155,1.4384e-15
0.28875,1.4186e-15
0.2824,1.5855e-15
0.2753,1.5331e-15
0.26873,1.6318e-15
0.25757,1.4778e-15
0.27855,1.432e-15
0.28042,1.4965e-15
0.27867,1.4543e-15
0.2775,1.5232e-15
0.25345,1.5599e-15
0.27412,1.4384e-15
0.2856,1.4198e-15
0.26664,1.517e-15
0.26886,1.469e-15
0.25272,1.5001e-15
0.28796,1.4414e-15
0.27896,1.6182e-15
0.28194,1.4885e-15
0.27619,1.4395e-15
0.26456,1.5125e-15
0.28898,1.439e-15
0.28727,1.4609e-15
0.27547,1.629e-15
0.27558,1.4247e-15
0.27114,1.4176e-15
0.29227,1.4272e-15
0.28941,1.4512e-15
0.28403,1.3234e-15
0.29546,1.4307e-15
0.26506,1.4682e-15
0.29843,1.4239e-15
0.29489,1.405e-15
0.29677,1.4784e-15
0.28649,1.4529e-15
0.27618,1.4577e-15
0.29585,1.3975e-15
0.29816,1.3966e-15
0.28434,1.4874e-15
0.28147,1.48e-15
0.27021,1.48e-15
0.29277,1.5178e-15
0.28739,1.487e-15
0.28124,1.477e-15
0.27565,1.3835e-15
0.27028,1.4829e-15
0.29691,1.3855e-15
0.28838,1.3744e-15
0.29189,1.3591e-15
0.28685,1.3917e-15
0.27735,1.5005e-15
0.29671,1.4336e-15
0.3055,1.4937e-15
0.29374,1.4231e-15
0.29772,1.4174e-15
0.29124,1.4518e-15
0.31109,1.3236e-15
0.30939,1.429e-15
0.29756,1.5226e-15
0.2921,1.4358e-15
0.27669,1.4961e-15
0.3097,1.4057e-15
0.30465,1.3707e-15
0.29297,1.4513e-15
0.30053,1.4447e-15
0.28358,1.4039e-15
0.32365,1.5328e-15
0.30796,1.5081e-15
0.29916,1.5542e-15
0.29625,1.5318e-15
0.28515,1.4179e-15
0.31355,1.35e-15
0.31165,1.4221e-15
0.30215,1.5183e-15
0.29861,1.4098e-15
0.29532,1.3593e-15
0.31186,1.386e-15
0.31488,1.3267e-15
0.31215,1.4795e-15
0.30696,1.4157e-15
0.28903,1.3588e-15
0.31421,1.4488e-15
0.31981,1.5054e-15
0.30315,1.5782e-15
0.29924,1.4256e-15
0.29199,1.5353e-15
0.30798,1.3837e-15
0.30571,1.5127e-15
0.29587,1.3862e-15
0.30141,1.4363e-15
0.28815,1.4848e-15
0.31117,1.5006e-15
0.30495,1.3898e-15
0.30205,1.3927e-15
0.29805,1.3209e-15
0.2913,1.4327e-15
0.30599,1.456e-15
0.29007,1.493e-15
0.29788,1.4592e-15
0.2926,1.3648e-15
0.29883,1.4716e-15
0.28809,1.4011e-15
0.30684,1.4921e-15
0.3038,1.5374e-15
0.30239,1.3631e-15
0.28965,1.4464e-15
0.30433,1.3443e-15
0.29846,1.4641e-15
0.31198,1.3205e-15
0.28293,1.5031e-15
0.28919,1.4959e-15
0.27689,1.5828e-15
0.29278,1.438e-15
0.27755,1.5769e-15
0.29765,1.4905e-15
0.28187,1.3839e-15
0.30217,1.4105e-15
0.28468,1.4254e-15
0.31126,1.3548e-15
0.28378,1.3678e-15
0.30747,1.4858e-15
0.29687,1.4587e-15
0.30354,1.5053e-15
0.28137,1.5477e-15
0.29745,1.4216e-15
0.28143,1.3907e-15
0.28943,1.3903e-15
0.27535,1.3465e-15
0.30174,1.3801e-15
0.27712,1.413e-15
0.29362,1.3738e-15
0.27111,1.4778e-15
0.29623,1.461e-15
0.28002,1.3245e-15
0.29722,1.3339e-15
0.29004,1.4077e-15
0.31339,1.4053e-15
0.29118,1.4816e-15
0.31569,1.344e-15
0.3,1.3865e-15
0.31065,1.4499e-15
0.28687,1.386e-15
0.30762,1.4528e-15
0.29383,1.392e-15
0.29751,1.3321e-15
0.28295,1.5234e-15
0.31078,1.3584e-15
0.28494,1.3912e-15
0.30884,1.5316e-15
0.28669,1.32e-15
0.31064,1.3981e-15
0.28085,1.3202e-15
0.29828,1.4176e-15
0.27942,1.3702e-15
0.30563,1.3854e-15
0.27873,1.4429e-15
0.30105,1.3124e-15
0.27917,1.3462e-15
0.30307,1.3846e-15
0.28127,1.3523e-15
0.29335,1.3419e-15
0.27971,1.4599e-15
0.30498,1.4092e-15
0.28803,1.4109e-15
0.30182,1.4672e-15
0.2845,1.3966e-15
0.31081,1.4542e-15
0.28594,1.379e-15
0.29916,1.3828e-15
0.28382,1.4938e-15
0.31354,1.4137e-15
0.29158,1.4154e-15
0.31141,1.472e-15
0.28533,1.3961e-15
0.30605,1.3873e-15
0.29129,1.5481e-15
0.30673,1.4735e-15
0.28135,1.326e-15
0.31003,1.2863e-15
0.28291,1.3541e-15
0.30752,1.37e-15
0.28952,1.3637e-15
0.30592,1.416e-15
0.289,1.389e-15
0.31897,1.4459e-15
0.2902,1.3688e-15
0.30406,1.2906e-15
0.29114,1.3541e-15
0.31343,1.343e-15
0.28754,1.5008e-15
0.30537,1.4117e-15
0.29481,1.4138e-15
0.31883,1.3792e-15
0.29415,1.3663e-15
0.30946,1.5113e-15
0.29714,1.3398e-15
0.30834,1.3798e-15
0.2955,1.4176e-15
0.30765,1.3348e-15
0.297,1.4479e-15
0.30753,1.4155e-15
0.28622,1.5217e-15
0.32857,1.393e-15
0.32193,1.3514e-15
0.32981,1.3983e-15
0.2973,1.3629e-15
0.3303,1.3139e-15
0.31017,1.4124e-15
0.32462,1.3868e-15
0.2995,1.4231e-15
0.33607,1.4712e-15
0.30532,1.4164e-15
0.33324,1.3246e-15
0.30861,1.3519e-15
0.34456,1.3213e-15
0.30928,1.4253e-15
0.34594,1.2681e-15
0.30789,1.3815e-15
0.32744,1.329e-15
0.30356,1.4169e-15
0.33375,1.2724e-15
0.30749,1.3353e-15
0.34704,1.385e-15
0.32196,1.3098e-15
0.35653,1.3182e-15
0.32946,1.3106e-15
0.34596,1.4851e-15
0.32863,1.3606e-15
0.35128,1.4789e-15
0.33204,1.3779e-15
0.35743,1.3872e-15
0.34159,1.3536e-15
0.36326,1.4104e-15
0.31866,1.2911e-15
0.35792,1.4035e-15
0.32809,1.395e-15
0.35972,1.3716e-15
0.31511,1.2749e-15
0.34522,1.3779e-15
0.31085,1.3656e-15
0.34488,1.3219e-15
0.31593,1.3973e-15
0.33641,1.445e-15
0.30909,1.3236e-15
0.33813,1.4324e-15
0.32382,1.4783e-15
0.32737,1.3892e-15
0.30561,1.3935e-15
0.34469,1.3858e-15
0.30406,1.3276e-15
0.32583,1.4994e-15
0.28873,1.4596e-15
0.32822,1.3358e-15
0.30391,1.4017e-15
0.32239,1.3097e-15
0.29738,1.3318e-15
0.32187,1.3237e-15
0.29601,1.338e-15
0.32371,1.4929e-15
0.29793,1.4923e-15
0.32224,1.3671e-15
0.29511,1.3234e-15
0.32552,1.4582e-15
0.29654,1.2646e-15
0.32558,1.3045e-15
0.29819,1.3191e-15
0.32778,1.3087e-15
0.29629,1.3512e-15
0.33195,1.4284e-15
0.30268,1.4267e-15
0.32396,1.3625e-15
0.30468,1.3614e-15
0.33824,1.3464e-15
0.30682,1.3006e-15
0.33573,1.3519e-15
0.30672,1.4133e-15
0.33681,1.2889e-15
0.30158,1.3488e-15
0.33239,1.3433e-15
0.30421,1.3646e-15
0.34328,1.4059e-15
0.30719,1.3827e-15
0.33401,1.3396e-15
0.31254,1.3203e-15
0.33941,1.4182e-15
0.30954,1.3682e-15
0.33284,1.3699e-15
0.30149,1.445e-15
0.34035,1.4331e-15
0.31345,1.306e-15
0.34386,1.3968e-15
0.31199,1.3661e-15
0.33232,1.3952e-15
0.30783,1.3542e-15
0.33958,1.4744e-15
0.31271,1.3572e-15
0.33403,1.2962e-15
0.31755,1.3727e-15
0.3292,1.3554e-15
0.30302,1.3644e-15
0.32885,1.4317e-15
0.30081,1.3072e-15
0.33379,1.3483e-15
0.30227,1.3844e-15
0.33211,1.4364e-15
0.30696,1.4075e-15
0.33351,1.4214e-15
0.31168,1.3459e-15
0.3424,1.3518e-15
0.31004,1.3673e-15
0.33,1.3708e-15
0.31312,1.4434e-15
0.33569,1.4055e-15
0.31715,1.3954e-15
0.3358,1.3973e-15
0.31514,1.3893e-15
0.3359,1.4443e-15
0.30723,1.3183e-15
0.33524,1.2931e-15
0.30394,1.5045e-15
0.33945,1.3743e-15
0.32501,1.3793e-15
0.3382,1.2733e-15
0.30894,1.4078e-15
0.33636,1.4188e-15
0.3111,1.3058e-15
0.34304,1.4353e-15
0.31554,1.4426e-15
0.34879,1.3053e-15
0.3269,1.2967e-15
0.35223,1.5317e-15
0.32384,1.4682e-15
0.35233,1.4341e-15
0.31291,1.4135e-15
0.34836,1.3537e-15
0.3152,1.2767e-15
0.35641,1.4325e-15
0.3295,1.3252e-15
0.35309,1.3461e-15
0.33075,1.3382e-15
0.36325,1.3507e-15
0.32179,1.3156e-15
0.34988,1.3519e-15
0.32206,1.4003e-15
0.35058,1.2271e-15
0.31954,1.4302e-15
0.35662,1.2742e-15
0.33082,1.4467e-15
0.36788,1.3779e-15
0.32726,1.2862e-15
0.36,1.305e-15
0.32694,1.3677e-15
0.34654,1.3097e-15
0.32114,1.454e-15
0.35353,1.398e-15
0.31933,1.3438e-15
0.35024,1.4421e-15
0.32862,1.2555e-15
0.35231,1.3027e-15
0.34419,1.3462e-15
0.37261,1.4287e-15
0.33114,1.3609e-15
0.35588,1.3472e-15
0.33925,1.3803e-15
0.35498,1.3137e-15
0.32023,1.2764e-15
0.35074,1.3845e-15
0.31721,1.3767e-15
0.34386,1.4709e-15
0.31722,1.3265e-15
0.36059,1.2744e-15
0.33032,1.3516e-15
0.37062,1.3103e-15
0.35365,1.351e-15
0.36199,1.3256e-15
0.31844,1.3493e-15
0.3727,1.2769e-15
0.33684,1.3229e-15
0.35572,1.4548e-15
0.33346,1.4806e-15
0.35351,1.4078e-15
0.31807,1.3816e-15
0.3664,1.4285e-15
0.32812,1.3652e-15
0.35875,1.4325e-15
0.33052,1.452e-15
0.35427,1.4121e-15
0.31763,1.4236e-15
0.35337,1.3073e-15
0.32247,1.3014e-15
0.37133,1.3852e-15
0.33387,1.4465e-15
0.35601,1.3526e-15
0.32726,1.4224e-15
0.35642,1.3921e-15
0.32989,1.3703e-15
0.35116,1.4648e-15
0.33005,1.2964e-15
0.362,1.3732e-15
0.32244,1.3032e-15
0.3527,1.3045e-15
0.32768,1.4123e-15
0.3638,1.376e-15
0.33008,1.4271e-15
0.37456,1.2383e-15
0.32533,1.2925e-15
0.34399,1.3718e-15
0.3318,1.3068e-15
0.35937,1.3383e-15
0.33069,1.3616e-15
0.36886,1.367e-15
0.32648,1.3785e-15
0.37032,1.4049e-15
0.34149,1.2895e-15
0.36923,1.3216e-15
0.32748,1.3162e-15
0.35685,1.3845e-15
0.32211,1.3426e-15
0.36646,1.3265e-15
0.33457,1.3033e-15
0.36623,1.3304e-15
0.33132,1.3132e-15
0.36277,1.3688e-15
0.33995,1.3797e-15
0.36424,1.2804e-15
0.34223,1.5405e-15
0.37447,1.4553e-15
0.33556,1.2897e-15
0.37344,1.3734e-15
0.34586,1.4055e-15
0.37248,1.3533e-15
0.34241,1.3253e-15
0.36442,1.3966e-15
0.33928,1.3197e-15
0.36642,1.3348e-15
0.3376,1.2892e-15
0.35836,1.3525e-15
0.34262,1.3164e-15
0.36011,1.328e-15
0.34563,1.4331e-15
0.36397,1.3597e-15
0.35148,1.3399e-15
0.3855,1.3337e-15
0.35074,1.2983e-15
0.36576,1.3194e-15


==> Figure/SVD/tikz_pictures/Exp_1/time_error_prior.csv <==
0.046214,1.3869
0.049883,1.2001
0.050106,1.7559
0.050075,1.6313
0.051903,1.595
0.050728,1.3385
0.0539,1.4413
0.053395,1.5308
0.052704,1.4338
0.053986,1.3792
0.053948,1.3789
0.053262,1.4552
0.052902,1.4049
0.054294,1.4382
0.054102,1.4596
0.054331,1.3834
0.055277,1.3499
0.054883,1.3376
0.056269,1.3652
0.059383,1.3616
0.057586,1.36
0.057733,1.3511
0.059611,1.3724
0.057044,1.3992
0.057914,1.3872
0.056576,1.3653
0.057484,1.3434
0.058111,1.3742
0.056837,1.3664
0.058737,1.3792
0.059581,1.3466
0.058737,1.3652
0.05871,1.3721
0.061433,1.3578
0.058764,1.3486
0.059859,1.3757
0.058316,1.376
0.059888,1.3614
0.059123,1.3601
0.061504,1.366
0.05899,1.3341
0.059637,1.3551
0.05984,1.3577
0.058978,1.3621
0.06239,1.372
0.061028,1.3514
0.061302,1.3633
0.061007,1.3595
0.060874,1.3598
0.061304,1.3545
0.059314,1.3568
0.060998,1.3705
0.06045,1.3578
0.061779,1.3606
0.062845,1.3519
0.063254,1.3492
0.06182,1.3524
0.065153,1.3496
0.063084,1.3589
0.06249,1.3534
0.063143,1.3466
0.063019,1.3432
0.062275,1.3554
0.062645,1.3498
0.062658,1.3505
0.062933,1.3538
0.0616,1.3628
0.061684,1.3519
0.06146,1.3526
0.062028,1.3535
0.06126,1.3526
0.061623,1.3584
0.062977,1.3504
0.062823,1.3486
0.062158,1.3491
0.062808,1.3517
0.063459,1.3504
0.064472,1.346
0.062596,1.3517
0.062523,1.3485
0.063736,1.345
0.062453,1.3399
0.064042,1.3506
0.064093,1.3449
0.064569,1.3497
0.064964,1.3448
0.066013,1.3521
0.064634,1.3514
0.065188,1.3452
0.067509,1.3465
0.065424,1.3587
0.066775,1.3377
0.066342,1.3487
0.066315,1.3508
0.065968,1.35
0.065433,1.3516
0.06592,1.3448
0.064029,1.3484
0.063707,1.3464
0.061985,1.343
0.06432,1.3425
0.065073,1.347
0.064036,1.3507
0.062753,1.3503
0.065237,1.3521
0.065561,1.348
0.066766,1.3448
0.065115,1.3483
0.067216,1.344
0.066593,1.349
0.066767,1.3415
0.068339,1.3438
0.06729,1.3418
0.06815,1.3514
0.068805,1.3455
0.066273,1.3466
0.064048,1.3508
0.067999,1.3411
0.067496,1.3444
0.068049,1.341
0.065666,1.3475
0.0667,1.3436
0.067039,1.344
0.066989,1.3467
0.065515,1.3407
0.067339,1.3419
0.066712,1.3385
0.070854,1.3426
0.069275,1.3389
0.069698,1.3438
0.06792,1.3458
0.066686,1.3467
0.06728,1.3426
0.068028,1.3424
0.068668,1.3405
0.068483,1.3407
0.068487,1.3446
0.068857,1.3424
0.069091,1.346
0.068854,1.3401
0.068339,1.3464
0.068465,1.3405
0.072069,1.3407
0.067415,1.3472
0.067915,1.3438
0.06744,1.3426
0.068518,1.3441
0.067829,1.3449
0.074055,1.3439
0.068665,1.3428
0.070122,1.3388
0.069462,1.3433
0.069787,1.3397
0.068859,1.3413
0.068969,1.3417
0.070306,1.3443
0.070392,1.3453
0.070103,1.346
0.068359,1.3429
0.068272,1.3401
0.069997,1.3378
0.070492,1.3403
0.071452,1.3391
0.072203,1.3426
0.069294,1.3427
0.071005,1.341
0.070139,1.3373
0.071386,1.3405
0.071418,1.3363
0.073455,1.3396
0.074175,1.3406
0.074674,1.3448
0.074089,1.3404
0.073018,1.3386
0.073439,1.3414
0.071172,1.3427
0.072214,1.3441
0.071659,1.3425
0.07343,1.3388
0.074075,1.3439
0.072706,1.3405
0.074156,1.3398
0.074663,1.3369
0.075217,1.3379
0.074863,1.3387
0.074499,1.3378
0.073778,1.337
0.074248,1.3381
0.075134,1.3372
0.074107,1.3372
0.076797,1.3388
0.076049,1.3384
0.072185,1.3383
0.071989,1.3408
0.073899,1.3363
0.075497,1.3384
0.075858,1.3396
0.074666,1.3342
0.076292,1.3389
0.074856,1.3417
0.075914,1.3365
0.076274,1.3378
0.075323,1.3366
0.075054,1.3381
0.075644,1.3352
0.075568,1.3349
0.076397,1.3369
0.074567,1.3403
0.075841,1.3342
0.076084,1.3355
0.077083,1.3347
0.076311,1.333
0.077716,1.3365
0.076471,1.3338
0.077245,1.3373
0.077618,1.3359
0.079431,1.3383
0.078632,1.3336
0.078172,1.337
0.079208,1.3374
0.08128,1.3378
0.076477,1.3349
0.078643,1.3365
0.075913,1.3387
0.076965,1.3366
0.07871,1.3369
0.077367,1.3347
0.076286,1.3374
0.077824,1.3326
0.078997,1.3363
0.08014,1.338
0.080589,1.3359
0.081172,1.3352
0.081426,1.336
0.081872,1.3357
0.079514,1.3355
0.07825,1.335
0.077583,1.3374
0.078999,1.3355
0.075928,1.3357
0.07822,1.3337
0.080064,1.3339
0.080265,1.3315
0.08047,1.3365
0.080986,1.3342
0.080915,1.3341
0.08435,1.3314
0.081803,1.3335
0.083448,1.3331
0.083907,1.3305
0.087813,1.333
0.082194,1.3349
0.080657,1.3334
0.080943,1.3314
0.078457,1.3312
0.081826,1.3321
0.079014,1.3296
0.080556,1.3313
0.0806,1.3301
0.079971,1.33
0.079232,1.3287
0.080466,1.3304
0.080912,1.332
0.082171,1.3348
0.081295,1.3316
0.080878,1.3318
0.08161,1.3309
0.079387,1.3306
0.078324,1.3303
0.079881,1.332
0.081969,1.3337
0.081038,1.3291
0.083249,1.3308
0.080938,1.3304
0.08666,1.3308
0.087149,1.3325
0.08959,1.331
0.085929,1.3319
0.083632,1.3302
0.084956,1.3305
0.083226,1.3302
0.083764,1.3318
0.081986,1.3312
0.085156,1.3294
0.083495,1.3296
0.085835,1.3329
0.085974,1.3288
0.084502,1.3268
0.085676,1.3307
0.087158,1.3283
0.084758,1.331
0.086629,1.3281
0.08732,1.3291
0.088906,1.3312
0.088855,1.3312
0.088424,1.328
0.087197,1.3293
0.08837,1.3291
0.087686,1.3298
0.089358,1.3276
0.088715,1.3266
0.090556,1.3287
0.088851,1.3292
0.08925,1.3283
0.088098,1.3277
0.091618,1.3255
0.090122,1.3262
0.090641,1.3261
0.089213,1.3267
0.093219,1.3264
0.090313,1.3272
0.089917,1.3268
0.089512,1.3269
0.091632,1.3255
0.091425,1.3272
0.091969,1.3244
0.090767,1.326
0.092738,1.3271
0.092903,1.3275
0.092019,1.3278
0.089723,1.3271
0.090227,1.3262
0.092531,1.3261
0.091136,1.3271
0.093519,1.3255
0.093312,1.3246
0.095474,1.3269
0.093444,1.3257
0.098399,1.3268
0.093717,1.3251
0.094469,1.3262
0.090589,1.3265
0.089177,1.3248
0.090892,1.3249
0.094759,1.3221
0.091574,1.323
0.09422,1.3257
0.093813,1.3238
0.092044,1.3248
0.094112,1.3235
0.095983,1.3231
0.093351,1.3241
0.096314,1.3247
0.095382,1.3238
0.095778,1.3245
0.093342,1.3244
0.096521,1.3228
0.094103,1.3248
0.096334,1.3236
0.094603,1.3225
0.092408,1.3225
0.095787,1.3225
0.096686,1.3252
0.095745,1.3228
0.095503,1.3215
0.092645,1.3243
0.096174,1.324
0.093185,1.3252
0.094425,1.3232
0.094795,1.3218
0.09652,1.3217
0.098288,1.3225
0.095053,1.3195
0.097159,1.3223
0.095699,1.3217
0.095692,1.3203
0.10045,1.3219
0.10044,1.3226
0.10054,1.3208
0.10043,1.3194
0.099395,1.3217
0.098705,1.321
0.10001,1.3205
0.097796,1.3207
0.096978,1.3209
0.098459,1.3216
0.1008,1.3203
0.098769,1.3195
0.096724,1.3208
0.1012,1.3204
0.1012,1.3179
0.10092,1.318
0.098375,1.3197
0.097587,1.3208
0.098773,1.3208
0.095454,1.3186
0.095184,1.3212
0.097652,1.3181
0.098864,1.3197
0.096378,1.3201
0.095672,1.3194
0.095245,1.3194
0.097412,1.3189
0.097064,1.3198
0.096965,1.318
0.098204,1.3191
0.099177,1.3194
0.098812,1.3191
0.098318,1.3188
0.10229,1.3176
0.10213,1.3163
0.099178,1.3186
0.094674,1.3185
0.094759,1.3175
0.097297,1.3176
0.099556,1.3177
0.098576,1.3166
0.10257,1.3175
0.10433,1.3172
0.10172,1.3175
0.10216,1.3175
0.10155,1.3173
0.10548,1.3159
0.1039,1.3174
0.10308,1.3158
0.1016,1.3173
0.1075,1.3164
0.10627,1.3175
0.11113,1.3152
0.10833,1.3164
0.10616,1.3163
0.106,1.3146
0.10475,1.3152
0.10993,1.3152
0.10502,1.3145
0.11077,1.3159
0.10328,1.3148
0.10461,1.3158
0.10754,1.3143
0.10552,1.3147
0.10531,1.3166
0.107,1.3148
0.10807,1.3133
0.1071,1.3149
0.1071,1.3144
0.10729,1.3144
0.11098,1.3129
0.1063,1.3152
0.10706,1.3137
0.10979,1.3141
0.11046,1.3129
0.10951,1.314
0.11567,1.3127
0.11593,1.3135
0.11336,1.3136
0.1115,1.3129
0.11087,1.3137
0.11108,1.3127
0.1093,1.3126
0.10837,1.3139
0.10927,1.3129
0.10994,1.3135
0.11311,1.3127
0.11232,1.3122
0.11367,1.3125
0.11162,1.3133
0.11477,1.3118
0.11651,1.3112
0.11885,1.3122
0.12034,1.3127
0.11978,1.3121
0.11894,1.3112
0.11692,1.3117
0.11756,1.3111
0.12183,1.311
0.12108,1.3106
0.11898,1.3107
0.11872,1.3109
0.12303,1.311
0.12046,1.311
0.11847,1.3105
0.12206,1.3108
0.12462,1.3111
0.12375,1.313
0.12485,1.3101
0.12455,1.3123
0.12696,1.3096
0.12175,1.3102
0.12532,1.3089
0.1223,1.3096
0.12113,1.3087
0.12149,1.3094
0.12472,1.3099
0.1235,1.3086
0.12457,1.3109
0.12307,1.3084
0.12338,1.3104
0.12192,1.3079
0.12465,1.3082
0.127,1.3082
0.12508,1.3091
0.12606,1.3091
0.12836,1.3092
0.13789,1.3089
0.12584,1.3075
0.12488,1.3088
0.12652,1.3094
0.12827,1.3094
0.12782,1.308
0.12766,1.3082
0.12692,1.308
0.12769,1.3073
0.12546,1.3074
0.12614,1.3084
0.12658,1.3088
0.12558,1.3086
0.12533,1.308
0.12623,1.3074
0.12454,1.3088
0.12097,1.3069
0.12274,1.3065
0.12422,1.3066
0.11963,1.3078
0.1178,1.3078
0.11935,1.3068
0.11681,1.3068
0.11846,1.3083
0.12264,1.3063
0.12048,1.3064
0.12109,1.3076
0.12095,1.3072
0.12166,1.3063
0.11929,1.3061
0.12505,1.3064
0.12832,1.3056
0.12589,1.3058
0.12614,1.306
0.12278,1.3064
0.12305,1.306
0.12332,1.3054
0.12187,1.3061
0.12382,1.3065
0.12799,1.3055
0.12429,1.3056
0.12546,1.3058
0.12143,1.305
0.11972,1.3061
0.12535,1.305
0.12438,1.3032
0.12411,1.3053
0.12683,1.3046
0.12535,1.3049
0.12396,1.3036
0.125,1.3039
0.12835,1.3053
0.12721,1.3037
0.12968,1.304
0.12993,1.3029
0.1333,1.3028
0.13053,1.3033
0.13269,1.3037
0.12906,1.3034
0.1333,1.3028
0.13282,1.3025
0.12974,1.3037
0.12902,1.3023
0.1335,1.3034
0.13408,1.3043
0.13331,1.3023
0.13405,1.3035
0.13229,1.3026
0.1346,1.3031
0.13462,1.3021
0.13176,1.3023
0.12785,1.3018
0.13587,1.3027
0.13666,1.3015
0.13663,1.3025
0.13729,1.3015
0.13536,1.3022
0.13009,1.3014
0.13266,1.3026
0.13195,1.3024
0.13487,1.3015
0.1409,1.3015
0.13273,1.3014
0.13091,1.3014
0.13667,1.3008
0.13605,1.3008
0.13445,1.3009
0.13585,1.3012
0.12965,1.3019
0.13008,1.3001
0.13084,1.3003
0.134,1.3001
0.12519,1.301
0.13658,1.2994
0.13716,1.3008
0.13394,1.2999
0.13478,1.299
0.13725,1.3003
0.13214,1.3003
0.13487,1.3004
0.13618,1.3005
0.1357,1.2996
0.13628,1.2995
0.13874,1.3
0.13802,1.3005
0.1407,1.2984
0.14041,1.2992
0.14222,1.2989
0.14178,1.2987
0.13992,1.2984
0.13994,1.2991
0.13775,1.2998
0.13938,1.2987
0.13873,1.299
0.13933,1.299
0.14125,1.298
0.13793,1.299
0.14029,1.298
0.13931,1.2978
0.13738,1.2991
0.13973,1.2994
0.13973,1.2986
0.13603,1.2977
0.13971,1.298
0.14459,1.2977
0.14625,1.298
0.14608,1.2986
0.14205,1.298
0.14542,1.2979
0.14543,1.2967
0.14083,1.2977
0.14474,1.2973
0.15011,1.2981
0.1483,1.2964
0.14556,1.2974
0.14611,1.2983
0.15104,1.2971
0.14987,1.2966
0.14774,1.2973
0.15258,1.2972
0.15385,1.2971
0.15686,1.2963
0.15184,1.2967
0.15041,1.2968
0.15232,1.2972
0.15148,1.2967
0.14389,1.2956
0.1463,1.2963
0.14075,1.2962
0.14032,1.2967
0.14099,1.2967
0.13888,1.2962
0.14437,1.2959
0.14537,1.2952
0.14214,1.2958
0.14283,1.2965
0.14633,1.2959
0.14332,1.2946
0.14194,1.2952
0.14102,1.2953
0.14582,1.2948
0.14496,1.2962
0.13873,1.2954
0.14149,1.2952
0.14693,1.2941
0.14394,1.2948
0.14635,1.295
0.13999,1.2953
0.14416,1.2948
0.14288,1.2938
0.14108,1.2945
0.14139,1.2951
0.14555,1.2952
0.1458,1.2938
0.14346,1.2942
0.14361,1.2951
0.14344,1.2946
0.14561,1.294
0.14551,1.2943
0.14428,1.2943
0.15015,1.2936
0.14956,1.2938
0.14481,1.2941
0.14474,1.2934
0.14395,1.2936
0.15072,1.2932
0.14271,1.2938
0.14435,1.2936
0.14683,1.2936
0.15632,1.2927
0.14927,1.2934
0.14636,1.2938
0.14564,1.2928
0.15195,1.2932
0.14985,1.2927
0.15321,1.2934
0.15478,1.2929
0.1582,1.2934
0.15406,1.2924
0.16052,1.2917
0.15372,1.293
0.15528,1.2928
0.14945,1.293
0.14896,1.2924
0.14808,1.2927
0.1538,1.2919
0.15276,1.292
0.15026,1.2928
0.14663,1.2913
0.15251,1.2926
0.14999,1.292
0.14522,1.2924
0.14696,1.2919
0.15031,1.2909
0.14714,1.2918
0.14699,1.2917
0.14614,1.2915
0.14605,1.2912
0.14316,1.2915
0.14473,1.2914
0.14555,1.292
0.14724,1.292
0.1413,1.2921
0.14626,1.292
0.1482,1.2917
0.15339,1.2908
0.14624,1.2913
0.1481,1.291
0.146,1.2913
0.15332,1.2911
0.14865,1.2905
0.1532,1.2907
0.1529,1.2916
0.15999,1.2907
0.15349,1.2909
0.16259,1.2898
0.16393,1.2909
0.17044,1.2903
0.16344,1.2901
0.16167,1.2895
0.16227,1.2907
0.17071,1.2903
0.16711,1.2903
0.16427,1.2904
0.16376,1.2901
0.17306,1.2904
0.16737,1.29
0.16401,1.2896
0.16118,1.2904
0.17205,1.2903
0.16456,1.2899
0.16315,1.2896
0.16479,1.2894
0.17038,1.29
0.16708,1.2887
0.16088,1.2893
0.16631,1.289
0.17586,1.2896
0.16792,1.2897
0.16698,1.2894
0.16731,1.2891
0.17352,1.2899
0.17103,1.2884
0.17903,1.2889
0.1771,1.289
0.17932,1.2889
0.18506,1.2881
0.17931,1.2884
0.17234,1.2886
0.17611,1.2879
0.17727,1.2876
0.17268,1.288
0.17003,1.2885
0.18803,1.2879
0.17392,1.2881
0.15935,1.2878
0.1561,1.2879
0.16464,1.2881
0.16611,1.2886
0.15879,1.2873
0.15744,1.2882
0.16308,1.2879
0.16341,1.2879
0.17021,1.2881
0.17204,1.2878
0.16695,1.2875
0.16143,1.2874
0.16128,1.2874
0.16378,1.2877
0.15815,1.2874
0.15887,1.2873
0.15945,1.2872
0.16067,1.2882
0.16955,1.2881
0.16991,1.2875
0.17074,1.2877
0.16467,1.2872
0.15679,1.2878
0.1584,1.2864
0.15803,1.2868
0.16046,1.2871
0.16843,1.2863
0.17248,1.2867
0.16871,1.2866
0.16954,1.2868
0.16797,1.2866
0.16661,1.2869
0.17051,1.2865
0.17486,1.2864
0.17482,1.2862
0.17172,1.2865
0.17545,1.2866
0.1737,1.286
0.17397,1.2865
0.16716,1.2865
0.16927,1.2854
0.16753,1.2861
0.17001,1.2862
0.1653,1.2856
0.17134,1.2865
0.17335,1.286
0.17185,1.2857
0.16162,1.2856
0.17392,1.2859
0.17653,1.2848
0.17513,1.2862
0.17266,1.2859
0.17721,1.2861
0.17387,1.2851
0.17793,1.2858
0.18174,1.2856
0.18157,1.2852
0.1742,1.2863
0.17804,1.2854
0.17622,1.2856
0.17602,1.2847
0.17398,1.285
0.17858,1.2856
0.18421,1.2843
0.17844,1.2849
0.17593,1.2851
0.18095,1.2853
0.17829,1.2844
0.18466,1.2842
0.1845,1.2846
0.18449,1.2846
0.18752,1.284
0.18675,1.2852
0.1768,1.2851
0.18006,1.2853
0.18302,1.2848
0.18785,1.2849
0.1788,1.2843
0.18283,1.2844
0.18277,1.2845
0.19227,1.2842
0.1845,1.2844
0.18731,1.2839
0.19222,1.285
0.19023,1.2844
0.19062,1.2835
0.201,1.284
0.18465,1.2847
0.19113,1.2842
0.19164,1.2843
0.19358,1.2834
0.18833,1.284
0.18319,1.2845
0.18937,1.2839
0.19143,1.2837
0.18362,1.2836
0.18367,1.2838
0.18756,1.2835
0.19699,1.2835
0.1856,1.2841
0.18616,1.2836
0.18534,1.2831
0.18984,1.2835
0.19085,1.2834
0.19091,1.2829
0.18799,1.2831
0.19204,1.2837
0.19088,1.2832
0.1915,1.2831
0.18732,1.2837
0.18891,1.283
0.18771,1.2827
0.18666,1.2835
0.1884,1.2829
0.19559,1.283
0.18057,1.2822
0.18048,1.2831
0.17935,1.2825
0.18811,1.282
0.19718,1.2827
0.20396,1.2827
0.19573,1.2827
0.20123,1.2828
0.19181,1.2822
0.19027,1.2822
0.18889,1.2825
0.19866,1.2821
0.18358,1.2819
0.18732,1.2825
0.18858,1.2823
0.18155,1.2818
0.17689,1.2824
0.17998,1.2825
0.17726,1.2819
0.18647,1.2816
0.18025,1.282
0.18064,1.2817
0.17876,1.2821
0.18809,1.2819
0.19016,1.2823
0.19439,1.2813
0.19048,1.2811
0.18522,1.2822
0.19,1.2811
0.19428,1.2822
0.18835,1.281
0.18746,1.2819
0.18547,1.2816
0.1868,1.2815
0.18227,1.2816
0.1777,1.2811
0.18105,1.2815
0.19474,1.2813
0.18734,1.2811
0.18776,1.2816
0.19258,1.2813
0.19068,1.2817
0.19051,1.2814
0.19195,1.2813
0.19572,1.2814
0.19102,1.2816
0.18106,1.2811
0.18702,1.2807
0.18507,1.2803
0.18609,1.2814
0.18712,1.2811
0.18636,1.2811
0.19094,1.281
0.18902,1.2807
0.18447,1.2805
0.18195,1.281
0.18798,1.2808
0.19454,1.2806
0.19437,1.2803
0.19379,1.2806
0.19742,1.2812
0.20001,1.2808
0.19396,1.2796
0.19073,1.2801
0.19962,1.2805
0.20115,1.2798
0.20105,1.2802
0.20093,1.2806
0.20567,1.2801
0.20549,1.2802
0.20317,1.2801
0.19518,1.2802
0.19349,1.2801
0.19707,1.2803
0.1936,1.2803
0.18775,1.2795
0.18638,1.2799
0.19033,1.2802
0.20113,1.2798
0.19895,1.2798
0.19479,1.2793
0.20318,1.2798
0.20292,1.2795
0.19612,1.2793
0.20634,1.2799
0.19905,1.2798
0.20512,1.2797
0.2034,1.2792
0.2055,1.2796
0.20597,1.2798
0.20187,1.2796
0.19849,1.2794
0.2041,1.2794
0.19915,1.2796
0.19484,1.2795
0.19477,1.2793
0.19816,1.2792
0.21079,1.2789
0.19829,1.279
0.19546,1.2794
0.19155,1.2786
0.19232,1.279
0.19297,1.2788
0.19958,1.2792
0.21432,1.2789
0.21228,1.2794
0.20655,1.2787
0.19948,1.2788
0.2084,1.279
0.20993,1.2782
0.20956,1.2782
0.24457,1.2784
0.21303,1.2787
0.23085,1.2787
0.23337,1.2782
0.22787,1.2783
0.21202,1.2788
0.21793,1.2785
0.23265,1.2785
0.22794,1.2782
0.21196,1.2783
0.22002,1.2787
0.21549,1.2782
0.21833,1.2782
0.22249,1.2782
0.22239,1.2784
0.23584,1.278
0.24137,1.2786
0.22441,1.2781
0.23205,1.2781
0.21887,1.2775
0.22103,1.2779
0.22418,1.2774
0.2403,1.2775
0.23312,1.2781
0.2412,1.2778
0.22466,1.2781
0.23142,1.2775
0.22823,1.2776
0.23158,1.2777
0.2243,1.2774
0.23864,1.2781
0.23845,1.2778
0.23823,1.2775
0.21316,1.2774
0.21691,1.2779
0.21129,1.2772
0.22026,1.2776
0.21849,1.2771
0.23959,1.2769
0.24152,1.278
0.2412,1.2772
0.22065,1.277
0.23052,1.2778
0.22329,1.2768
0.22235,1.2771
0.21831,1.2774
0.23503,1.2775
0.23358,1.2774
0.23851,1.2765
0.2255,1.2772
0.22931,1.2767
0.22284,1.2766
0.22491,1.277
0.22138,1.2767
0.2469,1.2768
0.23695,1.2764
0.23903,1.2767
0.22341,1.2763
0.22421,1.2763
0.22269,1.2772
0.22991,1.2765
0.23016,1.2766
0.24931,1.2763
0.23801,1.2767
0.24001,1.2765
0.21641,1.2767
0.22858,1.2766
0.22644,1.2759
0.21772,1.2764
0.22338,1.2759
0.24303,1.2763
0.23706,1.2762
0.24071,1.2758
0.23072,1.2761
0.23682,1.2763
0.22876,1.2761
0.22859,1.276
0.22333,1.2764
0.2355,1.2763
0.2261,1.2758
0.23394,1.2762
0.21698,1.2756
0.23074,1.2763
0.22075,1.2754
0.23139,1.2757
0.23283,1.2759
0.24886,1.2755
0.25041,1.2758
0.24905,1.2755
0.23126,1.2761
0.23113,1.2758
0.22771,1.2762
0.23549,1.2748
0.23576,1.2753
0.25625,1.2749
0.24375,1.2762
0.24408,1.2749
0.23058,1.2752
0.23237,1.2752
0.23716,1.275
0.2634,1.2753
0.24774,1.2754
0.24332,1.2752
0.24151,1.2751
0.24248,1.2746
0.24656,1.2753
0.25527,1.2753
0.25216,1.2756
0.24784,1.2748
0.24773,1.2746
0.24402,1.2747
0.24695,1.2744
0.25222,1.275
0.24499,1.2749
0.2443,1.2743
0.24846,1.2752
0.2442,1.2749
0.26227,1.2744
0.2612,1.2744
0.25103,1.2751
0.2614,1.2744
0.2668,1.2746
0.26268,1.2746
0.2688,1.2742
0.26002,1.2747
0.25743,1.274
0.25988,1.2741
0.2617,1.2744
0.26565,1.274
0.26611,1.2744
0.26389,1.2745
0.25968,1.2744
0.25161,1.2747
0.25433,1.2744
0.26134,1.2738
0.26668,1.2738
0.26319,1.2739
0.26288,1.2741
0.26371,1.274
0.26405,1.2739
0.26122,1.2742
0.25969,1.2742
0.26258,1.2742
0.26643,1.2736
0.268,1.2742
0.2649,1.2743
0.27518,1.2735
0.27028,1.2737
0.26253,1.2737
0.26334,1.2739
0.253,1.2737
0.25443,1.2737
0.257,1.2735
0.25526,1.2732
0.25057,1.2731
0.26127,1.2739
0.25959,1.2733
0.24623,1.2729
0.23442,1.2733
0.24108,1.273
0.24841,1.2729
0.25246,1.2731
0.24621,1.2731
0.25512,1.2728
0.24587,1.2732
0.24432,1.2733
0.24879,1.2731
0.24594,1.2731
0.24887,1.2732
0.25186,1.2726
0.24391,1.2727
0.2331,1.2723
0.24109,1.2727
0.23703,1.2731
0.24597,1.2724
0.23289,1.2722
0.24495,1.2722
0.2396,1.2725
0.24229,1.2721
0.23592,1.2724
0.24394,1.2727
0.23699,1.2727
0.23787,1.2719
0.23891,1.2726
0.24986,1.2721
0.24658,1.2726
0.23918,1.2723
0.24337,1.2721
0.23902,1.2718
0.24434,1.2721
0.25351,1.2721
0.25866,1.2716
0.25111,1.2719
0.25953,1.2715
0.26704,1.2719
0.2645,1.2718
0.27558,1.2721
0.27128,1.272
0.27721,1.2722
0.27616,1.2718
0.27538,1.2719
0.2762,1.2718
0.28334,1.2719
0.281,1.2712
0.27471,1.272
0.26726,1.2718
0.27566,1.2715
0.27653,1.2715
0.26523,1.2716
0.26379,1.2721
0.26703,1.2715
0.27146,1.2714
0.26371,1.2712
0.26395,1.2713
0.26099,1.2709
0.26267,1.271
0.2651,1.2709
0.26457,1.2711
0.26336,1.2711
0.26709,1.2712
0.27268,1.2708
0.26954,1.271
0.27458,1.2707
0.27991,1.2713
0.28078,1.2714
0.28445,1.2706
0.28204,1.2706
0.28401,1.2712
0.29249,1.2703
0.28949,1.2705
0.28559,1.2706
0.26886,1.2705
0.28058,1.2704
0.27712,1.2704
0.26917,1.27
0.28565,1.2702
0.29409,1.2707
0.28603,1.2708
0.28255,1.2704
0.28456,1.2705
0.2945,1.2703
0.29239,1.2701
0.27101,1.2701
0.29404,1.2702
0.28524,1.2705
0.29335,1.2704
0.27467,1.2702
0.28875,1.2698
0.29288,1.2697
0.28666,1.27
0.28314,1.2703
0.2881,1.2702
0.2872,1.2696
0.28929,1.2699
0.2695,1.2695
0.27961,1.2697
0.28858,1.27
0.27834,1.2695
0.2681,1.2693
0.28746,1.2697
0.27966,1.2697
0.28332,1.2693
0.27076,1.2689
0.2851,1.269
0.28955,1.2693
0.28877,1.2693
0.27861,1.2692
0.28893,1.2691
0.28739,1.2692
0.2959,1.2693
0.28256,1.2691
0.29935,1.2688
0.29973,1.2687
0.30012,1.2694
0.27854,1.2689
0.29602,1.2688
0.29312,1.2689
0.29643,1.2688
0.2908,1.2687
0.29341,1.2689
0.28555,1.2682
0.28678,1.2687
0.27621,1.269
0.2987,1.2684
0.29485,1.2683
0.28253,1.2683
0.27658,1.2684
0.29205,1.2684
0.28792,1.2685
0.28503,1.2685
0.2639,1.2682
0.28008,1.2683
0.28084,1.2681
0.273,1.2682
0.26472,1.2677
0.27408,1.2681
0.27374,1.2682
0.28195,1.2683
0.26435,1.2678
0.27319,1.2679
0.27798,1.2684
0.27305,1.2677
0.28042,1.2679
0.28642,1.2676
0.28254,1.2675
0.28017,1.2677
0.28209,1.2679
0.30782,1.2674
0.30024,1.2679
0.29798,1.2677
0.27759,1.2677
0.29028,1.267
0.30046,1.2677
0.29614,1.2675
0.28193,1.2673
0.29289,1.267
0.30237,1.2671
0.31256,1.267
0.27729,1.267
0.28382,1.2671
0.28599,1.267
0.2987,1.2673
0.27827,1.2668
0.2848,1.2665
0.28255,1.2671
0.28009,1.2666
0.28335,1.2667
0.28526,1.2665
0.2862,1.2666
0.28724,1.2663
0.27821,1.2662
0.29743,1.2668
0.28995,1.2664
0.28248,1.2663
0.27946,1.2664
0.29624,1.2663
0.29906,1.2664
0.28996,1.2661
0.28472,1.2663
0.29295,1.2661
0.29531,1.2662
0.28882,1.2659
0.28157,1.2658
0.28525,1.2657
0.29059,1.2657
0.2869,1.2653
0.28085,1.266
0.29062,1.2662
0.29076,1.266
0.29368,1.2652
0.27946,1.2659
0.28634,1.2663
0.2819,1.2656
0.28226,1.2654
0.28519,1.2654
0.28794,1.2652
0.28371,1.265
0.29878,1.2654
0.29362,1.265
0.29101,1.2653
0.29169,1.2654
0.28552,1.2651
0.28312,1.2647
0.29542,1.2648
0.3052,1.2651
0.29209,1.2649
0.27828,1.2647
0.29,1.2648
0.30208,1.2644
0.29543,1.2648
0.28841,1.2646
0.30216,1.2644
0.30725,1.2645
0.30505,1.2646
0.30903,1.2647
0.32176,1.2643
0.32273,1.2641
0.31985,1.2646
0.31282,1.2645
0.31934,1.2641
0.31925,1.2644
0.32119,1.2644
0.32302,1.2641
0.3201,1.2638
0.32734,1.2644
0.3218,1.2641
0.32546,1.2639
0.3345,1.2633
0.32087,1.2637
0.31198,1.2634
0.31516,1.2637
0.32742,1.2632
0.33633,1.2637
0.32193,1.2631
0.31854,1.2636
0.32998,1.2632
0.32637,1.2633
0.30871,1.2635
0.31409,1.2634
0.3291,1.2631
0.32757,1.2632
0.30318,1.2627
0.31516,1.2629
0.30764,1.2626
0.32922,1.2629
0.32034,1.2633
0.31034,1.263
0.31929,1.2625
0.31882,1.2627
0.30126,1.2627
0.30957,1.2623
0.31969,1.2626
0.31338,1.2626
0.30082,1.2626
0.29918,1.2624
0.31188,1.2623
0.32074,1.2623
0.30771,1.2622
0.30272,1.2621
0.30613,1.2621
0.29968,1.2623
0.28146,1.2619
0.29415,1.2621
0.29363,1.2619
0.2981,1.2618
0.28303,1.2618
0.28391,1.2617
0.30037,1.2614
0.29527,1.2613
0.30011,1.2617
0.30118,1.2613
0.30547,1.2614
0.29516,1.2615
0.29195,1.2613
0.30533,1.2615
0.31933,1.2615
0.30999,1.2614
0.31209,1.2614
0.31172,1.261
0.30339,1.261
0.32344,1.261
0.31928,1.2607
0.31812,1.2611
0.31044,1.2611
0.31391,1.2608
0.30866,1.2608
0.30782,1.2604
0.31265,1.2604
0.3187,1.2611
0.319,1.2605
0.30779,1.2605
0.31481,1.2603
0.31914,1.2602
0.3192,1.2605
0.32665,1.2603
0.30643,1.2601
0.30445,1.26
0.30628,1.2602
0.31095,1.2599
0.31061,1.26
0.31803,1.2597
0.31454,1.2595
0.31613,1.2599
0.3174,1.2594
0.3093,1.2595
0.31577,1.2594
0.33253,1.2597
0.34182,1.2598
0.31679,1.2593
0.31665,1.2592
0.32476,1.2594
0.33347,1.2594
0.31271,1.2592
0.31414,1.2593
0.31587,1.259
0.3213,1.2587
0.3182,1.2589
0.3203,1.2584
0.32079,1.2588
0.32282,1.2586
0.31422,1.2582
0.32049,1.2587
0.32009,1.2582
0.32251,1.2584
0.31663,1.2584
0.30549,1.2584
0.31549,1.2584
0.32882,1.2583
0.32075,1.2583
0.31535,1.258
0.31735,1.2582
0.32584,1.2576
0.31827,1.2578
0.31704,1.258
0.3252,1.2577
0.32906,1.2576
0.32512,1.2579
0.32494,1.2575
0.3304,1.2579
0.33367,1.2575
0.31942,1.2575
0.31225,1.2574
0.32102,1.2569
0.33417,1.2572
0.32604,1.2574
0.33964,1.2572
0.33896,1.2573
0.33568,1.2574
0.33505,1.2568
0.33158,1.2568
0.3382,1.257
0.33201,1.2567
0.32798,1.2564
0.32614,1.2564
0.3105,1.2567
0.33555,1.2566
0.32979,1.2566
0.34542,1.2562
0.33059,1.2562
0.32541,1.2562
0.3454,1.2563
0.33037,1.2558
0.33172,1.2558
0.34027,1.2559
0.33242,1.2561
0.33524,1.2562
0.33203,1.2563
0.33484,1.2561
0.34381,1.2554
0.3194,1.2554
0.34103,1.2557
0.32935,1.2553
0.34178,1.2553
0.33594,1.2554
0.32617,1.2551
0.3309,1.2552
0.32077,1.2548
0.33013,1.2552
0.3299,1.255
0.32331,1.2547
0.34578,1.2549
0.30947,1.2546
0.31964,1.2549
0.3247,1.2548
0.30391,1.2548
0.33042,1.2545
0.3097,1.2547
0.32861,1.2545
0.32254,1.2541
0.30284,1.2543
0.31858,1.2539
0.30503,1.2542
0.31608,1.2537
0.32547,1.2538
0.31698,1.254
0.33063,1.2542
0.31923,1.2537
0.32423,1.2538
0.31994,1.2531
0.30342,1.2536
0.33035,1.2534
0.31468,1.2534
0.32814,1.2533
0.32776,1.2535
0.31919,1.253
0.3324,1.2534
0.31156,1.253
0.32917,1.2528
0.33613,1.2526
0.32636,1.2529
0.32043,1.2532
0.30719,1.2527
0.32513,1.253
0.33092,1.2526
0.31091,1.2525
0.32985,1.2526
0.32311,1.2521
0.33352,1.252
0.33953,1.2529
0.31799,1.2523
0.3493,1.2525
0.31946,1.2521
0.3381,1.2521
0.33347,1.2517
0.34814,1.2516
0.35344,1.2517
0.32775,1.252
0.33901,1.2514
0.35543,1.2515
0.33091,1.2512
0.34841,1.2513
0.33638,1.2511
0.35097,1.2508
0.34708,1.2511
0.33735,1.2507
0.35311,1.2509
0.3336,1.2507
0.34515,1.251
0.3411,1.2509
0.32182,1.2507
0.33706,1.2506
0.32599,1.2505
0.33305,1.2506
0.33702,1.2506
0.32464,1.2501
0.34948,1.2505
0.32817,1.2504
0.35327,1.25
0.35462,1.2499
0.34152,1.2499
0.36574,1.25
0.33984,1.2498
0.35942,1.2499
0.36103,1.2498
0.35942,1.2497
0.38121,1.2495
0.35827,1.2497
0.37259,1.2494
0.36399,1.2488
0.34426,1.249
0.3552,1.2494
0.35607,1.2487
0.36263,1.2491
0.35506,1.2487
0.35913,1.2488
0.37856,1.2487
0.37328,1.2485
0.35492,1.2485
0.36067,1.2482
0.33672,1.2487
0.36276,1.2486
0.35674,1.2482
0.36714,1.2481
0.37797,1.2482
0.36173,1.2482
0.36985,1.2479
0.35414,1.2479
0.376,1.2477
0.38022,1.2477
0.3612,1.2477
0.36407,1.2473
0.35774,1.2473
0.36422,1.2475
0.36923,1.2472
0.3496,1.2472
0.36681,1.2472
0.34775,1.2467
0.35525,1.2469
0.36089,1.2469
0.35601,1.2468
0.36896,1.2468
0.34441,1.2469
0.35887,1.2469
0.36475,1.2464
0.35374,1.2465
0.35406,1.2464
0.35236,1.2461
0.35552,1.2459
0.35046,1.2462
0.3609,1.2459
0.34525,1.2455
0.36722,1.2462
0.36137,1.2457
0.36423,1.2457
0.35746,1.2453
0.35537,1.2454
0.35749,1.2451
0.37658,1.2453
0.36582,1.2456
0.34401,1.2456
0.33763,1.2454
0.35328,1.2449
0.34113,1.2448
0.34658,1.2446
0.34484,1.2444
0.35496,1.2444
0.35347,1.2445
0.35653,1.2446
0.35077,1.2447
0.36548,1.2445
0.35483,1.2442
0.36764,1.2444
0.34137,1.2443
0.34607,1.244
0.34558,1.2443
0.35429,1.2438
0.3342,1.2435
0.34681,1.2434
0.35642,1.2439
0.34209,1.2437
0.33562,1.2435
0.35687,1.2432
0.3503,1.244
0.34429,1.2432
0.35386,1.2434
0.37239,1.243
0.36357,1.2429
0.36932,1.2428
0.37933,1.2427
0.37582,1.243
0.36258,1.2425
0.3558,1.2425
0.3638,1.2425
0.36452,1.2425
0.35,1.2421
0.3533,1.242
0.36148,1.2421
0.36668,1.2419
0.3521,1.2417
0.35256,1.2418
0.35105,1.2419
0.35365,1.2416
0.34434,1.2413
0.3446,1.2415
0.34449,1.2415
0.3632,1.2415
0.34339,1.2413
0.35363,1.2414
0.34701,1.2408
0.35036,1.2408
0.34197,1.2408
0.34799,1.2409
0.35001,1.2408
0.35567,1.2409
0.35787,1.2404
0.36053,1.2406
0.34472,1.2405
0.35196,1.2401
0.35049,1.2398
0.36071,1.2399
0.3556,1.2401
0.37321,1.2401
0.37113,1.2399
0.35213,1.2393
0.34854,1.2397
0.37312,1.2396
0.34514,1.2396
0.34606,1.2394
0.34495,1.2394
0.36742,1.2389
0.35396,1.239
0.36087,1.239
0.33935,1.2393
0.38078,1.2385
0.36691,1.2388
0.34662,1.2386
0.34939,1.2389
0.36926,1.2386
0.36057,1.2384
0.35043,1.2383
0.3582,1.2385
0.37485,1.2379
0.36342,1.2381
0.35969,1.2381
0.37301,1.2377
0.36966,1.2379
0.35682,1.2378
0.36086,1.2374
0.35811,1.2374
0.3703,1.2376
0.34683,1.2373
0.35469,1.2373
0.38784,1.2373
0.40028,1.2372
0.37628,1.2368
0.3835,1.2368
0.37286,1.2371
0.38928,1.237
0.36494,1.2373
0.38558,1.2364
0.37621,1.2362
0.40053,1.2361
0.37801,1.2361
0.40709,1.2363
0.38945,1.2362
0.39454,1.2363
0.37998,1.2359
0.38155,1.2359
0.37296,1.2357
0.38787,1.236
0.36852,1.2357
0.40304,1.2355
0.39891,1.2352
0.41579,1.2354
0.40958,1.2353
0.41865,1.2348
0.38977,1.2352
0.42912,1.2349
0.39565,1.2347
0.42205,1.2349
0.41774,1.2349
0.42876,1.2347
0.39528,1.2344
0.41657,1.2345
0.40706,1.2343
0.4202,1.2346
0.39939,1.2343
0.41723,1.2342
0.38679,1.2336
0.39249,1.2335
0.38713,1.2341
0.41679,1.2339
0.37459,1.2338
0.39235,1.2333
0.39131,1.2336
0.39104,1.2338
0.37229,1.2333
0.39123,1.2332
0.38598,1.2332
0.37537,1.233
0.37344,1.2328
0.38111,1.233
0.3653,1.2329
0.37086,1.2325
0.36253,1.2331
0.39333,1.233
0.35917,1.2325
0.3711,1.2326
0.3541,1.2319
0.38936,1.2319
0.36301,1.2322
0.37547,1.2319
0.3707,1.2321
0.38238,1.2319
0.37107,1.2323
0.37871,1.2322
0.3679,1.2316
0.37746,1.2313
0.38838,1.2312
0.38841,1.231
0.36065,1.2315
0.3849,1.2313
0.37792,1.2316
0.38641,1.2307
0.37227,1.2309
0.39053,1.2315
0.38013,1.2311
0.39304,1.231
0.37223,1.231
0.40065,1.231
0.37188,1.2304
0.38289,1.2306
0.38075,1.2309
0.39082,1.2302
0.37574,1.2303
0.39188,1.2302
0.37346,1.2301
0.38071,1.2296
0.38419,1.2305
0.39443,1.2303
0.39208,1.2301
0.39862,1.2297
0.36841,1.2299
0.39389,1.2301
0.40763,1.2295
0.40367,1.2295
0.38425,1.2293
0.3925,1.229
0.36435,1.2291
0.38108,1.2296
0.36937,1.2291
0.37459,1.2292
0.36835,1.229
0.3811,1.2288
0.37552,1.2287
0.39345,1.2289
0.37053,1.2283
0.38861,1.2288
0.37964,1.2288
0.39371,1.2286
0.38744,1.2286
0.39393,1.2282
0.39597,1.2289
0.40676,1.2284
0.38751,1.2281
0.39379,1.228
0.36372,1.2287
0.39725,1.2283
0.36796,1.2284
0.40546,1.2282
0.39106,1.228
0.4111,1.2278
0.39287,1.2278
0.38968,1.2279
0.38196,1.2285
0.39785,1.2272
0.38883,1.2277
0.40149,1.2285
0.41037,1.2275
0.42305,1.228
0.40149,1.2279
0.41908,1.228
0.39201,1.2282
0.38957,1.2279
0.38329,1.2277
0.40821,1.2273
0.40787,1.2275
0.41709,1.2278
0.4059,1.2281
0.43019,1.2274
0.40264,1.2271
0.41181,1.2271
0.39058,1.2278
0.40991,1.2276
0.39865,1.2272
0.40945,1.2272
0.40587,1.2273
0.4028,1.2279
0.41184,1.2276
0.41658,1.2272
0.40368,1.2278
0.40157,1.2277
0.37823,1.2277
0.42216,1.2275
0.39892,1.2282
0.40306,1.2274
0.4046,1.2276
0.40577,1.2277
0.41505,1.228
0.43842,1.2285
0.42042,1.2281
0.42526,1.2276
0.3959,1.2277
0.4276,1.228
0.40606,1.2278
0.40187,1.2279
0.38781,1.2282
0.38995,1.2293
0.38677,1.2282
0.43257,1.2281
0.43783,1.2284
0.42025,1.2285
0.42282,1.2293
0.44226,1.2287
0.38673,1.2289
0.41565,1.2297
0.42211,1.2294
0.4297,1.2301
0.41212,1.2303
0.42386,1.2301
0.4001,1.2298
0.42612,1.2301
0.40439,1.2307
0.41866,1.2311
0.39851,1.231
0.41613,1.2316
0.39936,1.231
0.40186,1.232
0.40207,1.2317
0.42798,1.2321
0.42101,1.2328
0.42635,1.2331
0.40042,1.2335
0.4251,1.2341
0.40589,1.2342
0.41225,1.2349
0.39666,1.2348
0.42716,1.2351
0.40628,1.2363
0.39442,1.2367
0.40581,1.2365
0.41484,1.2382
0.41481,1.2386
0.43665,1.2378
0.3977,1.239
0.4193,1.2396
0.3947,1.2404
0.43755,1.2418
0.41234,1.2427
0.4257,1.2437
0.42299,1.2445
0.41339,1.2452
0.41207,1.2469
0.44338,1.2482
0.41754,1.249
0.4053,1.2508
0.40359,1.2524
0.40678,1.2537
0.40267,1.2553
0.4303,1.2571
0.40757,1.2588
0.4165,1.2615
0.40651,1.2633
0.43054,1.2661
0.40832,1.2686
0.42498,1.2712
0.43861,1.2745
0.43586,1.2789
0.42271,1.2833
0.4558,1.2883
0.42793,1.2938
0.42529,1.3007
0.40545,1.3078
0.43315,1.3155
0.41443,1.326
0.42007,1.336
0.39608,1.3527
0.42938,1.3702
0.40264,1.3943
0.42401,1.4238
0.42576,1.4642
0.44185,1.5218
0.44438,1.6149
0.43125,1.7889
0.40864,1.7889


==> Figure/SVD/tikz_pictures/Exp_1/time_error_svd.csv <==
0.048601,1.6974
0.050538,1.6719
0.051671,2.9199
0.051313,2.6139
0.052251,2.0207
0.051708,2.1318
0.052565,2.2282
0.052696,2.1288
0.051349,2.1185
0.05095,2.0424
0.05084,2.1754
0.052041,2.2099
0.050974,2.2533
0.050855,2.2163
0.05349,2.2085
0.050654,2.2349
0.052644,2.0894
0.052383,2.0474
0.054762,2.2718
0.054107,2.2042
0.052667,2.1777
0.052673,2.1649
0.053076,2.1625
0.052292,2.1124
0.052194,2.1481
0.053885,2.2318
0.052706,2.1887
0.054126,2.1237
0.053247,2.1795
0.054257,2.2359
0.054927,2.2013
0.051951,2.1786
0.053033,2.1899
0.052113,2.121
0.053319,2.1643
0.054014,2.1618
0.055494,2.1759
0.053761,2.1958
0.056188,2.1296
0.054934,2.1741
0.055907,2.1769
0.055589,2.1265
0.056316,2.1732
0.055641,2.165
0.056451,2.2076
0.055086,2.1641
0.056197,2.1518
0.056287,2.1858
0.056429,2.1306
0.05593,2.1469
0.056699,2.1536
0.056191,2.152
0.054222,2.1422
0.055667,2.1515
0.055628,2.1703
0.05636,2.1624
0.057169,2.1523
0.055627,2.1631
0.057587,2.1409
0.056344,2.1391
0.058002,2.1231
0.057561,2.2005
0.058358,2.1632
0.057156,2.1673
0.057288,2.1665
0.056572,2.1396
0.057908,2.1616
0.056609,2.1533
0.057651,2.1587
0.059251,2.1492
0.057836,2.1496
0.057325,2.1395
0.056257,2.1401
0.055549,2.142
0.056147,2.1531
0.056959,2.1499
0.058817,2.162
0.058112,2.1634
0.058511,2.15
0.059109,2.1481
0.057733,2.1569
0.059692,2.1333
0.058908,2.1475
0.058026,2.1225
0.058836,2.1617
0.059753,2.1358
0.058022,2.1773
0.060081,2.143
0.05992,2.1328
0.06031,2.1186
0.060787,2.143
0.059506,2.1295
0.059754,2.1393
0.059062,2.1408
0.059912,2.159
0.061017,2.1657
0.059865,2.1541
0.058733,2.1291
0.060882,2.1566
0.05972,2.1335
0.059873,2.1464
0.060331,2.1518
0.05827,2.1536
0.061165,2.1431
0.05952,2.1658
0.06103,2.1549
0.060823,2.1558
0.062372,2.1359
0.062496,2.135
0.061863,2.1406
0.061653,2.1482
0.061616,2.1295
0.059377,2.1461
0.061701,2.1321
0.060948,2.1582
0.060654,2.1354
0.06008,2.1372
0.06257,2.149
0.06183,2.1379
0.062392,2.1353
0.062656,2.1437
0.062521,2.151
0.062555,2.1444
0.063889,2.1508
0.064893,2.1566
0.064761,2.1361
0.064373,2.1379
0.067059,2.1433
0.065003,2.1318
0.064657,2.1474
0.065793,2.1273
0.065295,2.1375
0.064327,2.1394
0.06242,2.1487
0.063163,2.1391
0.062984,2.1452
0.062709,2.1375
0.065377,2.1409
0.062978,2.1411
0.06612,2.1198
0.065016,2.1326
0.066283,2.1449
0.065949,2.1333
0.06579,2.1236
0.065229,2.1332
0.065584,2.1235
0.064835,2.1542
0.065877,2.1365
0.066372,2.1497
0.066612,2.1377
0.06472,2.1414
0.065718,2.1442
0.063777,2.1373
0.064864,2.1385
0.067005,2.1455
0.064997,2.1431
0.066655,2.1345
0.065461,2.1327
0.068385,2.1378
0.067406,2.1405
0.069293,2.1309
0.06882,2.1345
0.069098,2.1324
0.069437,2.1409
0.069715,2.1321
0.070787,2.1346
0.068086,2.1323
0.068452,2.1377
0.06764,2.1422
0.067715,2.1427
0.068927,2.1289
0.070572,2.1506
0.067792,2.1408
0.068604,2.1349
0.068809,2.1293
0.070627,2.1406
0.070992,2.1292
0.071502,2.1368
0.071314,2.128
0.07161,2.1464
0.071472,2.1316
0.071835,2.1353
0.07069,2.1433
0.071738,2.1285
0.069867,2.1274
0.071717,2.1214
0.067091,2.1248
0.071288,2.1362
0.072191,2.1485
0.072801,2.143
0.072362,2.1403
0.071677,2.1441
0.069869,2.1302
0.070294,2.1324
0.07147,2.1367
0.07048,2.1251
0.070919,2.1318
0.071674,2.1345
0.070276,2.1333
0.072146,2.1295
0.067714,2.1327
0.068872,2.1306
0.07057,2.1341
0.071303,2.1329
0.072044,2.1391
0.071611,2.1381
0.069713,2.1336
0.070065,2.1236
0.070665,2.1247
0.071241,2.1333
0.071613,2.1286
0.073102,2.1434
0.073946,2.1397
0.073449,2.134
0.074532,2.1314
0.072406,2.1269
0.070587,2.1287
0.072133,2.1348
0.06905,2.1238
0.073963,2.1259
0.074592,2.1258
0.074453,2.1289
0.074517,2.1257
0.072421,2.1332
0.074311,2.1224
0.075455,2.1308
0.074011,2.1302
0.075339,2.1272
0.077045,2.1355
0.075366,2.127
0.073251,2.1301
0.073225,2.1287
0.07296,2.1232
0.07491,2.1274
0.074148,2.1296
0.07666,2.1278
0.077063,2.1255
0.077747,2.1277
0.07599,2.1238
0.075664,2.1269
0.076827,2.1309
0.076523,2.1245
0.077018,2.1208
0.078338,2.129
0.077253,2.1249
0.073146,2.1383
0.077623,2.1283
0.078238,2.1336
0.077151,2.1221
0.079479,2.1263
0.078055,2.1251
0.079114,2.1315
0.07986,2.1182
0.078717,2.1278
0.077773,2.1281
0.077692,2.1243
0.074314,2.1253
0.075017,2.1191
0.076708,2.1225
0.07339,2.1277
0.074634,2.1291
0.078338,2.1224
0.076434,2.1237
0.074365,2.12
0.07414,2.1218
0.074718,2.1195
0.076922,2.1192
0.075692,2.1241
0.076856,2.1227
0.0747,2.1242
0.076138,2.1254
0.076407,2.1226
0.07561,2.1204
0.076062,2.1211
0.07569,2.1177
0.07765,2.121
0.078251,2.1159
0.078048,2.1246
0.077624,2.1239
0.075627,2.1223
0.078029,2.1254
0.078396,2.1237
0.078729,2.1241
0.079599,2.1226
0.078161,2.1263
0.079155,2.1224
0.079128,2.1219
0.077951,2.1167
0.077988,2.1126
0.078807,2.111
0.078758,2.1091
0.080011,2.1217
0.08161,2.1206
0.080374,2.118
0.08031,2.1238
0.079155,2.1113
0.08017,2.1192
0.080739,2.1213
0.079016,2.1211
0.079681,2.1204
0.077347,2.1191
0.078766,2.1166
0.080546,2.1187
0.079177,2.1152
0.080792,2.1141
0.081111,2.1194
0.081585,2.1145
0.08016,2.1141
0.08312,2.1196
0.081489,2.1184
0.084766,2.1134
0.084844,2.1159
0.085913,2.1112
0.08337,2.1146
0.083392,2.1185
0.084607,2.1141
0.084132,2.1233
0.085209,2.1098
0.084642,2.1148
0.083262,2.1225
0.08,2.1151
0.0831,2.1169
0.082296,2.1198
0.082913,2.1133
0.082676,2.1169
0.08476,2.1149
0.084479,2.1103
0.083862,2.1124
0.085005,2.1114
0.084043,2.1153
0.084433,2.1134
0.085839,2.1106
0.085554,2.1134
0.086083,2.1094
0.084396,2.1058
0.082769,2.1134
0.085154,2.1146
0.0835,2.1177
0.085002,2.116
0.086388,2.1087
0.086418,2.1102
0.083717,2.1077
0.084895,2.107
0.085379,2.1097
0.084385,2.1153
0.078731,2.1069
0.086696,2.1156
0.080116,2.1165
0.085913,2.1131
0.080247,2.1112
0.086958,2.1142
0.078376,2.1105
0.086941,2.108
0.080088,2.1042
0.087901,2.1056
0.08041,2.1138
0.088053,2.1078
0.081112,2.107
0.088603,2.106
0.082132,2.1048
0.085292,2.1082
0.082196,2.1077
0.089124,2.1117
0.082003,2.1089
0.088743,2.1093
0.082936,2.1117
0.090211,2.1081
0.083186,2.1051
0.089751,2.1061
0.082716,2.108
0.089575,2.1029
0.084341,2.1066
0.091646,2.1077
0.085312,2.1066
0.091941,2.1041
0.085683,2.1076
0.092884,2.104
0.085773,2.1083
0.09184,2.1074
0.087033,2.1015
0.092593,2.1071
0.087671,2.1047
0.094654,2.1001
0.086776,2.1011
0.090848,2.106
0.08332,2.1029
0.088894,2.1008
0.08221,2.1046
0.089689,2.0999
0.083609,2.1043
0.091286,2.1035
0.084547,2.104
0.089887,2.1
0.085005,2.0992
0.083727,2.0972
0.085009,2.1042
0.088975,2.0994
0.0867,2.1019
0.087783,2.1049
0.090753,2.1006
0.085831,2.0968
0.084442,2.0999
0.0932,2.0999
0.085227,2.1064
0.087887,2.1001
0.094434,2.0983
0.087351,2.0997
0.095365,2.0984
0.087409,2.1001
0.089202,2.1004
0.092218,2.0978
0.088371,2.0966
0.0914,2.0988
0.089075,2.0939
0.091293,2.1005
0.093919,2.0973
0.086341,2.098
0.096844,2.0959
0.08691,2.0969
0.08991,2.0991
0.090251,2.1005
0.090688,2.0954
0.093573,2.0962
0.091986,2.0982
0.094929,2.0912
0.089893,2.0919
0.090741,2.0951
0.093971,2.0953
0.096417,2.0967
0.095167,2.0982
0.097744,2.097
0.091168,2.0945
0.099385,2.095
0.09478,2.0922
0.096371,2.0956
0.094433,2.0973
0.092984,2.0934
0.097426,2.0941
0.096601,2.0945
0.093737,2.094
0.094176,2.0916
0.090806,2.0926
0.10066,2.0883
0.096157,2.0907
0.09931,2.0907
0.098755,2.0943
0.094382,2.0916
0.097009,2.0901
0.096163,2.0931
0.090904,2.092
0.095281,2.091
0.09053,2.0909
0.09231,2.0897
0.093638,2.0935
0.0933,2.0883
0.090104,2.0875
0.092675,2.0905
0.096206,2.0846
0.095013,2.0866
0.094843,2.089
0.094184,2.0902
0.092895,2.0869
0.093821,2.0864
0.093043,2.0924
0.09298,2.093
0.096214,2.088
0.093552,2.0917
0.091945,2.0893
0.095102,2.0907
0.095863,2.0828
0.096114,2.0857
0.095505,2.0872
0.090512,2.0887
0.089073,2.0822
0.088771,2.0847
0.092389,2.0875
0.094033,2.0819
0.094108,2.0855
0.093812,2.0829
0.092996,2.0843
0.093993,2.082
0.1016,2.0838
0.092698,2.0834
0.093228,2.0858
0.094886,2.0894
0.095739,2.0847
0.097846,2.0862
0.0952,2.0858
0.099444,2.0826
0.095684,2.0835
0.096518,2.0791
0.093211,2.0827
0.098594,2.0826
0.10211,2.0823
0.096783,2.0838
0.096144,2.0826
0.099028,2.0827
0.10061,2.0824
0.09998,2.0835
0.096758,2.0779
0.099916,2.0846
0.099172,2.08
0.1005,2.0778
0.097683,2.0793
0.10238,2.0823
0.099395,2.0796
0.10022,2.0785
0.10087,2.0776
0.10059,2.0798
0.10182,2.0768
0.10548,2.0773
0.094333,2.0775
0.10029,2.0783
0.092685,2.0772
0.097452,2.079
0.093849,2.0806
0.098181,2.0752
0.095537,2.0801
0.097362,2.0793
0.095964,2.0744
0.09924,2.0773
0.09875,2.0768
0.097917,2.076
0.11488,2.0738
0.097942,2.0764
0.10944,2.0746
0.10046,2.0761
0.095691,2.0717
0.11234,2.0762
0.095618,2.0731
0.11083,2.0763
0.099939,2.0717
0.099489,2.0726
0.11781,2.075
0.10164,2.0756
0.11374,2.0737
0.10645,2.0685
0.10056,2.0711
0.12034,2.0715
0.10344,2.0706
0.11643,2.0725
0.10279,2.0721
0.1027,2.0707
0.11951,2.0732
0.1045,2.071
0.11773,2.07
0.10752,2.0724
0.10372,2.0715
0.12156,2.0696
0.10826,2.068
0.12009,2.0704
0.10751,2.0692
0.10674,2.0703
0.12318,2.0699
0.10493,2.0713
0.1181,2.0713
0.10993,2.065
0.10783,2.068
0.12252,2.0674
0.10961,2.0677
0.12056,2.0652
0.11215,2.0692
0.10977,2.0634
0.12249,2.0633
0.10832,2.0658
0.12144,2.0649
0.11461,2.0651
0.11285,2.0631
0.12719,2.0683
0.11209,2.0637
0.12272,2.0657
0.11383,2.0627
0.11076,2.0639
0.12536,2.0622
0.11156,2.064
0.11717,2.0605
0.11058,2.064
0.10655,2.0602
0.12056,2.0623
0.10716,2.0629
0.11961,2.0644
0.11251,2.0636
0.10869,2.0627
0.12251,2.0587
0.10878,2.0584
0.1204,2.0616
0.11235,2.0624
0.10785,2.0606
0.1266,2.0627
0.11077,2.0624
0.12455,2.0591
0.11234,2.0605
0.11114,2.0593
0.12657,2.0577
0.11262,2.056
0.12468,2.0593
0.11237,2.0607
0.10934,2.0571
0.12695,2.057
0.1122,2.0618
0.12468,2.0567
0.11715,2.0552
0.11525,2.0595
0.12641,2.0576
0.11228,2.0557
0.12658,2.0553
0.11838,2.0557
0.11528,2.0542
0.1313,2.0566
0.11565,2.0565
0.12855,2.0553
0.11849,2.0559
0.11463,2.0531
0.13004,2.0556
0.11616,2.0551
0.12633,2.0557
0.11887,2.0527
0.11453,2.0564
0.13131,2.0541
0.11669,2.0537
0.12778,2.0497
0.11954,2.0527
0.1148,2.0516
0.13292,2.0513
0.11684,2.0506
0.13091,2.0507
0.11939,2.052
0.11822,2.0496
0.13023,2.05
0.11676,2.0506
0.12479,2.0514
0.1186,2.0511
0.11385,2.0496
0.12626,2.0504
0.11733,2.0485
0.12924,2.0493
0.12055,2.0487
0.12092,2.0484
0.13381,2.0481
0.1171,2.049
0.12412,2.0477
0.11543,2.0444
0.11185,2.0465
0.12739,2.0476
0.11158,2.0466
0.12638,2.0481
0.11969,2.0454
0.11622,2.0462
0.1287,2.0467
0.11685,2.046
0.12389,2.0447
0.11784,2.0439
0.11687,2.0442
0.13247,2.0452
0.11496,2.045
0.12627,2.0444
0.11535,2.0453
0.11449,2.042
0.12671,2.0439
0.11245,2.0432
0.12432,2.0434
0.11405,2.0445
0.11717,2.0399
0.11509,2.0404
0.12882,2.0432
0.11421,2.0452
0.12658,2.0403
0.11663,2.0414
0.11953,2.0431
0.11609,2.0407
0.13208,2.0401
0.11763,2.0388
0.11593,2.0401
0.12912,2.0386
0.11672,2.0385
0.1292,2.0417
0.12679,2.0384
0.11745,2.035
0.11739,2.0407
0.1329,2.0392
0.11556,2.0407
0.13041,2.0383
0.12073,2.0353
0.12982,2.0373
0.12949,2.038
0.12766,2.0356
0.12187,2.0353
0.13214,2.0389
0.11913,2.0357
0.13186,2.0349
0.11793,2.0359
0.13014,2.0353
0.13123,2.0331
0.13264,2.0334
0.12616,2.0328
0.13647,2.0345
0.12711,2.0351
0.13674,2.0311
0.12514,2.0335
0.13712,2.0347
0.13365,2.032
0.13607,2.032
0.12349,2.0311
0.13064,2.0327
0.1202,2.0319
0.13163,2.0315
0.12323,2.0333
0.13219,2.0306
0.1342,2.0326
0.13476,2.0324
0.12618,2.0316
0.13929,2.0309
0.12128,2.0286
0.13353,2.0315
0.12181,2.0288
0.13407,2.0299
0.13511,2.03
0.13557,2.029
0.12891,2.0264
0.138,2.0285
0.12246,2.0277
0.13475,2.0281
0.123,2.0263
0.13708,2.0269
0.14187,2.0252
0.13966,2.0249
0.13295,2.0254
0.14259,2.0274
0.12935,2.024
0.14131,2.0261
0.12858,2.0271
0.14369,2.0237
0.14074,2.0233
0.13841,2.0235
0.13251,2.024
0.13906,2.0237
0.12719,2.0222
0.13814,2.0222
0.12719,2.0223
0.13784,2.0235
0.13993,2.0245
0.14228,2.0232
0.13418,2.0227
0.14536,2.0215
0.12855,2.0213
0.14337,2.0216
0.13082,2.0211
0.14047,2.0203
0.14102,2.0184
0.15258,2.0216
0.14462,2.0221
0.15916,2.0201
0.14643,2.0193
0.15596,2.0182
0.14173,2.0168
0.15254,2.0172
0.15131,2.0185
0.1526,2.0187
0.1439,2.0162
0.15661,2.0198
0.14726,2.017
0.15747,2.0179
0.14929,2.0153
0.15671,2.017
0.15646,2.0147
0.1554,2.0169
0.14488,2.0146
0.15224,2.0165
0.12953,2.0152
0.1424,2.014
0.13131,2.0148
0.14353,2.0145
0.13931,2.014
0.14021,2.0143
0.12968,2.0145
0.1438,2.0146
0.13107,2.0125
0.14462,2.0129
0.13283,2.0132
0.14655,2.013
0.14545,2.0125
0.13386,2.0116
0.14774,2.0126
0.13303,2.0112
0.13385,2.0094
0.14802,2.0123
0.15246,2.01
0.13544,2.0095
0.15611,2.0081
0.13941,2.0093
0.1387,2.0093
0.15583,2.0087
0.15117,2.0076
0.13261,2.0072
0.14837,2.0074
0.13516,2.006
0.13975,2.0076
0.15423,2.0088
0.14996,2.0074
0.13199,2.0077
0.14835,2.0071
0.13521,2.0058
0.13696,2.0036
0.14936,2.0057
0.14556,2.0056
0.13,2.0064
0.1506,2.0066
0.15485,2.0047
0.13655,2.0057
0.13902,2.0033
0.1536,2.0028
0.13909,2.0048
0.13827,2.0031
0.15197,2.0031
0.13854,2.0043
0.13586,2.0054
0.15093,2.0007
0.1405,2.0028
0.13913,2.0008
0.15248,2.0009
0.14067,2.0012
0.1402,1.9999
0.15161,2.0028
0.13552,2.0019
0.14032,2.0023
0.15211,2.001
0.14152,2.0007
0.13842,1.9981
0.15104,2.0004
0.14562,1.9977
0.14709,1.9993
0.15498,1.9969
0.14102,1.999
0.14666,1.9994
0.15418,1.9995
0.143,1.9979
0.15425,1.9986
0.15216,1.9958
0.14353,1.9955
0.1419,1.9961
0.15653,1.9954
0.14373,1.9975
0.15728,1.9975
0.15645,1.9952
0.14659,1.9942
0.14471,1.9954
0.15685,1.9954
0.14783,1.9949
0.15954,1.9948
0.15165,1.9926
0.14759,1.9942
0.1473,1.9935
0.15378,1.9942
0.14477,1.9925
0.15525,1.9927
0.15122,1.991
0.14454,1.9927
0.14331,1.9921
0.1539,1.9897
0.14691,1.9899
0.15737,1.9922
0.1532,1.9888
0.14452,1.9901
0.15704,1.9897
0.1505,1.9884
0.15942,1.9883
0.14749,1.9885
0.16022,1.9886
0.151,1.9872
0.16067,1.988
0.14861,1.9883
0.15956,1.9893
0.14865,1.9864
0.16448,1.9881
0.14471,1.9868
0.15867,1.9859
0.14869,1.9852
0.16271,1.9849
0.15007,1.9866
0.1663,1.9843
0.15168,1.9846
0.16382,1.9853
0.1523,1.9865
0.16599,1.9832
0.14826,1.9814
0.16594,1.985
0.15181,1.982
0.16498,1.9838
0.15242,1.9829
0.16717,1.9822
0.15097,1.9828
0.16675,1.9817
0.14836,1.9817
0.16819,1.9818
0.15252,1.9799
0.16383,1.9808
0.14401,1.9805
0.15433,1.9809
0.14133,1.9805
0.15258,1.98
0.14227,1.9776
0.15863,1.9795
0.14274,1.9781
0.15668,1.9779
0.14683,1.9793
0.1602,1.9773
0.14322,1.9754
0.15603,1.9762
0.14257,1.9779
0.15628,1.9752
0.1417,1.9776
0.16409,1.9775
0.1474,1.9757
0.16095,1.9765
0.14749,1.976
0.15965,1.9746
0.14457,1.976
0.15763,1.9744
0.14148,1.9736
0.16151,1.974
0.14891,1.9736
0.15761,1.9722
0.14418,1.9724
0.15759,1.9726
0.1465,1.9749
0.15859,1.9733
0.14589,1.9727
0.15867,1.9709
0.15325,1.9701
0.16329,1.9701
0.14622,1.9712
0.16978,1.9706
0.15084,1.9716
0.16588,1.9695
0.15465,1.9704
0.16942,1.9694
0.16657,1.9684
0.17771,1.9707
0.15546,1.9694
0.16925,1.9681
0.15552,1.9694
0.17052,1.9691
0.15894,1.969
0.16795,1.9679
0.15423,1.9673
0.16639,1.9684
0.15723,1.968
0.16697,1.9641
0.15227,1.9668
0.1648,1.9654
0.15864,1.9647
0.16517,1.9666
0.15265,1.964
0.16598,1.9652
0.15498,1.9646
0.1661,1.9646
0.15262,1.9634
0.17175,1.9633
0.15817,1.9633
0.17002,1.9619
0.157,1.9627
0.17117,1.9632
0.1601,1.9624
0.17444,1.9618
0.16281,1.9642
0.17052,1.9606
0.15536,1.9602
0.16205,1.9614
0.1513,1.9604
0.16376,1.9613
0.15829,1.9614
0.1668,1.9581
0.15834,1.9613
0.16998,1.9583
0.16196,1.9569
0.17186,1.9584
0.16351,1.9593
0.17635,1.9587
0.16474,1.9582
0.18131,1.9585
0.16467,1.9579
0.17837,1.9576
0.16348,1.9551
0.17387,1.9564
0.16346,1.9579
0.18276,1.9547
0.16452,1.9551
0.17536,1.9561
0.16494,1.955
0.18022,1.9536
0.16761,1.9549
0.17985,1.9526
0.17022,1.9533
0.18616,1.9539
0.16995,1.9536
0.18552,1.954
0.18187,1.9533
0.18693,1.9518
0.17541,1.9527
0.18481,1.9531
0.17016,1.9534
0.18265,1.9507
0.16886,1.9516
0.18109,1.9507
0.17182,1.9512
0.18839,1.9508
0.17399,1.9509
0.18506,1.9517
0.17419,1.9487
0.19086,1.949
0.18495,1.9494
0.17562,1.9503
0.18605,1.9487
0.18469,1.9484
0.17726,1.9482
0.17939,1.9479
0.18011,1.9465
0.19217,1.9468
0.17912,1.9472
0.17577,1.9471
0.17678,1.9466
0.19321,1.9464
0.18212,1.9444
0.1688,1.9452
0.16333,1.9456
0.17161,1.9438
0.16175,1.944
0.15799,1.9427
0.15556,1.944
0.16729,1.9443
0.15785,1.9428
0.15886,1.9431
0.15911,1.9444
0.16717,1.9416
0.15884,1.9413
0.1558,1.9419
0.15902,1.9416
0.1715,1.942
0.15976,1.9409
0.15612,1.9415
0.15972,1.9405
0.17068,1.9395
0.16215,1.9393
0.1581,1.9397
0.158,1.9385
0.16625,1.939
0.15999,1.9386
0.15443,1.94
0.16106,1.9396
0.16817,1.9384
0.1601,1.9367
0.15703,1.9368
0.1591,1.938
0.1827,1.9369
0.17019,1.9359
0.16918,1.9367
0.16893,1.9358
0.17644,1.937
0.17073,1.936
0.16233,1.9342
0.1673,1.9347
0.17889,1.9336
0.16631,1.9347
0.16662,1.9352
0.17078,1.9364
0.18436,1.9318
0.1671,1.9331
0.16485,1.9338
0.16827,1.9323
0.18181,1.9327
0.16849,1.9325
0.16959,1.9303
0.17155,1.9317
0.17615,1.9305
0.17508,1.9317
0.17935,1.9308
0.16779,1.93
0.18179,1.9314
0.1677,1.93
0.18261,1.9297
0.16734,1.9288
0.18186,1.9292
0.16857,1.9273
0.18177,1.9287
0.16721,1.9287
0.18684,1.9272
0.17045,1.9274
0.17897,1.9272
0.16495,1.9254
0.18073,1.9267
0.16891,1.9264
0.17899,1.9258
0.16844,1.9259
0.18524,1.9257
0.16708,1.9254
0.18264,1.9256
0.1699,1.9243
0.1855,1.9249
0.17563,1.9242
0.18417,1.9231
0.17495,1.9238
0.18909,1.9244
0.17577,1.9235
0.19237,1.9223
0.18187,1.9223
0.19052,1.9216
0.1855,1.9227
0.19077,1.9215
0.18184,1.9211
0.19072,1.9212
0.18647,1.9213
0.19599,1.92
0.18145,1.9198
0.19156,1.9199
0.18035,1.919
0.19186,1.9197
0.1819,1.919
0.2001,1.9185
0.18224,1.9176
0.19564,1.9168
0.18372,1.9179
0.19559,1.9165
0.18051,1.9165
0.19705,1.9175
0.18827,1.9157
0.19744,1.9158
0.18659,1.916
0.20252,1.9162
0.18281,1.9158
0.20052,1.9153
0.18888,1.9148
0.19195,1.9145
0.18114,1.9137
0.19559,1.9126
0.18602,1.9134
0.20296,1.9142
0.1882,1.9132
0.20208,1.9129
0.19017,1.9118
0.198,1.9128
0.1848,1.9123
0.20364,1.913
0.18664,1.9119
0.2,1.9107
0.18588,1.9101
0.20021,1.9115
0.18689,1.909
0.20097,1.9086
0.19197,1.9095
0.2058,1.9092
0.18577,1.9088
0.19198,1.9086
0.17521,1.9099
0.18357,1.9091
0.166,1.9083
0.18921,1.9079
0.17869,1.9069
0.19121,1.9071
0.1716,1.9064
0.18228,1.9066
0.17027,1.9061
0.18756,1.9053
0.17459,1.9057
0.18423,1.9048
0.17017,1.9043
0.18552,1.9064
0.17624,1.9049
0.1819,1.9043
0.17209,1.9038
0.19093,1.9048
0.18055,1.9032
0.18908,1.9033
0.1765,1.9027
0.19405,1.9034
0.18215,1.9024
0.1962,1.903
0.19278,1.9012
0.20516,1.9019
0.18626,1.9028
0.20098,1.8996
0.18338,1.9001
0.21031,1.9019
0.19679,1.8979
0.20913,1.8988
0.18898,1.8986
0.2026,1.8995
0.18904,1.8984
0.20376,1.8987
0.18662,1.8978
0.19611,1.8982
0.18317,1.8976
0.20025,1.8983
0.18703,1.8973
0.19795,1.8961
0.18882,1.8959
0.20327,1.8962
0.18423,1.8969
0.19697,1.8956
0.18421,1.8943
0.19986,1.8945
0.18998,1.8941
0.207,1.8954
0.18891,1.8938
0.19301,1.8934
0.18612,1.8924
0.20112,1.8935
0.18521,1.8931
0.19784,1.8915
0.18396,1.8939
0.19536,1.8927
0.18574,1.8923
0.20285,1.8908
0.19886,1.8906
0.19514,1.892
0.20169,1.8903
0.1988,1.8903
0.20122,1.8905
0.20406,1.8895
0.20628,1.8884
0.19945,1.8888
0.19986,1.8887
0.20149,1.8893
0.20059,1.8881
0.2053,1.8875
0.20798,1.8874
0.19866,1.8878
0.21186,1.8877
0.20096,1.8863
0.20568,1.8864
0.21735,1.8852
0.22055,1.8857
0.21314,1.8852
0.21525,1.8852
0.20968,1.8859
0.21995,1.8864
0.21185,1.8835
0.20747,1.8844
0.21783,1.8831
0.21957,1.8847
0.22212,1.8834
0.22035,1.8826
0.20575,1.882
0.22541,1.8821
0.2171,1.8832
0.21542,1.8811
0.22134,1.8819
0.21824,1.8825
0.21363,1.8806
0.21837,1.8801
0.20807,1.8807
0.21935,1.8794
0.21495,1.8788
0.21222,1.8792
0.23309,1.88
0.22338,1.8787
0.21599,1.8788
0.22205,1.8784
0.21163,1.8774
0.22072,1.8771
0.2152,1.8778
0.2155,1.8759
0.2212,1.8769
0.22578,1.877
0.22207,1.8759
0.23363,1.8766
0.21666,1.875
0.23442,1.8752
0.22788,1.8747
0.2224,1.8745
0.23846,1.8746
0.22436,1.8739
0.22382,1.8741
0.23778,1.8735
0.21965,1.8741
0.23178,1.873
0.21999,1.8718
0.22752,1.8733
0.23641,1.8724
0.23365,1.8717
0.21287,1.8722
0.20756,1.8726
0.19817,1.8707
0.2129,1.8706
0.2148,1.8701
0.20273,1.8709
0.2118,1.8702
0.21333,1.8691
0.21814,1.8703
0.22889,1.8686
0.21336,1.8693
0.21902,1.8691
0.2034,1.8681
0.20036,1.8679
0.21236,1.8671
0.21507,1.8671
0.21119,1.8664
0.22169,1.8674
0.20769,1.8656
0.21054,1.8652
0.21884,1.8669
0.22452,1.8667
0.22644,1.8654
0.2248,1.8646
0.21853,1.8635
0.23194,1.8647
0.21565,1.8617
0.22466,1.8635
0.22043,1.8642
0.21178,1.8629
0.2278,1.8628
0.22794,1.8621
0.22601,1.8613
0.22807,1.8627
0.2152,1.8619
0.23163,1.8614
0.22617,1.8607
0.21916,1.8605
0.23024,1.8598
0.23069,1.8599
0.22184,1.8608
0.22746,1.8597
0.2184,1.859
0.22301,1.8598
0.22697,1.8595
0.22566,1.8589
0.235,1.8582
0.23293,1.8578
0.22942,1.8571
0.24256,1.8574
0.231,1.8568
0.23418,1.8565
0.23101,1.8558
0.22358,1.8548
0.23226,1.8552
0.22974,1.8559
0.23341,1.8564
0.24128,1.8533
0.2242,1.854
0.24084,1.8532
0.23408,1.855
0.22567,1.8539
0.24903,1.8529
0.2373,1.8535
0.23247,1.8526
0.24386,1.8524
0.24132,1.8504
0.25489,1.8498
0.23874,1.8504
0.23722,1.8509
0.24864,1.8505
0.24229,1.8499
0.23913,1.85
0.24173,1.8494
0.22922,1.8507
0.24357,1.8491
0.2377,1.8495
0.25732,1.8489
0.26682,1.8484
0.25197,1.8485
0.2546,1.8485
0.24788,1.847
0.25114,1.8468
0.24628,1.8466
0.25324,1.8473
0.24091,1.8467
0.24671,1.8456
0.25098,1.8459
0.25049,1.8448
0.24073,1.8454
0.24951,1.8452
0.24634,1.8447
0.25394,1.8434
0.24027,1.8438
0.24778,1.8452
0.24983,1.8442
0.25332,1.8435
0.24498,1.8422
0.25714,1.8421
0.25684,1.8422
0.26139,1.8409
0.26134,1.8415
0.26219,1.8415
0.2533,1.8411
0.26329,1.8409
0.26051,1.8404
0.25502,1.8413
0.25404,1.8407
0.26703,1.8396
0.2502,1.8392
0.26067,1.8394
0.25298,1.8383
0.26308,1.8382
0.25224,1.8387
0.26035,1.837
0.25889,1.8371
0.26324,1.8367
0.25819,1.8369
0.25936,1.8358
0.25665,1.8342
0.26519,1.8359
0.25971,1.8362
0.25947,1.8345
0.25767,1.8354
0.27002,1.8341
0.26246,1.8346
0.26629,1.834
0.2642,1.8341
0.26371,1.8341
0.25606,1.8328
0.25131,1.8326
0.25359,1.8328
0.26345,1.8329
0.24572,1.8318
0.25466,1.8309
0.25479,1.8305
0.25902,1.8316
0.24751,1.8303
0.24814,1.8308
0.24646,1.8297
0.25221,1.8298
0.24282,1.8299
0.24745,1.8299
0.25264,1.8287
0.26204,1.8291
0.25714,1.8283
0.25882,1.8276
0.25922,1.8278
0.26629,1.8276
0.26097,1.8257
0.25973,1.8271
0.25406,1.8266
0.26989,1.8264
0.26173,1.8258
0.26595,1.8251
0.25883,1.8262
0.25688,1.8244
0.2501,1.8248
0.24977,1.8242
0.24811,1.8245
0.25394,1.8244
0.24756,1.8237
0.26347,1.8227
0.24428,1.8223
0.25882,1.8218
0.25272,1.8212
0.25648,1.8213
0.25423,1.8215
0.26078,1.8216
0.25118,1.8205
0.25247,1.8204
0.25539,1.8197
0.26502,1.8188
0.25382,1.82
0.25728,1.82
0.25703,1.8194
0.25919,1.8181
0.25752,1.8176
0.26156,1.8181
0.25481,1.8177
0.26321,1.8174
0.25505,1.8167
0.25858,1.8171
0.26099,1.816
0.27135,1.8166
0.26967,1.8153
0.27019,1.8156
0.26829,1.8147
0.26529,1.8149
0.25878,1.8144
0.25688,1.8145
0.26883,1.8139
0.25923,1.8138
0.26596,1.8127
0.27205,1.8124
0.26976,1.8138
0.26643,1.8126
0.26474,1.8112
0.27173,1.8119
0.26419,1.8115
0.26323,1.811
0.25938,1.8104
0.25663,1.8101
0.26718,1.8101
0.27037,1.8106
0.26383,1.8112
0.2693,1.8088
0.26503,1.8089
0.27439,1.8094
0.26444,1.8082
0.26415,1.8073
0.26674,1.8079
0.26874,1.8076
0.26332,1.8074
0.26212,1.8087
0.26874,1.8072
0.2719,1.8061
0.26413,1.8061
0.26356,1.8055
0.26956,1.8038
0.27366,1.8049
0.28498,1.805
0.27841,1.8044
0.28675,1.8043
0.28362,1.8034
0.27955,1.8037
0.284,1.8029
0.27144,1.8032
0.28749,1.802
0.28153,1.8018
0.2815,1.802
0.28122,1.8022
0.2819,1.802
0.28381,1.801
0.28033,1.7995
0.27822,1.8005
0.27378,1.8004
0.27375,1.7999
0.28158,1.8
0.28189,1.7979
0.28416,1.7988
0.28227,1.7983
0.28819,1.7981
0.29273,1.7966
0.28354,1.7975
0.27223,1.7972
0.28198,1.7977
0.28418,1.7958
0.28829,1.7957
0.27801,1.7955
0.28477,1.797
0.29801,1.7949
0.28343,1.7956
0.28748,1.7945
0.28888,1.7938
0.28786,1.7934
0.26817,1.7939
0.28004,1.7927
0.27502,1.7933
0.26466,1.7921
0.26485,1.7928
0.27106,1.7928
0.28777,1.7919
0.28827,1.7916
0.28123,1.7913
0.28025,1.7907
0.28193,1.7904
0.27983,1.7895
0.28669,1.7905
0.26924,1.7894
0.28517,1.7895
0.28086,1.7895
0.28633,1.7882
0.28026,1.7881
0.29556,1.7881
0.28616,1.7888
0.28414,1.787
0.27733,1.7884
0.28238,1.7872
0.29021,1.7856
0.29197,1.7861
0.28274,1.7839
0.30649,1.7852
0.3046,1.7851
0.30033,1.7847
0.29513,1.7845
0.29973,1.7844
0.30243,1.785
0.27763,1.7831
0.2819,1.7832
0.29134,1.7834
0.29731,1.7835
0.28105,1.7817
0.29102,1.7817
0.2977,1.7824
0.3115,1.7815
0.28456,1.7812
0.29336,1.782
0.29963,1.7805
0.29841,1.7786
0.28278,1.7802
0.28461,1.7794
0.28881,1.7793
0.28222,1.7785
0.27323,1.7798
0.28117,1.7784
0.28679,1.7778
0.29499,1.7788
0.28741,1.7769
0.29351,1.7781
0.29368,1.7771
0.30004,1.7771
0.28983,1.7756
0.2818,1.7762
0.29108,1.775
0.29513,1.7748
0.29016,1.7759
0.29419,1.7744
0.30759,1.7744
0.30259,1.7732
0.288,1.7732
0.28942,1.7737
0.29253,1.7735
0.3041,1.7719
0.30834,1.7724
0.29301,1.7715
0.29448,1.7717
0.30253,1.7714
0.28392,1.7706
0.29611,1.77
0.30162,1.7712
0.30838,1.7705
0.29484,1.7697
0.29771,1.7695
0.29773,1.7693
0.31287,1.7693
0.30967,1.7684
0.31618,1.7679
0.28941,1.7677
0.3144,1.7678
0.30421,1.767
0.31832,1.7656
0.29887,1.7655
0.31621,1.767
0.3109,1.7663
0.31167,1.7648
0.30564,1.7644
0.31443,1.7647
0.31569,1.7648
0.31977,1.7637
0.30911,1.7638
0.31878,1.7634
0.309,1.7633
0.31867,1.7626
0.30022,1.763
0.31762,1.7614
0.30754,1.7616
0.29736,1.7612
0.32122,1.7616
0.29528,1.7605
0.30749,1.7614
0.29996,1.7597
0.32367,1.76
0.30771,1.7593
0.31418,1.7586
0.31518,1.7587
0.31723,1.7583
0.30953,1.7573
0.31085,1.7575
0.30948,1.7581
0.31415,1.7568
0.31391,1.7563
0.31638,1.7563
0.31761,1.7558
0.32053,1.7565
0.31459,1.7556
0.32158,1.7562
0.31937,1.7556
0.31717,1.7551
0.31814,1.7537
0.32826,1.7536
0.31425,1.7523
0.31895,1.7527
0.32476,1.7534
0.32257,1.7525
0.31583,1.7522
0.31512,1.7512
0.30644,1.753
0.2999,1.7517
0.31477,1.7511
0.30586,1.7513
0.30477,1.7503
0.31522,1.7513
0.31313,1.7491
0.32155,1.7495
0.31321,1.7487
0.31244,1.7489
0.30364,1.7478
0.3108,1.7483
0.31036,1.7472
0.31613,1.7473
0.31012,1.7465
0.32804,1.7468
0.31253,1.7457
0.32439,1.7454
0.30449,1.7466
0.3187,1.7457
0.30743,1.745
0.31282,1.7447
0.31376,1.744
0.31999,1.745
0.31407,1.7439
0.31619,1.7437
0.3151,1.7425
0.3263,1.7426
0.32432,1.7425
0.32467,1.7412
0.31101,1.7422
0.32152,1.7422
0.31378,1.7425
0.31579,1.7416
0.3138,1.7405
0.3219,1.7408
0.31934,1.7399
0.31847,1.7398
0.31873,1.739
0.32034,1.7386
0.32105,1.7393
0.32925,1.738
0.33033,1.7379
0.32935,1.7384
0.3242,1.7363
0.32451,1.7373
0.31941,1.7361
0.33465,1.7377
0.32634,1.736
0.3407,1.7349
0.31747,1.735
0.32873,1.7351
0.3209,1.7342
0.33275,1.7339
0.32235,1.7334
0.33418,1.7329
0.33253,1.733
0.32905,1.7333
0.31955,1.7337
0.33357,1.7325
0.32605,1.7317
0.33048,1.732
0.3295,1.7321
0.33849,1.7296
0.3254,1.7303
0.34359,1.7295
0.32761,1.7284
0.33003,1.7291
0.32751,1.7286
0.33272,1.7282
0.33404,1.7279
0.34165,1.7291
0.341,1.7279
0.33688,1.728
0.34471,1.7265
0.34554,1.7263
0.32922,1.7267
0.33039,1.7262
0.33209,1.7256
0.34661,1.7258
0.34187,1.7251
0.34431,1.7249
0.33214,1.7237
0.3504,1.724
0.34346,1.7229
0.33997,1.7231
0.3324,1.7218
0.33809,1.7241
0.33961,1.7225
0.34031,1.7216
0.33848,1.7223
0.34756,1.7202
0.33513,1.7197
0.34053,1.721
0.33419,1.7192
0.34474,1.72
0.34065,1.7184
0.35001,1.7188
0.33268,1.7186
0.34972,1.7186
0.34042,1.7171
0.34695,1.7178
0.34221,1.7163
0.34876,1.7166
0.33693,1.7171
0.33536,1.7155
0.33787,1.7149
0.35468,1.7164
0.34122,1.7157
0.344,1.7149
0.34335,1.7146
0.34646,1.7145
0.34274,1.7142
0.3418,1.714
0.3421,1.714
0.35153,1.7132
0.34432,1.7111
0.3556,1.7125
0.35049,1.7124
0.36113,1.7122
0.35219,1.7112
0.35358,1.7106
0.34404,1.7098
0.34686,1.7103
0.33381,1.7092
0.33276,1.7096
0.33577,1.7087
0.33985,1.7093
0.33808,1.7094
0.33638,1.7087
0.32176,1.7086
0.33185,1.7076
0.33706,1.7071
0.33652,1.7074
0.32776,1.7061
0.33642,1.7057
0.32418,1.7057
0.34113,1.7057
0.32285,1.7059
0.33008,1.7045
0.33846,1.7041
0.32778,1.7029
0.33509,1.7034
0.32354,1.7025
0.32108,1.7038
0.33075,1.7019
0.31874,1.7013
0.33335,1.7015
0.33036,1.7021
0.33114,1.7009
0.33242,1.7007
0.34239,1.7003
0.34167,1.7004
0.34057,1.6996
0.33835,1.7002
0.34415,1.6994
0.34868,1.6987
0.33977,1.6989
0.33696,1.6984
0.34864,1.6976
0.32483,1.698
0.32707,1.697
0.33708,1.6966
0.34271,1.6965
0.32116,1.6954
0.33237,1.6953
0.32825,1.696
0.34629,1.6951
0.33516,1.6951
0.33368,1.6936
0.31834,1.6936
0.32949,1.6919
0.31411,1.6927
0.33825,1.6921
0.32476,1.6919
0.3491,1.6924
0.32824,1.692
0.33184,1.6909
0.32532,1.6912
0.33201,1.6916
0.33485,1.6905
0.33824,1.6895
0.33205,1.6879
0.34299,1.6893
0.32898,1.69
0.33325,1.6886
0.32885,1.6876
0.33748,1.6878
0.32631,1.6871
0.3467,1.6865
0.32833,1.6863
0.34468,1.685
0.33081,1.6845
0.3369,1.6867
0.3329,1.685
0.3454,1.6835
0.32521,1.6838
0.34082,1.6828
0.33604,1.6841
0.34243,1.682
0.32069,1.6836
0.33451,1.6826
0.32185,1.6824
0.34334,1.6829
0.33948,1.681
0.33816,1.68
0.3439,1.6807
0.34448,1.6816
0.33019,1.6815
0.34942,1.6794
0.33964,1.6804
0.35203,1.6793
0.33753,1.6797
0.35718,1.6787
0.33758,1.6778
0.35304,1.6763
0.34023,1.6785
0.3557,1.6762
0.34626,1.6765
0.35892,1.6763
0.34111,1.6748
0.35116,1.6756
0.34096,1.6759
0.36147,1.6742
0.33948,1.6749
0.34478,1.6745
0.33452,1.673
0.36151,1.6724
0.34332,1.6721
0.3545,1.6724
0.35468,1.6716
0.36525,1.6708
0.34589,1.6719
0.36373,1.671
0.35188,1.6701
0.35878,1.6701
0.34765,1.6685
0.37262,1.6716
0.35276,1.6699
0.37327,1.6683
0.35815,1.6679
0.37227,1.6684
0.3472,1.667
0.35765,1.668
0.34588,1.6661
0.35862,1.667
0.34209,1.6667
0.36212,1.6664
0.34854,1.6644
0.36237,1.6659
0.35498,1.6648
0.37792,1.6623
0.3575,1.6642
0.35784,1.6647
0.35584,1.6627
0.36023,1.6625
0.33755,1.6619
0.35661,1.6617
0.34334,1.6612
0.33951,1.6624
0.3447,1.6613
0.34863,1.6609
0.32794,1.6606
0.35434,1.6597
0.35449,1.6574
0.35915,1.658
0.34217,1.658
0.37878,1.6589
0.34299,1.6579
0.35622,1.6592
0.34805,1.6579
0.3691,1.6561
0.3409,1.6544
0.34719,1.6573
0.33943,1.6554
0.35612,1.6559
0.33308,1.6546
0.35002,1.6565
0.35974,1.6548
0.36236,1.6551
0.3283,1.6521
0.35209,1.6517
0.32598,1.6531
0.36064,1.6512
0.33625,1.6529
0.35617,1.6533
0.34734,1.6515
0.36606,1.6499
0.33966,1.6505
0.34518,1.6504
0.34182,1.6483
0.36632,1.6494
0.34261,1.6488
0.35944,1.6463
0.35114,1.6489
0.36291,1.6486
0.34619,1.6482
0.35136,1.647
0.34537,1.6469
0.37232,1.6461
0.34107,1.6458
0.35225,1.648
0.3523,1.6415
0.3696,1.6452
0.34412,1.6455
0.36595,1.6453
0.35407,1.6433
0.36291,1.645
0.35965,1.641
0.36234,1.6441
0.34975,1.6415
0.36131,1.6409
0.34528,1.6392
0.35266,1.6391
0.34637,1.6411
0.36742,1.6405
0.33946,1.6363
0.36554,1.6387
0.35029,1.6393
0.36457,1.6388
0.35502,1.6413
0.36342,1.6356
0.35595,1.641
0.37561,1.6361
0.35389,1.6351
0.35697,1.6388
0.3493,1.6379
0.36032,1.6309
0.34748,1.6323
0.36975,1.6372
0.35466,1.6362
0.3707,1.6475
0.33862,1.6146


==> Figure/SVD/tikz_pictures/Exp_1/timing_prior.csv <==
1,0.046214
2,0.049883
3,0.050106
4,0.050075
5,0.051903
6,0.050728
7,0.0539
8,0.053395
9,0.052704
10,0.053986
11,0.053948
12,0.053262
13,0.052902
14,0.054294
15,0.054102
16,0.054331
17,0.055277
18,0.054883
19,0.056269
20,0.059383
21,0.057586
22,0.057733
23,0.059611
24,0.057044
25,0.057914
26,0.056576
27,0.057484
28,0.058111
29,0.056837
30,0.058737
31,0.059581
32,0.058737
33,0.05871
34,0.061433
35,0.058764
36,0.059859
37,0.058316
38,0.059888
39,0.059123
40,0.061504
41,0.05899
42,0.059637
43,0.05984
44,0.058978
45,0.06239
46,0.061028
47,0.061302
48,0.061007
49,0.060874
50,0.061304
51,0.059314
52,0.060998
53,0.06045
54,0.061779
55,0.062845
56,0.063254
57,0.06182
58,0.065153
59,0.063084
60,0.06249
61,0.063143
62,0.063019
63,0.062275
64,0.062645
65,0.062658
66,0.062933
67,0.0616
68,0.061684
69,0.06146
70,0.062028
71,0.06126
72,0.061623
73,0.062977
74,0.062823
75,0.062158
76,0.062808
77,0.063459
78,0.064472
79,0.062596
80,0.062523
81,0.063736
82,0.062453
83,0.064042
84,0.064093
85,0.064569
86,0.064964
87,0.066013
88,0.064634
89,0.065188
90,0.067509
91,0.065424
92,0.066775
93,0.066342
94,0.066315
95,0.065968
96,0.065433
97,0.06592
98,0.064029
99,0.063707
100,0.061985
101,0.06432
102,0.065073
103,0.064036
104,0.062753
105,0.065237
106,0.065561
107,0.066766
108,0.065115
109,0.067216
110,0.066593
111,0.066767
112,0.068339
113,0.06729
114,0.06815
115,0.068805
116,0.066273
117,0.064048
118,0.067999
119,0.067496
120,0.068049
121,0.065666
122,0.0667
123,0.067039
124,0.066989
125,0.065515
126,0.067339
127,0.066712
128,0.070854
129,0.069275
130,0.069698
131,0.06792
132,0.066686
133,0.06728
134,0.068028
135,0.068668
136,0.068483
137,0.068487
138,0.068857
139,0.069091
140,0.068854
141,0.068339
142,0.068465
143,0.072069
144,0.067415
145,0.067915
146,0.06744
147,0.068518
148,0.067829
149,0.074055
150,0.068665
151,0.070122
152,0.069462
153,0.069787
154,0.068859
155,0.068969
156,0.070306
157,0.070392
158,0.070103
159,0.068359
160,0.068272
161,0.069997
162,0.070492
163,0.071452
164,0.072203
165,0.069294
166,0.071005
167,0.070139
168,0.071386
169,0.071418
170,0.073455
171,0.074175
172,0.074674
173,0.074089
174,0.073018
175,0.073439
176,0.071172
177,0.072214
178,0.071659
179,0.07343
180,0.074075
181,0.072706
182,0.074156
183,0.074663
184,0.075217
185,0.074863
186,0.074499
187,0.073778
188,0.074248
189,0.075134
190,0.074107
191,0.076797
192,0.076049
193,0.072185
194,0.071989
195,0.073899
196,0.075497
197,0.075858
198,0.074666
199,0.076292
200,0.074856
201,0.075914
202,0.076274
203,0.075323
204,0.075054
205,0.075644
206,0.075568
207,0.076397
208,0.074567
209,0.075841
210,0.076084
211,0.077083
212,0.076311
213,0.077716
214,0.076471
215,0.077245
216,0.077618
217,0.079431
218,0.078632
219,0.078172
220,0.079208
221,0.08128
222,0.076477
223,0.078643
224,0.075913
225,0.076965
226,0.07871
227,0.077367
228,0.076286
229,0.077824
230,0.078997
231,0.08014
232,0.080589
233,0.081172
234,0.081426
235,0.081872
236,0.079514
237,0.07825
238,0.077583
239,0.078999
240,0.075928
241,0.07822
242,0.080064
243,0.080265
244,0.08047
245,0.080986
246,0.080915
247,0.08435
248,0.081803
249,0.083448
250,0.083907
251,0.087813
252,0.082194
253,0.080657
254,0.080943
255,0.078457
256,0.081826
257,0.079014
258,0.080556
259,0.0806
260,0.079971
261,0.079232
262,0.080466
263,0.080912
264,0.082171
265,0.081295
266,0.080878
267,0.08161
268,0.079387
269,0.078324
270,0.079881
271,0.081969
272,0.081038
273,0.083249
274,0.080938
275,0.08666
276,0.087149
277,0.08959
278,0.085929
279,0.083632
280,0.084956
281,0.083226
282,0.083764
283,0.081986
284,0.085156
285,0.083495
286,0.085835
287,0.085974
288,0.084502
289,0.085676
290,0.087158
291,0.084758
292,0.086629
293,0.08732
294,0.088906
295,0.088855
296,0.088424
297,0.087197
298,0.08837
299,0.087686
300,0.089358
301,0.088715
302,0.090556
303,0.088851
304,0.08925
305,0.088098
306,0.091618
307,0.090122
308,0.090641
309,0.089213
310,0.093219
311,0.090313
312,0.089917
313,0.089512
314,0.091632
315,0.091425
316,0.091969
317,0.090767
318,0.092738
319,0.092903
320,0.092019
321,0.089723
322,0.090227
323,0.092531
324,0.091136
325,0.093519
326,0.093312
327,0.095474
328,0.093444
329,0.098399
330,0.093717
331,0.094469
332,0.090589
333,0.089177
334,0.090892
335,0.094759
336,0.091574
337,0.09422
338,0.093813
339,0.092044
340,0.094112
341,0.095983
342,0.093351
343,0.096314
344,0.095382
345,0.095778
346,0.093342
347,0.096521
348,0.094103
349,0.096334
350,0.094603
351,0.092408
352,0.095787
353,0.096686
354,0.095745
355,0.095503
356,0.092645
357,0.096174
358,0.093185
359,0.094425
360,0.094795
361,0.09652
362,0.098288
363,0.095053
364,0.097159
365,0.095699
366,0.095692
367,0.10045
368,0.10044
369,0.10054
370,0.10043
371,0.099395
372,0.098705
373,0.10001
374,0.097796
375,0.096978
376,0.098459
377,0.1008
378,0.098769
379,0.096724
380,0.1012
381,0.1012
382,0.10092
383,0.098375
384,0.097587
385,0.098773
386,0.095454
387,0.095184
388,0.097652
389,0.098864
390,0.096378
391,0.095672
392,0.095245
393,0.097412
394,0.097064
395,0.096965
396,0.098204
397,0.099177
398,0.098812
399,0.098318
400,0.10229
401,0.10213
402,0.099178
403,0.094674
404,0.094759
405,0.097297
406,0.099556
407,0.098576
408,0.10257
409,0.10433
410,0.10172
411,0.10216
412,0.10155
413,0.10548
414,0.1039
415,0.10308
416,0.1016
417,0.1075
418,0.10627
419,0.11113
420,0.10833
421,0.10616
422,0.106
423,0.10475
424,0.10993
425,0.10502
426,0.11077
427,0.10328
428,0.10461
429,0.10754
430,0.10552
431,0.10531
432,0.107
433,0.10807
434,0.1071
435,0.1071
436,0.10729
437,0.11098
438,0.1063
439,0.10706
440,0.10979
441,0.11046
442,0.10951
443,0.11567
444,0.11593
445,0.11336
446,0.1115
447,0.11087
448,0.11108
449,0.1093
450,0.10837
451,0.10927
452,0.10994
453,0.11311
454,0.11232
455,0.11367
456,0.11162
457,0.11477
458,0.11651
459,0.11885
460,0.12034
461,0.11978
462,0.11894
463,0.11692
464,0.11756
465,0.12183
466,0.12108
467,0.11898
468,0.11872
469,0.12303
470,0.12046
471,0.11847
472,0.12206
473,0.12462
474,0.12375
475,0.12485
476,0.12455
477,0.12696
478,0.12175
479,0.12532
480,0.1223
481,0.12113
482,0.12149
483,0.12472
484,0.1235
485,0.12457
486,0.12307
487,0.12338
488,0.12192
489,0.12465
490,0.127
491,0.12508
492,0.12606
493,0.12836
494,0.13789
495,0.12584
496,0.12488
497,0.12652
498,0.12827
499,0.12782
500,0.12766
501,0.12692
502,0.12769
503,0.12546
504,0.12614
505,0.12658
506,0.12558
507,0.12533
508,0.12623
509,0.12454
510,0.12097
511,0.12274
512,0.12422
513,0.11963
514,0.1178
515,0.11935
516,0.11681
517,0.11846
518,0.12264
519,0.12048
520,0.12109
521,0.12095
522,0.12166
523,0.11929
524,0.12505
525,0.12832
526,0.12589
527,0.12614
528,0.12278
529,0.12305
530,0.12332
531,0.12187
532,0.12382
533,0.12799
534,0.12429
535,0.12546
536,0.12143
537,0.11972
538,0.12535
539,0.12438
540,0.12411
541,0.12683
542,0.12535
543,0.12396
544,0.125
545,0.12835
546,0.12721
547,0.12968
548,0.12993
549,0.1333
550,0.13053
551,0.13269
552,0.12906
553,0.1333
554,0.13282
555,0.12974
556,0.12902
557,0.1335
558,0.13408
559,0.13331
560,0.13405
561,0.13229
562,0.1346
563,0.13462
564,0.13176
565,0.12785
566,0.13587
567,0.13666
568,0.13663
569,0.13729
570,0.13536
571,0.13009
572,0.13266
573,0.13195
574,0.13487
575,0.1409
576,0.13273
577,0.13091
578,0.13667
579,0.13605
580,0.13445
581,0.13585
582,0.12965
583,0.13008
584,0.13084
585,0.134
586,0.12519
587,0.13658
588,0.13716
589,0.13394
590,0.13478
591,0.13725
592,0.13214
593,0.13487
594,0.13618
595,0.1357
596,0.13628
597,0.13874
598,0.13802
599,0.1407
600,0.14041
601,0.14222
602,0.14178
603,0.13992
604,0.13994
605,0.13775
606,0.13938
607,0.13873
608,0.13933
609,0.14125
610,0.13793
611,0.14029
612,0.13931
613,0.13738
614,0.13973
615,0.13973
616,0.13603
617,0.13971
618,0.14459
619,0.14625
620,0.14608
621,0.14205
622,0.14542
623,0.14543
624,0.14083
625,0.14474
626,0.15011
627,0.1483
628,0.14556
629,0.14611
630,0.15104
631,0.14987
632,0.14774
633,0.15258
634,0.15385
635,0.15686
636,0.15184
637,0.15041
638,0.15232
639,0.15148
640,0.14389
641,0.1463
642,0.14075
643,0.14032
644,0.14099
645,0.13888
646,0.14437
647,0.14537
648,0.14214
649,0.14283
650,0.14633
651,0.14332
652,0.14194
653,0.14102
654,0.14582
655,0.14496
656,0.13873
657,0.14149
658,0.14693
659,0.14394
660,0.14635
661,0.13999
662,0.14416
663,0.14288
664,0.14108
665,0.14139
666,0.14555
667,0.1458
668,0.14346
669,0.14361
670,0.14344
671,0.14561
672,0.14551
673,0.14428
674,0.15015
675,0.14956
676,0.14481
677,0.14474
678,0.14395
679,0.15072
680,0.14271
681,0.14435
682,0.14683
683,0.15632
684,0.14927
685,0.14636
686,0.14564
687,0.15195
688,0.14985
689,0.15321
690,0.15478
691,0.1582
692,0.15406
693,0.16052
694,0.15372
695,0.15528
696,0.14945
697,0.14896
698,0.14808
699,0.1538
700,0.15276
701,0.15026
702,0.14663
703,0.15251
704,0.14999
705,0.14522
706,0.14696
707,0.15031
708,0.14714
709,0.14699
710,0.14614
711,0.14605
712,0.14316
713,0.14473
714,0.14555
715,0.14724
716,0.1413
717,0.14626
718,0.1482
719,0.15339
720,0.14624
721,0.1481
722,0.146
723,0.15332
724,0.14865
725,0.1532
726,0.1529
727,0.15999
728,0.15349
729,0.16259
730,0.16393
731,0.17044
732,0.16344
733,0.16167
734,0.16227
735,0.17071
736,0.16711
737,0.16427
738,0.16376
739,0.17306
740,0.16737
741,0.16401
742,0.16118
743,0.17205
744,0.16456
745,0.16315
746,0.16479
747,0.17038
748,0.16708
749,0.16088
750,0.16631
751,0.17586
752,0.16792
753,0.16698
754,0.16731
755,0.17352
756,0.17103
757,0.17903
758,0.1771
759,0.17932
760,0.18506
761,0.17931
762,0.17234
763,0.17611
764,0.17727
765,0.17268
766,0.17003
767,0.18803
768,0.17392
769,0.15935
770,0.1561
771,0.16464
772,0.16611
773,0.15879
774,0.15744
775,0.16308
776,0.16341
777,0.17021
778,0.17204
779,0.16695
780,0.16143
781,0.16128
782,0.16378
783,0.15815
784,0.15887
785,0.15945
786,0.16067
787,0.16955
788,0.16991
789,0.17074
790,0.16467
791,0.15679
792,0.1584
793,0.15803
794,0.16046
795,0.16843
796,0.17248
797,0.16871
798,0.16954
799,0.16797
800,0.16661
801,0.17051
802,0.17486
803,0.17482
804,0.17172
805,0.17545
806,0.1737
807,0.17397
808,0.16716
809,0.16927
810,0.16753
811,0.17001
812,0.1653
813,0.17134
814,0.17335
815,0.17185
816,0.16162
817,0.17392
818,0.17653
819,0.17513
820,0.17266
821,0.17721
822,0.17387
823,0.17793
824,0.18174
825,0.18157
826,0.1742
827,0.17804
828,0.17622
829,0.17602
830,0.17398
831,0.17858
832,0.18421
833,0.17844
834,0.17593
835,0.18095
836,0.17829
837,0.18466
838,0.1845
839,0.18449
840,0.18752
841,0.18675
842,0.1768
843,0.18006
844,0.18302
845,0.18785
846,0.1788
847,0.18283
848,0.18277
849,0.19227
850,0.1845
851,0.18731
852,0.19222
853,0.19023
854,0.19062
855,0.201
856,0.18465
857,0.19113
858,0.19164
859,0.19358
860,0.18833
861,0.18319
862,0.18937
863,0.19143
864,0.18362
865,0.18367
866,0.18756
867,0.19699
868,0.1856
869,0.18616
870,0.18534
871,0.18984
872,0.19085
873,0.19091
874,0.18799
875,0.19204
876,0.19088
877,0.1915
878,0.18732
879,0.18891
880,0.18771
881,0.18666
882,0.1884
883,0.19559
884,0.18057
885,0.18048
886,0.17935
887,0.18811
888,0.19718
889,0.20396
890,0.19573
891,0.20123
892,0.19181
893,0.19027
894,0.18889
895,0.19866
896,0.18358
897,0.18732
898,0.18858
899,0.18155
900,0.17689
901,0.17998
902,0.17726
903,0.18647
904,0.18025
905,0.18064
906,0.17876
907,0.18809
908,0.19016
909,0.19439
910,0.19048
911,0.18522
912,0.19
913,0.19428
914,0.18835
915,0.18746
916,0.18547
917,0.1868
918,0.18227
919,0.1777
920,0.18105
921,0.19474
922,0.18734
923,0.18776
924,0.19258
925,0.19068
926,0.19051
927,0.19195
928,0.19572
929,0.19102
930,0.18106
931,0.18702
932,0.18507
933,0.18609
934,0.18712
935,0.18636
936,0.19094
937,0.18902
938,0.18447
939,0.18195
940,0.18798
941,0.19454
942,0.19437
943,0.19379
944,0.19742
945,0.20001
946,0.19396
947,0.19073
948,0.19962
949,0.20115
950,0.20105
951,0.20093
952,0.20567
953,0.20549
954,0.20317
955,0.19518
956,0.19349
957,0.19707
958,0.1936
959,0.18775
960,0.18638
961,0.19033
962,0.20113
963,0.19895
964,0.19479
965,0.20318
966,0.20292
967,0.19612
968,0.20634
969,0.19905
970,0.20512
971,0.2034
972,0.2055
973,0.20597
974,0.20187
975,0.19849
976,0.2041
977,0.19915
978,0.19484
979,0.19477
980,0.19816
981,0.21079
982,0.19829
983,0.19546
984,0.19155
985,0.19232
986,0.19297
987,0.19958
988,0.21432
989,0.21228
990,0.20655
991,0.19948
992,0.2084
993,0.20993
994,0.20956
995,0.24457
996,0.21303
997,0.23085
998,0.23337
999,0.22787
1000,0.21202
1001,0.21793
1002,0.23265
1003,0.22794
1004,0.21196
1005,0.22002
1006,0.21549
1007,0.21833
1008,0.22249
1009,0.22239
1010,0.23584
1011,0.24137
1012,0.22441
1013,0.23205
1014,0.21887
1015,0.22103
1016,0.22418
1017,0.2403
1018,0.23312
1019,0.2412
1020,0.22466
1021,0.23142
1022,0.22823
1023,0.23158
1024,0.2243
1025,0.23864
1026,0.23845
1027,0.23823
1028,0.21316
1029,0.21691
1030,0.21129
1031,0.22026
1032,0.21849
1033,0.23959
1034,0.24152
1035,0.2412
1036,0.22065
1037,0.23052
1038,0.22329
1039,0.22235
1040,0.21831
1041,0.23503
1042,0.23358
1043,0.23851
1044,0.2255
1045,0.22931
1046,0.22284
1047,0.22491
1048,0.22138
1049,0.2469
1050,0.23695
1051,0.23903
1052,0.22341
1053,0.22421
1054,0.22269
1055,0.22991
1056,0.23016
1057,0.24931
1058,0.23801
1059,0.24001
1060,0.21641
1061,0.22858
1062,0.22644
1063,0.21772
1064,0.22338
1065,0.24303
1066,0.23706
1067,0.24071
1068,0.23072
1069,0.23682
1070,0.22876
1071,0.22859
1072,0.22333
1073,0.2355
1074,0.2261
1075,0.23394
1076,0.21698
1077,0.23074
1078,0.22075
1079,0.23139
1080,0.23283
1081,0.24886
1082,0.25041
1083,0.24905
1084,0.23126
1085,0.23113
1086,0.22771
1087,0.23549
1088,0.23576
1089,0.25625
1090,0.24375
1091,0.24408
1092,0.23058
1093,0.23237
1094,0.23716
1095,0.2634
1096,0.24774
1097,0.24332
1098,0.24151
1099,0.24248
1100,0.24656
1101,0.25527
1102,0.25216
1103,0.24784
1104,0.24773
1105,0.24402
1106,0.24695
1107,0.25222
1108,0.24499
1109,0.2443
1110,0.24846
1111,0.2442
1112,0.26227
1113,0.2612
1114,0.25103
1115,0.2614
1116,0.2668
1117,0.26268
1118,0.2688
1119,0.26002
1120,0.25743
1121,0.25988
1122,0.2617
1123,0.26565
1124,0.26611
1125,0.26389
1126,0.25968
1127,0.25161
1128,0.25433
1129,0.26134
1130,0.26668
1131,0.26319
1132,0.26288
1133,0.26371
1134,0.26405
1135,0.26122
1136,0.25969
1137,0.26258
1138,0.26643
1139,0.268
1140,0.2649
1141,0.27518
1142,0.27028
1143,0.26253
1144,0.26334
1145,0.253
1146,0.25443
1147,0.257
1148,0.25526
1149,0.25057
1150,0.26127
1151,0.25959
1152,0.24623
1153,0.23442
1154,0.24108
1155,0.24841
1156,0.25246
1157,0.24621
1158,0.25512
1159,0.24587
1160,0.24432
1161,0.24879
1162,0.24594
1163,0.24887
1164,0.25186
1165,0.24391
1166,0.2331
1167,0.24109
1168,0.23703
1169,0.24597
1170,0.23289
1171,0.24495
1172,0.2396
1173,0.24229
1174,0.23592
1175,0.24394
1176,0.23699
1177,0.23787
1178,0.23891
1179,0.24986
1180,0.24658
1181,0.23918
1182,0.24337
1183,0.23902
1184,0.24434
1185,0.25351
1186,0.25866
1187,0.25111
1188,0.25953
1189,0.26704
1190,0.2645
1191,0.27558
1192,0.27128
1193,0.27721
1194,0.27616
1195,0.27538
1196,0.2762
1197,0.28334
1198,0.281
1199,0.27471
1200,0.26726
1201,0.27566
1202,0.27653
1203,0.26523
1204,0.26379
1205,0.26703
1206,0.27146
1207,0.26371
1208,0.26395
1209,0.26099
1210,0.26267
1211,0.2651
1212,0.26457
1213,0.26336
1214,0.26709
1215,0.27268
1216,0.26954
1217,0.27458
1218,0.27991
1219,0.28078
1220,0.28445
1221,0.28204
1222,0.28401
1223,0.29249
1224,0.28949
1225,0.28559
1226,0.26886
1227,0.28058
1228,0.27712
1229,0.26917
1230,0.28565
1231,0.29409
1232,0.28603
1233,0.28255
1234,0.28456
1235,0.2945
1236,0.29239
1237,0.27101
1238,0.29404
1239,0.28524
1240,0.29335
1241,0.27467
1242,0.28875
1243,0.29288
1244,0.28666
1245,0.28314
1246,0.2881
1247,0.2872
1248,0.28929
1249,0.2695
1250,0.27961
1251,0.28858
1252,0.27834
1253,0.2681
1254,0.28746
1255,0.27966
1256,0.28332
1257,0.27076
1258,0.2851
1259,0.28955
1260,0.28877
1261,0.27861
1262,0.28893
1263,0.28739
1264,0.2959
1265,0.28256
1266,0.29935
1267,0.29973
1268,0.30012
1269,0.27854
1270,0.29602
1271,0.29312
1272,0.29643
1273,0.2908
1274,0.29341
1275,0.28555
1276,0.28678
1277,0.27621
1278,0.2987
1279,0.29485
1280,0.28253
1281,0.27658
1282,0.29205
1283,0.28792
1284,0.28503
1285,0.2639
1286,0.28008
1287,0.28084
1288,0.273
1289,0.26472
1290,0.27408
1291,0.27374
1292,0.28195
1293,0.26435
1294,0.27319
1295,0.27798
1296,0.27305
1297,0.28042
1298,0.28642
1299,0.28254
1300,0.28017
1301,0.28209
1302,0.30782
1303,0.30024
1304,0.29798
1305,0.27759
1306,0.29028
1307,0.30046
1308,0.29614
1309,0.28193
1310,0.29289
1311,0.30237
1312,0.31256
1313,0.27729
1314,0.28382
1315,0.28599
1316,0.2987
1317,0.27827
1318,0.2848
1319,0.28255
1320,0.28009
1321,0.28335
1322,0.28526
1323,0.2862
1324,0.28724
1325,0.27821
1326,0.29743
1327,0.28995
1328,0.28248
1329,0.27946
1330,0.29624
1331,0.29906
1332,0.28996
1333,0.28472
1334,0.29295
1335,0.29531
1336,0.28882
1337,0.28157
1338,0.28525
1339,0.29059
1340,0.2869
1341,0.28085
1342,0.29062
1343,0.29076
1344,0.29368
1345,0.27946
1346,0.28634
1347,0.2819
1348,0.28226
1349,0.28519
1350,0.28794
1351,0.28371
1352,0.29878
1353,0.29362
1354,0.29101
1355,0.29169
1356,0.28552
1357,0.28312
1358,0.29542
1359,0.3052
1360,0.29209
1361,0.27828
1362,0.29
1363,0.30208
1364,0.29543
1365,0.28841
1366,0.30216
1367,0.30725
1368,0.30505
1369,0.30903
1370,0.32176
1371,0.32273
1372,0.31985
1373,0.31282
1374,0.31934
1375,0.31925
1376,0.32119
1377,0.32302
1378,0.3201
1379,0.32734
1380,0.3218
1381,0.32546
1382,0.3345
1383,0.32087
1384,0.31198
1385,0.31516
1386,0.32742
1387,0.33633
1388,0.32193
1389,0.31854
1390,0.32998
1391,0.32637
1392,0.30871
1393,0.31409
1394,0.3291
1395,0.32757
1396,0.30318
1397,0.31516
1398,0.30764
1399,0.32922
1400,0.32034
1401,0.31034
1402,0.31929
1403,0.31882
1404,0.30126
1405,0.30957
1406,0.31969
1407,0.31338
1408,0.30082
1409,0.29918
1410,0.31188
1411,0.32074
1412,0.30771
1413,0.30272
1414,0.30613
1415,0.29968
1416,0.28146
1417,0.29415
1418,0.29363
1419,0.2981
1420,0.28303
1421,0.28391
1422,0.30037
1423,0.29527
1424,0.30011
1425,0.30118
1426,0.30547
1427,0.29516
1428,0.29195
1429,0.30533
1430,0.31933
1431,0.30999
1432,0.31209
1433,0.31172
1434,0.30339
1435,0.32344
1436,0.31928
1437,0.31812
1438,0.31044
1439,0.31391
1440,0.30866
1441,0.30782
1442,0.31265
1443,0.3187
1444,0.319
1445,0.30779
1446,0.31481
1447,0.31914
1448,0.3192
1449,0.32665
1450,0.30643
1451,0.30445
1452,0.30628
1453,0.31095
1454,0.31061
1455,0.31803
1456,0.31454
1457,0.31613
1458,0.3174
1459,0.3093
1460,0.31577
1461,0.33253
1462,0.34182
1463,0.31679
1464,0.31665
1465,0.32476
1466,0.33347
1467,0.31271
1468,0.31414
1469,0.31587
1470,0.3213
1471,0.3182
1472,0.3203
1473,0.32079
1474,0.32282
1475,0.31422
1476,0.32049
1477,0.32009
1478,0.32251
1479,0.31663
1480,0.30549
1481,0.31549
1482,0.32882
1483,0.32075
1484,0.31535
1485,0.31735
1486,0.32584
1487,0.31827
1488,0.31704
1489,0.3252
1490,0.32906
1491,0.32512
1492,0.32494
1493,0.3304
1494,0.33367
1495,0.31942
1496,0.31225
1497,0.32102
1498,0.33417
1499,0.32604
1500,0.33964
1501,0.33896
1502,0.33568
1503,0.33505
1504,0.33158
1505,0.3382
1506,0.33201
1507,0.32798
1508,0.32614
1509,0.3105
1510,0.33555
1511,0.32979
1512,0.34542
1513,0.33059
1514,0.32541
1515,0.3454
1516,0.33037
1517,0.33172
1518,0.34027
1519,0.33242
1520,0.33524
1521,0.33203
1522,0.33484
1523,0.34381
1524,0.3194
1525,0.34103
1526,0.32935
1527,0.34178
1528,0.33594
1529,0.32617
1530,0.3309
1531,0.32077
1532,0.33013
1533,0.3299
1534,0.32331
1535,0.34578
1536,0.30947
1537,0.31964
1538,0.3247
1539,0.30391
1540,0.33042
1541,0.3097
1542,0.32861
1543,0.32254
1544,0.30284
1545,0.31858
1546,0.30503
1547,0.31608
1548,0.32547
1549,0.31698
1550,0.33063
1551,0.31923
1552,0.32423
1553,0.31994
1554,0.30342
1555,0.33035
1556,0.31468
1557,0.32814
1558,0.32776
1559,0.31919
1560,0.3324
1561,0.31156
1562,0.32917
1563,0.33613
1564,0.32636
1565,0.32043
1566,0.30719
1567,0.32513
1568,0.33092
1569,0.31091
1570,0.32985
1571,0.32311
1572,0.33352
1573,0.33953
1574,0.31799
1575,0.3493
1576,0.31946
1577,0.3381
1578,0.33347
1579,0.34814
1580,0.35344
1581,0.32775
1582,0.33901
1583,0.35543
1584,0.33091
1585,0.34841
1586,0.33638
1587,0.35097
1588,0.34708
1589,0.33735
1590,0.35311
1591,0.3336
1592,0.34515
1593,0.3411
1594,0.32182
1595,0.33706
1596,0.32599
1597,0.33305
1598,0.33702
1599,0.32464
1600,0.34948
1601,0.32817
1602,0.35327
1603,0.35462
1604,0.34152
1605,0.36574
1606,0.33984
1607,0.35942
1608,0.36103
1609,0.35942
1610,0.38121
1611,0.35827
1612,0.37259
1613,0.36399
1614,0.34426
1615,0.3552
1616,0.35607
1617,0.36263
1618,0.35506
1619,0.35913
1620,0.37856
1621,0.37328
1622,0.35492
1623,0.36067
1624,0.33672
1625,0.36276
1626,0.35674
1627,0.36714
1628,0.37797
1629,0.36173
1630,0.36985
1631,0.35414
1632,0.376
1633,0.38022
1634,0.3612
1635,0.36407
1636,0.35774
1637,0.36422
1638,0.36923
1639,0.3496
1640,0.36681
1641,0.34775
1642,0.35525
1643,0.36089
1644,0.35601
1645,0.36896
1646,0.34441
1647,0.35887
1648,0.36475
1649,0.35374
1650,0.35406
1651,0.35236
1652,0.35552
1653,0.35046
1654,0.3609
1655,0.34525
1656,0.36722
1657,0.36137
1658,0.36423
1659,0.35746
1660,0.35537
1661,0.35749
1662,0.37658
1663,0.36582
1664,0.34401
1665,0.33763
1666,0.35328
1667,0.34113
1668,0.34658
1669,0.34484
1670,0.35496
1671,0.35347
1672,0.35653
1673,0.35077
1674,0.36548
1675,0.35483
1676,0.36764
1677,0.34137
1678,0.34607
1679,0.34558
1680,0.35429
1681,0.3342
1682,0.34681
1683,0.35642
1684,0.34209
1685,0.33562
1686,0.35687
1687,0.3503
1688,0.34429
1689,0.35386
1690,0.37239
1691,0.36357
1692,0.36932
1693,0.37933
1694,0.37582
1695,0.36258
1696,0.3558
1697,0.3638
1698,0.36452
1699,0.35
1700,0.3533
1701,0.36148
1702,0.36668
1703,0.3521
1704,0.35256
1705,0.35105
1706,0.35365
1707,0.34434
1708,0.3446
1709,0.34449
1710,0.3632
1711,0.34339
1712,0.35363
1713,0.34701
1714,0.35036
1715,0.34197
1716,0.34799
1717,0.35001
1718,0.35567
1719,0.35787
1720,0.36053
1721,0.34472
1722,0.35196
1723,0.35049
1724,0.36071
1725,0.3556
1726,0.37321
1727,0.37113
1728,0.35213
1729,0.34854
1730,0.37312
1731,0.34514
1732,0.34606
1733,0.34495
1734,0.36742
1735,0.35396
1736,0.36087
1737,0.33935
1738,0.38078
1739,0.36691
1740,0.34662
1741,0.34939
1742,0.36926
1743,0.36057
1744,0.35043
1745,0.3582
1746,0.37485
1747,0.36342
1748,0.35969
1749,0.37301
1750,0.36966
1751,0.35682
1752,0.36086
1753,0.35811
1754,0.3703
1755,0.34683
1756,0.35469
1757,0.38784
1758,0.40028
1759,0.37628
1760,0.3835
1761,0.37286
1762,0.38928
1763,0.36494
1764,0.38558
1765,0.37621
1766,0.40053
1767,0.37801
1768,0.40709
1769,0.38945
1770,0.39454
1771,0.37998
1772,0.38155
1773,0.37296
1774,0.38787
1775,0.36852
1776,0.40304
1777,0.39891
1778,0.41579
1779,0.40958
1780,0.41865
1781,0.38977
1782,0.42912
1783,0.39565
1784,0.42205
1785,0.41774
1786,0.42876
1787,0.39528
1788,0.41657
1789,0.40706
1790,0.4202
1791,0.39939
1792,0.41723
1793,0.38679
1794,0.39249
1795,0.38713
1796,0.41679
1797,0.37459
1798,0.39235
1799,0.39131
1800,0.39104
1801,0.37229
1802,0.39123
1803,0.38598
1804,0.37537
1805,0.37344
1806,0.38111
1807,0.3653
1808,0.37086
1809,0.36253
1810,0.39333
1811,0.35917
1812,0.3711
1813,0.3541
1814,0.38936
1815,0.36301
1816,0.37547
1817,0.3707
1818,0.38238
1819,0.37107
1820,0.37871
1821,0.3679
1822,0.37746
1823,0.38838
1824,0.38841
1825,0.36065
1826,0.3849
1827,0.37792
1828,0.38641
1829,0.37227
1830,0.39053
1831,0.38013
1832,0.39304
1833,0.37223
1834,0.40065
1835,0.37188
1836,0.38289
1837,0.38075
1838,0.39082
1839,0.37574
1840,0.39188
1841,0.37346
1842,0.38071
1843,0.38419
1844,0.39443
1845,0.39208
1846,0.39862
1847,0.36841
1848,0.39389
1849,0.40763
1850,0.40367
1851,0.38425
1852,0.3925
1853,0.36435
1854,0.38108
1855,0.36937
1856,0.37459
1857,0.36835
1858,0.3811
1859,0.37552
1860,0.39345
1861,0.37053
1862,0.38861
1863,0.37964
1864,0.39371
1865,0.38744
1866,0.39393
1867,0.39597
1868,0.40676
1869,0.38751
1870,0.39379
1871,0.36372
1872,0.39725
1873,0.36796
1874,0.40546
1875,0.39106
1876,0.4111
1877,0.39287
1878,0.38968
1879,0.38196
1880,0.39785
1881,0.38883
1882,0.40149
1883,0.41037
1884,0.42305
1885,0.40149
1886,0.41908
1887,0.39201
1888,0.38957
1889,0.38329
1890,0.40821
1891,0.40787
1892,0.41709
1893,0.4059
1894,0.43019
1895,0.40264
1896,0.41181
1897,0.39058
1898,0.40991
1899,0.39865
1900,0.40945
1901,0.40587
1902,0.4028
1903,0.41184
1904,0.41658
1905,0.40368
1906,0.40157
1907,0.37823
1908,0.42216
1909,0.39892
1910,0.40306
1911,0.4046
1912,0.40577
1913,0.41505
1914,0.43842
1915,0.42042
1916,0.42526
1917,0.3959
1918,0.4276
1919,0.40606
1920,0.40187
1921,0.38781
1922,0.38995
1923,0.38677
1924,0.43257
1925,0.43783
1926,0.42025
1927,0.42282
1928,0.44226
1929,0.38673
1930,0.41565
1931,0.42211
1932,0.4297
1933,0.41212
1934,0.42386
1935,0.4001
1936,0.42612
1937,0.40439
1938,0.41866
1939,0.39851
1940,0.41613
1941,0.39936
1942,0.40186
1943,0.40207
1944,0.42798
1945,0.42101
1946,0.42635
1947,0.40042
1948,0.4251
1949,0.40589
1950,0.41225
1951,0.39666
1952,0.42716
1953,0.40628
1954,0.39442
1955,0.40581
1956,0.41484
1957,0.41481
1958,0.43665
1959,0.3977
1960,0.4193
1961,0.3947
1962,0.43755
1963,0.41234
1964,0.4257
1965,0.42299
1966,0.41339
1967,0.41207
1968,0.44338
1969,0.41754
1970,0.4053
1971,0.40359
1972,0.40678
1973,0.40267
1974,0.4303
1975,0.40757
1976,0.4165
1977,0.40651
1978,0.43054
1979,0.40832
1980,0.42498
1981,0.43861
1982,0.43586
1983,0.42271
1984,0.4558
1985,0.42793
1986,0.42529
1987,0.40545
1988,0.43315
1989,0.41443
1990,0.42007
1991,0.39608
1992,0.42938
1993,0.40264
1994,0.42401
1995,0.42576
1996,0.44185
1997,0.44438
1998,0.43125
1999,0.40864


==> Figure/SVD/tikz_pictures/Exp_1/timing_svd.csv <==
1,0.044263
2,0.049382
3,0.048662
4,0.050226
5,0.049384
6,0.051032
7,0.051291
8,0.052998
9,0.051714
10,0.051866
11,0.053609
12,0.052311
13,0.052673
14,0.052706
15,0.052698
16,0.053327
17,0.052096
18,0.053782
19,0.053342
20,0.059428
21,0.055435
22,0.055622
23,0.056272
24,0.056038
25,0.055778
26,0.054729
27,0.054155
28,0.055145
29,0.055341
30,0.056264
31,0.056587
32,0.056808
33,0.056224
34,0.056974
35,0.056922
36,0.057381
37,0.057063
38,0.056652
39,0.056824
40,0.056617
41,0.056891
42,0.05701
43,0.056687
44,0.055655
45,0.060811
46,0.057386
47,0.057136
48,0.058217
49,0.058218
50,0.056627
51,0.056506
52,0.05835
53,0.058128
54,0.058472
55,0.058326
56,0.058879
57,0.058683
58,0.058794
59,0.059441
60,0.056777
61,0.059165
62,0.057391
63,0.059742
64,0.05963
65,0.056756
66,0.059183
67,0.057801
68,0.057976
69,0.057873
70,0.057711
71,0.057069
72,0.05744
73,0.058862
74,0.058523
75,0.058213
76,0.058156
77,0.059168
78,0.062368
79,0.058612
80,0.058216
81,0.057785
82,0.05827
83,0.059025
84,0.059128
85,0.059939
86,0.059111
87,0.060567
88,0.060751
89,0.059129
90,0.058262
91,0.060717
92,0.06165
93,0.060556
94,0.06214
95,0.061617
96,0.061674
97,0.060588
98,0.060392
99,0.058421
100,0.057944
101,0.05867
102,0.059425
103,0.057995
104,0.056569
105,0.058637
106,0.059879
107,0.061812
108,0.062497
109,0.06196
110,0.061532
111,0.0612
112,0.062422
113,0.062324
114,0.061911
115,0.061755
116,0.059418
117,0.058162
118,0.059803
119,0.060933
120,0.061119
121,0.060365
122,0.060374
123,0.059982
124,0.059776
125,0.059228
126,0.059025
127,0.060708
128,0.062761
129,0.062198
130,0.062751
131,0.062251
132,0.061448
133,0.064344
134,0.060527
135,0.062269
136,0.061605
137,0.061676
138,0.062124
139,0.062504
140,0.062531
141,0.061802
142,0.061631
143,0.063869
144,0.060848
145,0.061224
146,0.0594
147,0.061137
148,0.061758
149,0.061795
150,0.06206
151,0.06232
152,0.063832
153,0.063342
154,0.061988
155,0.062222
156,0.06269
157,0.062957
158,0.06288
159,0.062822
160,0.061992
161,0.063598
162,0.065051
163,0.063806
164,0.06364
165,0.065735
166,0.062424
167,0.062522
168,0.063197
169,0.064442
170,0.065754
171,0.067134
172,0.066474
173,0.066469
174,0.065766
175,0.064621
176,0.063239
177,0.064379
178,0.06346
179,0.06374
180,0.06613
181,0.065876
182,0.065954
183,0.064853
184,0.067083
185,0.066515
186,0.067431
187,0.066023
188,0.065753
189,0.066165
190,0.065495
191,0.067745
192,0.067129
193,0.065879
194,0.064171
195,0.064131
196,0.064467
197,0.065755
198,0.067139
199,0.066575
200,0.067078
201,0.066995
202,0.065932
203,0.066832
204,0.065135
205,0.066967
206,0.065284
207,0.066787
208,0.065565
209,0.06628
210,0.065779
211,0.067584
212,0.067013
213,0.067126
214,0.06627
215,0.067447
216,0.068337
217,0.068384
218,0.068558
219,0.06971
220,0.067915
221,0.068019
222,0.06869
223,0.066121
224,0.065423
225,0.066286
226,0.068363
227,0.067428
228,0.065583
229,0.065056
230,0.066929
231,0.067783
232,0.069953
233,0.070059
234,0.070803
235,0.070339
236,0.069623
237,0.068261
238,0.067517
239,0.066767
240,0.06643
241,0.066593
242,0.067164
243,0.068736
244,0.069732
245,0.069701
246,0.069809
247,0.069232
248,0.070436
249,0.071047
250,0.071034
251,0.072254
252,0.070579
253,0.070685
254,0.069739
255,0.068258
256,0.067291
257,0.066257
258,0.067568
259,0.067531
260,0.067989
261,0.067314
262,0.067425
263,0.068114
264,0.069504
265,0.068601
266,0.068816
267,0.068946
268,0.067523
269,0.066908
270,0.066696
271,0.069736
272,0.068514
273,0.068724
274,0.068666
275,0.070368
276,0.070936
277,0.073021
278,0.073365
279,0.073091
280,0.069006
281,0.072647
282,0.069969
283,0.072879
284,0.068435
285,0.072549
286,0.070432
287,0.073462
288,0.070177
289,0.074434
290,0.0712
291,0.072959
292,0.071683
293,0.07421
294,0.073174
295,0.074393
296,0.0732
297,0.076518
298,0.07325
299,0.07525
300,0.072564
301,0.077076
302,0.071475
303,0.076109
304,0.073512
305,0.076728
306,0.074114
307,0.077496
308,0.073273
309,0.075661
310,0.074
311,0.075782
312,0.072732
313,0.076428
314,0.075274
315,0.076406
316,0.075449
317,0.078341
318,0.075363
319,0.07696
320,0.075986
321,0.075043
322,0.076885
323,0.075544
324,0.076008
325,0.076783
326,0.076643
327,0.07789
328,0.077163
329,0.077921
330,0.078613
331,0.080335
332,0.077018
333,0.075012
334,0.074905
335,0.076765
336,0.077584
337,0.077855
338,0.076965
339,0.078923
340,0.077374
341,0.079251
342,0.079422
343,0.080071
344,0.078555
345,0.08223
346,0.080071
347,0.080672
348,0.079019
349,0.080424
350,0.081516
351,0.079446
352,0.079683
353,0.078283
354,0.078434
355,0.080156
356,0.077413
357,0.077452
358,0.077548
359,0.079331
360,0.078013
361,0.079214
362,0.078473
363,0.081538
364,0.08002
365,0.080081
366,0.079915
367,0.08228
368,0.082321
369,0.082341
370,0.081395
371,0.083308
372,0.080825
373,0.081388
374,0.08002
375,0.082597
376,0.081967
377,0.082335
378,0.081895
379,0.082541
380,0.082602
381,0.081961
382,0.082951
383,0.084735
384,0.081296
385,0.078504
386,0.078266
387,0.081255
388,0.081108
389,0.081129
390,0.079871
391,0.081271
392,0.077933
393,0.078953
394,0.078836
395,0.081423
396,0.080323
397,0.080307
398,0.080058
399,0.083315
400,0.081448
401,0.084761
402,0.084977
403,0.084117
404,0.082677
405,0.082001
406,0.084283
407,0.085979
408,0.084871
409,0.08823
410,0.086613
411,0.086464
412,0.084346
413,0.087367
414,0.087426
415,0.089984
416,0.086254
417,0.090234
418,0.089112
419,0.090877
420,0.093694
421,0.089572
422,0.089979
423,0.087022
424,0.087475
425,0.090086
426,0.088231
427,0.091328
428,0.090201
429,0.090175
430,0.091324
431,0.092205
432,0.0899
433,0.090172
434,0.09166
435,0.089439
436,0.088956
437,0.090522
438,0.089607
439,0.090758
440,0.091307
441,0.093896
442,0.090952
443,0.097569
444,0.10007
445,0.095416
446,0.095497
447,0.096392
448,0.09459
449,0.089871
450,0.091585
451,0.09373
452,0.09515
453,0.093232
454,0.093544
455,0.096651
456,0.095269
457,0.094353
458,0.094726
459,0.10069
460,0.10022
461,0.09836
462,0.098175
463,0.10115
464,0.099526
465,0.10029
466,0.10008
467,0.10165
468,0.10198
469,0.10031
470,0.10206
471,0.10079
472,0.10032
473,0.10161
474,0.10151
475,0.10316
476,0.10326
477,0.10436
478,0.10091
479,0.10351
480,0.10479
481,0.10048
482,0.099775
483,0.10288
484,0.10476
485,0.10086
486,0.1018
487,0.10525
488,0.10321
489,0.10359
490,0.10195
491,0.1071
492,0.10617
493,0.10696
494,0.10309
495,0.10712
496,0.10547
497,0.10718
498,0.10869
499,0.10895
500,0.111
501,0.1075
502,0.1076
503,0.1078
504,0.10812
505,0.11017
506,0.10335
507,0.10591
508,0.10634
509,0.10613
510,0.10507
511,0.10543
512,0.10151
513,0.1016
514,0.10281
515,0.10091
516,0.099444
517,0.09997
518,0.10038
519,0.10247
520,0.10091
521,0.097574
522,0.10252
523,0.10174
524,0.099028
525,0.10614
526,0.10556
527,0.10328
528,0.10414
529,0.10411
530,0.10195
531,0.10243
532,0.10124
533,0.10261
534,0.10484
535,0.10427
536,0.10082
537,0.10408
538,0.10215
539,0.10302
540,0.10372
541,0.10381
542,0.10398
543,0.10414
544,0.10396
545,0.10264
546,0.10713
547,0.10443
548,0.10802
549,0.11013
550,0.11084
551,0.11029
552,0.10957
553,0.11154
554,0.11073
555,0.11085
556,0.10798
557,0.11102
558,0.10996
559,0.11339
560,0.11162
561,0.11178
562,0.11252
563,0.11458
564,0.11262
565,0.11095
566,0.10842
567,0.1132
568,0.11463
569,0.11741
570,0.11423
571,0.11616
572,0.10929
573,0.11418
574,0.11502
575,0.11766
576,0.11298
577,0.11175
578,0.11189
579,0.11245
580,0.1117
581,0.11187
582,0.11095
583,0.11014
584,0.11102
585,0.11287
586,0.11307
587,0.11004
588,0.11264
589,0.11125
590,0.11161
591,0.11386
592,0.10987
593,0.11131
594,0.11322
595,0.1134
596,0.11325
597,0.11464
598,0.116
599,0.11574
600,0.11438
601,0.11541
602,0.11539
603,0.11554
604,0.1166
605,0.11404
606,0.11484
607,0.11642
608,0.11583
609,0.11957
610,0.11352
611,0.11409
612,0.11658
613,0.11324
614,0.11463
615,0.1133
616,0.1168
617,0.113
618,0.11384
619,0.118
620,0.12155
621,0.11862
622,0.11649
623,0.1162
624,0.12047
625,0.11735
626,0.12088
627,0.12196
628,0.12527
629,0.12072
630,0.12236
631,0.12255
632,0.12348
633,0.12482
634,0.12538
635,0.12649
636,0.12921
637,0.1253
638,0.12338
639,0.12318
640,0.12288
641,0.11858
642,0.11969
643,0.11555
644,0.11942
645,0.11575
646,0.11633
647,0.11648
648,0.12067
649,0.11822
650,0.1198
651,0.11745
652,0.1205
653,0.1186
654,0.1181
655,0.11633
656,0.12044
657,0.11716
658,0.11839
659,0.11472
660,0.11871
661,0.11629
662,0.11521
663,0.11659
664,0.11982
665,0.11707
666,0.11733
667,0.11588
668,0.12103
669,0.11724
670,0.117
671,0.11822
672,0.11974
673,0.1192
674,0.11909
675,0.11989
676,0.12302
677,0.12074
678,0.12245
679,0.11855
680,0.12038
681,0.1212
682,0.12304
683,0.12202
684,0.12378
685,0.12299
686,0.12175
687,0.12229
688,0.1223
689,0.12523
690,0.1276
691,0.12626
692,0.12428
693,0.13082
694,0.12979
695,0.12454
696,0.12526
697,0.12534
698,0.12419
699,0.12472
700,0.12594
701,0.12685
702,0.12655
703,0.12376
704,0.1203
705,0.12216
706,0.12196
707,0.12043
708,0.11981
709,0.1246
710,0.12392
711,0.11879
712,0.11946
713,0.12125
714,0.12175
715,0.11949
716,0.12008
717,0.12276
718,0.12237
719,0.12318
720,0.12365
721,0.1231
722,0.12347
723,0.12571
724,0.12537
725,0.12207
726,0.12593
727,0.12868
728,0.12955
729,0.13136
730,0.13509
731,0.13547
732,0.13079
733,0.13333
734,0.13376
735,0.13424
736,0.13091
737,0.13575
738,0.13473
739,0.13792
740,0.13459
741,0.13455
742,0.13245
743,0.13773
744,0.13368
745,0.13591
746,0.13512
747,0.13695
748,0.13566
749,0.13365
750,0.14032
751,0.14043
752,0.13968
753,0.14156
754,0.14085
755,0.14038
756,0.13997
757,0.14295
758,0.14728
759,0.14812
760,0.15313
761,0.1545
762,0.14542
763,0.14699
764,0.14338
765,0.14614
766,0.14519
767,0.14826
768,0.14418
769,0.13395
770,0.13244
771,0.13206
772,0.13374
773,0.13698
774,0.13093
775,0.13221
776,0.13456
777,0.13588
778,0.13932
779,0.13702
780,0.13314
781,0.13458
782,0.13486
783,0.13449
784,0.13173
785,0.13209
786,0.13426
787,0.13701
788,0.13965
789,0.14043
790,0.13889
791,0.13354
792,0.13376
793,0.13343
794,0.13534
795,0.13732
796,0.14118
797,0.14075
798,0.14089
799,0.13908
800,0.13958
801,0.14137
802,0.14029
803,0.14079
804,0.14054
805,0.14244
806,0.14103
807,0.14251
808,0.1408
809,0.13986
810,0.14005
811,0.13956
812,0.13856
813,0.1402
814,0.13846
815,0.14268
816,0.13808
817,0.14199
818,0.14374
819,0.14537
820,0.14387
821,0.14266
822,0.14583
823,0.14786
824,0.14856
825,0.14818
826,0.1442
827,0.14728
828,0.14252
829,0.14462
830,0.14479
831,0.14589
832,0.1426
833,0.14634
834,0.14586
835,0.14733
836,0.14332
837,0.14664
838,0.14909
839,0.15204
840,0.15048
841,0.15283
842,0.14813
843,0.1501
844,0.14882
845,0.15387
846,0.14868
847,0.15176
848,0.14964
849,0.15248
850,0.15581
851,0.15269
852,0.1543
853,0.15445
854,0.15479
855,0.15187
856,0.15295
857,0.15269
858,0.15733
859,0.15644
860,0.15436
861,0.14995
862,0.1529
863,0.15574
864,0.15313
865,0.14859
866,0.15946
867,0.15391
868,0.15182
869,0.15381
870,0.15322
871,0.15313
872,0.15709
873,0.15769
874,0.15827
875,0.1584
876,0.15792
877,0.15859
878,0.15942
879,0.15827
880,0.15714
881,0.15684
882,0.15652
883,0.15996
884,0.15543
885,0.15315
886,0.15139
887,0.15497
888,0.16216
889,0.16547
890,0.16458
891,0.16537
892,0.16036
893,0.1574
894,0.15647
895,0.1611
896,0.15288
897,0.15086
898,0.15201
899,0.15201
900,0.14579
901,0.14739
902,0.14779
903,0.15163
904,0.15123
905,0.14918
906,0.14515
907,0.15737
908,0.15396
909,0.15591
910,0.15289
911,0.15743
912,0.15101
913,0.15547
914,0.16127
915,0.15655
916,0.15278
917,0.15328
918,0.15105
919,0.15197
920,0.14786
921,0.15607
922,0.15568
923,0.15616
924,0.15533
925,0.15308
926,0.15672
927,0.15972
928,0.15983
929,0.16005
930,0.15727
931,0.15746
932,0.15636
933,0.15263
934,0.15464
935,0.15853
936,0.15807
937,0.15759
938,0.15884
939,0.15774
940,0.15465
941,0.16117
942,0.15952
943,0.16469
944,0.15919
945,0.1622
946,0.16113
947,0.16182
948,0.16532
949,0.16276
950,0.16257
951,0.17072
952,0.16672
953,0.16484
954,0.16527
955,0.16606
956,0.1614
957,0.16251
958,0.16079
959,0.16298
960,0.15729
961,0.15621
962,0.16248
963,0.17203
964,0.16129
965,0.16549
966,0.16534
967,0.16596
968,0.16256
969,0.16488
970,0.16377
971,0.17362
972,0.16781
973,0.16768
974,0.16316
975,0.17014
976,0.16251
977,0.16859
978,0.16241
979,0.16525
980,0.16397
981,0.16729
982,0.16972
983,0.16765
984,0.16542
985,0.15723
986,0.16467
987,0.16392
988,0.16859
989,0.17501
990,0.16925
991,0.17266
992,0.16734
993,0.16914
994,0.17386
995,0.19955
996,0.19966
997,0.18404
998,0.17287
999,0.17591
1000,0.19085
1001,0.17809
1002,0.18019
1003,0.18527
1004,0.19413
1005,0.17904
1006,0.20125
1007,0.18097
1008,0.17944
1009,0.20449
1010,0.18152
1011,0.19048
1012,0.19952
1013,0.18374
1014,0.20203
1015,0.18434
1016,0.18108
1017,0.20445
1018,0.18294
1019,0.18697
1020,0.20287
1021,0.18767
1022,0.20471
1023,0.19379
1024,0.18399
1025,0.19251
1026,0.17517
1027,0.18441
1028,0.19301
1029,0.17403
1030,0.19407
1031,0.18021
1032,0.17827
1033,0.1956
1034,0.1865
1035,0.18703
1036,0.19584
1037,0.18377
1038,0.19709
1039,0.18474
1040,0.18035
1041,0.19611
1042,0.18042
1043,0.18107
1044,0.19845
1045,0.18189
1046,0.20043
1047,0.18373
1048,0.17633
1049,0.20043
1050,0.18526
1051,0.1864
1052,0.1964
1053,0.18323
1054,0.19993
1055,0.18985
1056,0.18699
1057,0.20007
1058,0.19042
1059,0.18464
1060,0.1948
1061,0.18397
1062,0.20065
1063,0.18903
1064,0.18943
1065,0.19755
1066,0.18805
1067,0.18828
1068,0.20009
1069,0.19234
1070,0.20527
1071,0.19099
1072,0.18556
1073,0.19618
1074,0.18146
1075,0.18785
1076,0.19531
1077,0.1829
1078,0.19762
1079,0.18894
1080,0.18935
1081,0.20353
1082,0.19696
1083,0.1925
1084,0.20273
1085,0.1891
1086,0.20341
1087,0.19249
1088,0.1906
1089,0.20616
1090,0.19311
1091,0.1877
1092,0.2018
1093,0.19045
1094,0.20526
1095,0.21321
1096,0.18791
1097,0.20795
1098,0.20563
1099,0.20143
1100,0.20113
1101,0.21033
1102,0.20995
1103,0.20915
1104,0.20674
1105,0.20813
1106,0.20571
1107,0.20943
1108,0.21127
1109,0.20693
1110,0.20804
1111,0.20487
1112,0.21645
1113,0.21658
1114,0.2135
1115,0.21585
1116,0.22006
1117,0.21814
1118,0.22234
1119,0.21679
1120,0.21162
1121,0.21452
1122,0.21337
1123,0.21617
1124,0.21815
1125,0.21963
1126,0.21649
1127,0.21897
1128,0.21377
1129,0.2167
1130,0.21687
1131,0.21874
1132,0.21879
1133,0.21908
1134,0.22032
1135,0.22155
1136,0.21514
1137,0.21826
1138,0.22126
1139,0.22594
1140,0.21863
1141,0.22841
1142,0.22771
1143,0.22604
1144,0.21986
1145,0.22171
1146,0.21623
1147,0.21466
1148,0.2171
1149,0.21671
1150,0.21622
1151,0.21876
1152,0.20941
1153,0.20229
1154,0.20098
1155,0.20811
1156,0.20929
1157,0.20538
1158,0.21189
1159,0.20615
1160,0.20447
1161,0.20776
1162,0.21007
1163,0.20502
1164,0.20794
1165,0.20476
1166,0.2006
1167,0.19981
1168,0.20422
1169,0.21
1170,0.20366
1171,0.20373
1172,0.20216
1173,0.2055
1174,0.20104
1175,0.20557
1176,0.20155
1177,0.20257
1178,0.20284
1179,0.20686
1180,0.2048
1181,0.20783
1182,0.2021
1183,0.2091
1184,0.20402
1185,0.20821
1186,0.21282
1187,0.21444
1188,0.2084
1189,0.21998
1190,0.21921
1191,0.22677
1192,0.22115
1193,0.2282
1194,0.23125
1195,0.22631
1196,0.22782
1197,0.23126
1198,0.23008
1199,0.23191
1200,0.22176
1201,0.22781
1202,0.2267
1203,0.22651
1204,0.22001
1205,0.22332
1206,0.22359
1207,0.22547
1208,0.21665
1209,0.22399
1210,0.22017
1211,0.22187
1212,0.21853
1213,0.21893
1214,0.22065
1215,0.22629
1216,0.22566
1217,0.22696
1218,0.22524
1219,0.23371
1220,0.23445
1221,0.23344
1222,0.23155
1223,0.23403
1224,0.23734
1225,0.23462
1226,0.22951
1227,0.22401
1228,0.23129
1229,0.23908
1230,0.23895
1231,0.24315
1232,0.24434
1233,0.2469
1234,0.24097
1235,0.2387
1236,0.24704
1237,0.24323
1238,0.24094
1239,0.24217
1240,0.24358
1241,0.2408
1242,0.24386
1243,0.24593
1244,0.24148
1245,0.24364
1246,0.2439
1247,0.24314
1248,0.24253
1249,0.24351
1250,0.24303
1251,0.24135
1252,0.24678
1253,0.2417
1254,0.24118
1255,0.24273
1256,0.24212
1257,0.24376
1258,0.24671
1259,0.24098
1260,0.24536
1261,0.2476
1262,0.25173
1263,0.24351
1264,0.24553
1265,0.25832
1266,0.23645
1267,0.25245
1268,0.2522
1269,0.2461
1270,0.23869
1271,0.24477
1272,0.25521
1273,0.22989
1274,0.24746
1275,0.24502
1276,0.24805
1277,0.23019
1278,0.24201
1279,0.24733
1280,0.24098
1281,0.22209
1282,0.23092
1283,0.2464
1284,0.24294
1285,0.21468
1286,0.22279
1287,0.2359
1288,0.23979
1289,0.22059
1290,0.21939
1291,0.23225
1292,0.24068
1293,0.21932
1294,0.22666
1295,0.23702
1296,0.23403
1297,0.22427
1298,0.23242
1299,0.23964
1300,0.24192
1301,0.24142
1302,0.24011
1303,0.25392
1304,0.25336
1305,0.25444
1306,0.2335
1307,0.24731
1308,0.2576
1309,0.24532
1310,0.23686
1311,0.24804
1312,0.25838
1313,0.25319
1314,0.23462
1315,0.2435
1316,0.25196
1317,0.24745
1318,0.23636
1319,0.24243
1320,0.24481
1321,0.24953
1322,0.2369
1323,0.24615
1324,0.2529
1325,0.24679
1326,0.23965
1327,0.24998
1328,0.24585
1329,0.24691
1330,0.23713
1331,0.25368
1332,0.25564
1333,0.24922
1334,0.24061
1335,0.25114
1336,0.24733
1337,0.24865
1338,0.23955
1339,0.24621
1340,0.24798
1341,0.24792
1342,0.24072
1343,0.24929
1344,0.25239
1345,0.24605
1346,0.24178
1347,0.24451
1348,0.24536
1349,0.24807
1350,0.24395
1351,0.24559
1352,0.25486
1353,0.25506
1354,0.25124
1355,0.25377
1356,0.25232
1357,0.2519
1358,0.24171
1359,0.25622
1360,0.25899
1361,0.24931
1362,0.24046
1363,0.25752
1364,0.25648
1365,0.25495
1366,0.2473
1367,0.25999
1368,0.26294
1369,0.26304
1370,0.26013
1371,0.27164
1372,0.27357
1373,0.27176
1374,0.25941
1375,0.26746
1376,0.27464
1377,0.27567
1378,0.26005
1379,0.27241
1380,0.27904
1381,0.27689
1382,0.27041
1383,0.2694
1384,0.27211
1385,0.26761
1386,0.26585
1387,0.28192
1388,0.27938
1389,0.27039
1390,0.26953
1391,0.2753
1392,0.27397
1393,0.27389
1394,0.26515
1395,0.27917
1396,0.27136
1397,0.26999
1398,0.25849
1399,0.26995
1400,0.27132
1401,0.26964
1402,0.26905
1403,0.27747
1404,0.26464
1405,0.26598
1406,0.25827
1407,0.26959
1408,0.25872
1409,0.25914
1410,0.25596
1411,0.26359
1412,0.26837
1413,0.26551
1414,0.25733
1415,0.25806
1416,0.25042
1417,0.25491
1418,0.24299
1419,0.25342
1420,0.2507
1421,0.25193
1422,0.24583
1423,0.25506
1424,0.25917
1425,0.26091
1426,0.26151
1427,0.24972
1428,0.25622
1429,0.26769
1430,0.26346
1431,0.26891
1432,0.26314
1433,0.27157
1434,0.26173
1435,0.27255
1436,0.26905
1437,0.26805
1438,0.2665
1439,0.26927
1440,0.26786
1441,0.26625
1442,0.26289
1443,0.27147
1444,0.27099
1445,0.26624
1446,0.26723
1447,0.27308
1448,0.26945
1449,0.27325
1450,0.26455
1451,0.26339
1452,0.26981
1453,0.26673
1454,0.26795
1455,0.2655
1456,0.27478
1457,0.26886
1458,0.26589
1459,0.26827
1460,0.27071
1461,0.28087
1462,0.28241
1463,0.27978
1464,0.27547
1465,0.27573
1466,0.28295
1467,0.27657
1468,0.27124
1469,0.2757
1470,0.27676
1471,0.2755
1472,0.27086
1473,0.27488
1474,0.2721
1475,0.27152
1476,0.27279
1477,0.27273
1478,0.27885
1479,0.27344
1480,0.272
1481,0.26972
1482,0.27945
1483,0.27661
1484,0.27717
1485,0.2715
1486,0.27724
1487,0.27637
1488,0.278
1489,0.27075
1490,0.28333
1491,0.2781
1492,0.27722
1493,0.27622
1494,0.28531
1495,0.28326
1496,0.27217
1497,0.27427
1498,0.28528
1499,0.28025
1500,0.28704
1501,0.2914
1502,0.29062
1503,0.28657
1504,0.28792
1505,0.28602
1506,0.28771
1507,0.28944
1508,0.27482
1509,0.26959
1510,0.25819
1511,0.29164
1512,0.29216
1513,0.2723
1514,0.27225
1515,0.26865
1516,0.28835
1517,0.28998
1518,0.27445
1519,0.28176
1520,0.2585
1521,0.29309
1522,0.29358
1523,0.27721
1524,0.27799
1525,0.26781
1526,0.29319
1527,0.29433
1528,0.277
1529,0.28007
1530,0.25853
1531,0.28913
1532,0.29133
1533,0.28048
1534,0.27704
1535,0.26959
1536,0.28188
1537,0.27238
1538,0.26329
1539,0.26725
1540,0.26216
1541,0.28064
1542,0.27795
1543,0.26638
1544,0.26251
1545,0.24343
1546,0.27269
1547,0.27737
1548,0.26729
1549,0.27264
1550,0.25365
1551,0.28775
1552,0.27928
1553,0.26797
1554,0.26356
1555,0.25155
1556,0.28875
1557,0.2824
1558,0.2753
1559,0.26873
1560,0.25757
1561,0.27855
1562,0.28042
1563,0.27867
1564,0.2775
1565,0.25345
1566,0.27412
1567,0.2856
1568,0.26664
1569,0.26886
1570,0.25272
1571,0.28796
1572,0.27896
1573,0.28194
1574,0.27619
1575,0.26456
1576,0.28898
1577,0.28727
1578,0.27547
1579,0.27558
1580,0.27114
1581,0.29227
1582,0.28941
1583,0.28403
1584,0.29546
1585,0.26506
1586,0.29843
1587,0.29489
1588,0.29677
1589,0.28649
1590,0.27618
1591,0.29585
1592,0.29816
1593,0.28434
1594,0.28147
1595,0.27021
1596,0.29277
1597,0.28739
1598,0.28124
1599,0.27565
1600,0.27028
1601,0.29691
1602,0.28838
1603,0.29189
1604,0.28685
1605,0.27735
1606,0.29671
1607,0.3055
1608,0.29374
1609,0.29772
1610,0.29124
1611,0.31109
1612,0.30939
1613,0.29756
1614,0.2921
1615,0.27669
1616,0.3097
1617,0.30465
1618,0.29297
1619,0.30053
1620,0.28358
1621,0.32365
1622,0.30796
1623,0.29916
1624,0.29625
1625,0.28515
1626,0.31355
1627,0.31165
1628,0.30215
1629,0.29861
1630,0.29532
1631,0.31186
1632,0.31488
1633,0.31215
1634,0.30696
1635,0.28903
1636,0.31421
1637,0.31981
1638,0.30315
1639,0.29924
1640,0.29199
1641,0.30798
1642,0.30571
1643,0.29587
1644,0.30141
1645,0.28815
1646,0.31117
1647,0.30495
1648,0.30205
1649,0.29805
1650,0.2913
1651,0.30599
1652,0.29007
1653,0.29788
1654,0.2926
1655,0.29883
1656,0.28809
1657,0.30684
1658,0.3038
1659,0.30239
1660,0.28965
1661,0.30433
1662,0.29846
1663,0.31198
1664,0.28293
1665,0.28919
1666,0.27689
1667,0.29278
1668,0.27755
1669,0.29765
1670,0.28187
1671,0.30217
1672,0.28468
1673,0.31126
1674,0.28378
1675,0.30747
1676,0.29687
1677,0.30354
1678,0.28137
1679,0.29745
1680,0.28143
1681,0.28943
1682,0.27535
1683,0.30174
1684,0.27712
1685,0.29362
1686,0.27111
1687,0.29623
1688,0.28002
1689,0.29722
1690,0.29004
1691,0.31339
1692,0.29118
1693,0.31569
1694,0.3
1695,0.31065
1696,0.28687
1697,0.30762
1698,0.29383
1699,0.29751
1700,0.28295
1701,0.31078
1702,0.28494
1703,0.30884
1704,0.28669
1705,0.31064
1706,0.28085
1707,0.29828
1708,0.27942
1709,0.30563
1710,0.27873
1711,0.30105
1712,0.27917
1713,0.30307
1714,0.28127
1715,0.29335
1716,0.27971
1717,0.30498
1718,0.28803
1719,0.30182
1720,0.2845
1721,0.31081
1722,0.28594
1723,0.29916
1724,0.28382
1725,0.31354
1726,0.29158
1727,0.31141
1728,0.28533
1729,0.30605
1730,0.29129
1731,0.30673
1732,0.28135
1733,0.31003
1734,0.28291
1735,0.30752
1736,0.28952
1737,0.30592
1738,0.289
1739,0.31897
1740,0.2902
1741,0.30406
1742,0.29114
1743,0.31343
1744,0.28754
1745,0.30537
1746,0.29481
1747,0.31883
1748,0.29415
1749,0.30946
1750,0.29714
1751,0.30834
1752,0.2955
1753,0.30765
1754,0.297
1755,0.30753
1756,0.28622
1757,0.32857
1758,0.32193
1759,0.32981
1760,0.2973
1761,0.3303
1762,0.31017
1763,0.32462
1764,0.2995
1765,0.33607
1766,0.30532
1767,0.33324
1768,0.30861
1769,0.34456
1770,0.30928
1771,0.34594
1772,0.30789
1773,0.32744
1774,0.30356
1775,0.33375
1776,0.30749
1777,0.34704
1778,0.32196
1779,0.35653
1780,0.32946
1781,0.34596
1782,0.32863
1783,0.35128
1784,0.33204
1785,0.35743
1786,0.34159
1787,0.36326
1788,0.31866
1789,0.35792
1790,0.32809
1791,0.35972
1792,0.31511
1793,0.34522
1794,0.31085
1795,0.34488
1796,0.31593
1797,0.33641
1798,0.30909
1799,0.33813
1800,0.32382
1801,0.32737
1802,0.30561
1803,0.34469
1804,0.30406
1805,0.32583
1806,0.28873
1807,0.32822
1808,0.30391
1809,0.32239
1810,0.29738
1811,0.32187
1812,0.29601
1813,0.32371
1814,0.29793
1815,0.32224
1816,0.29511
1817,0.32552
1818,0.29654
1819,0.32558
1820,0.29819
1821,0.32778
1822,0.29629
1823,0.33195
1824,0.30268
1825,0.32396
1826,0.30468
1827,0.33824
1828,0.30682
1829,0.33573
1830,0.30672
1831,0.33681
1832,0.30158
1833,0.33239
1834,0.30421
1835,0.34328
1836,0.30719
1837,0.33401
1838,0.31254
1839,0.33941
1840,0.30954
1841,0.33284
1842,0.30149
1843,0.34035
1844,0.31345
1845,0.34386
1846,0.31199
1847,0.33232
1848,0.30783
1849,0.33958
1850,0.31271
1851,0.33403
1852,0.31755
1853,0.3292
1854,0.30302
1855,0.32885
1856,0.30081
1857,0.33379
1858,0.30227
1859,0.33211
1860,0.30696
1861,0.33351
1862,0.31168
1863,0.3424
1864,0.31004
1865,0.33
1866,0.31312
1867,0.33569
1868,0.31715
1869,0.3358
1870,0.31514
1871,0.3359
1872,0.30723
1873,0.33524
1874,0.30394
1875,0.33945
1876,0.32501
1877,0.3382
1878,0.30894
1879,0.33636
1880,0.3111
1881,0.34304
1882,0.31554
1883,0.34879
1884,0.3269
1885,0.35223
1886,0.32384
1887,0.35233
1888,0.31291
1889,0.34836
1890,0.3152
1891,0.35641
1892,0.3295
1893,0.35309
1894,0.33075
1895,0.36325
1896,0.32179
1897,0.34988
1898,0.32206
1899,0.35058
1900,0.31954
1901,0.35662
1902,0.33082
1903,0.36788
1904,0.32726
1905,0.36
1906,0.32694
1907,0.34654
1908,0.32114
1909,0.35353
1910,0.31933
1911,0.35024
1912,0.32862
1913,0.35231
1914,0.34419
1915,0.37261
1916,0.33114
1917,0.35588
1918,0.33925
1919,0.35498
1920,0.32023
1921,0.35074
1922,0.31721
1923,0.34386
1924,0.31722
1925,0.36059
1926,0.33032
1927,0.37062
1928,0.35365
1929,0.36199
1930,0.31844
1931,0.3727
1932,0.33684
1933,0.35572
1934,0.33346
1935,0.35351
1936,0.31807
1937,0.3664
1938,0.32812
1939,0.35875
1940,0.33052
1941,0.35427
1942,0.31763
1943,0.35337
1944,0.32247
1945,0.37133
1946,0.33387
1947,0.35601
1948,0.32726
1949,0.35642
1950,0.32989
1951,0.35116
1952,0.33005
1953,0.362
1954,0.32244
1955,0.3527
1956,0.32768
1957,0.3638
1958,0.33008
1959,0.37456
1960,0.32533
1961,0.34399
1962,0.3318
1963,0.35937
1964,0.33069
1965,0.36886
1966,0.32648
1967,0.37032
1968,0.34149
1969,0.36923
1970,0.32748
1971,0.35685
1972,0.32211
1973,0.36646
1974,0.33457
1975,0.36623
1976,0.33132
1977,0.36277
1978,0.33995
1979,0.36424
1980,0.34223
1981,0.37447
1982,0.33556
1983,0.37344
1984,0.34586
1985,0.37248
1986,0.34241
1987,0.36442
1988,0.33928
1989,0.36642
1990,0.3376
1991,0.35836
1992,0.34262
1993,0.36011
1994,0.34563
1995,0.36397
1996,0.35148
1997,0.3855
1998,0.35074
1999,0.36576

